Identifying trending coefficients with an ensemble Kalman filter

This paper extends the ensemble Kalman filter (EnKF) for inverse problems to identify trending model coefficients. This is done by repeatedly inflating the ensemble while maintaining the mean of the particles. As a benchmark serves a classic EnKF and a recursive least squares (RLS) on the example of identifying a force model in milling, which changes due to the progression of tool wear. For a proper comparison, the true values are simulated and augmented with white Gaussian noise. The results demonstrate the feasibility of the approach for dynamic identification while still achieving good accuracy in the static case. Further, the inflated EnKF shows a remarkably insensitivity on the starting set but a less smooth convergence compared to the classic EnKF.

==> F_act.csv <==
x,asc,sta,alt
1,0,0,0
2,0,0,0
3,0,0,0
4,0,0,0
5,0,0,0
6,0,0,0
7,0,0,0
8,0,0,0
9,0,0,0
10,0,0,0
11,0,0,0
12,0,0,0
13,0,0,0
14,0,0,0
15,0,0,0
16,0,0,0
17,0,0,0
18,0,0,0
19,0,0,0
20,0,0,0
21,0,0,0
22,0,0,0
23,0,0,0
24,0,0,0
25,0,0,0
26,0,0,0
27,0,0,0
28,0,0,0
29,0,0,0
30,0,0,0
31,0,0,0
32,0,0,0
33,0,0,0
34,0,0,0
35,0,0,0
36,0,0,0
37,0,0,0
38,0,0,0
39,0,0,0
40,0,0,0
41,0,0,0
42,0,0,0
43,0,0,0
44,0,0,0
45,0,0,0
46,0,0,0
47,0,0,0
48,0,0,0
49,0,0,0
50,0,0,0
51,0,0,0
52,0,0,0
53,0,0,0
54,0,0,0
55,43.164,46.336,42.88
56,64.315,69.133,63.883
57,106.82,114.97,106.09
58,127.26,137.15,126.37
59,169.03,182.4,167.83
60,188.68,203.88,187.32
61,229.64,248.45,227.95
62,248.43,269.15,246.57
63,288.49,312.96,286.3
64,306.35,332.78,303.97
65,345.45,375.75,342.73
66,362.29,394.61,359.39
67,400.36,436.64,397.1
68,416.12,454.45,412.68
69,453.07,495.46,449.27
70,446.01,488.45,442.2
71,438.67,481.11,434.85
72,431.03,473.44,427.22
73,423.11,465.44,419.31
74,414.9,457.11,411.11
75,406.41,448.45,402.64
76,397.64,439.47,393.88
77,388.59,430.15,384.86
78,379.25,420.5,375.55
79,369.64,410.52,365.97
80,359.75,400.2,356.12
81,349.58,389.56,346
82,339.13,378.58,335.6
83,328.41,367.26,324.93
84,317.4,355.6,313.98
85,306.11,343.59,302.76
86,294.54,331.24,291.26
87,282.68,318.52,279.48
88,270.53,305.45,267.41
89,258.08,292,255.05
90,245.33,278.16,242.39
91,232.25,263.92,229.43
92,218.85,249.26,216.13
93,205.09,234.14,202.5
94,190.94,218.54,188.49
95,176.37,202.38,174.06
96,161.31,185.58,159.15
97,145.61,167.96,143.62
98,129.45,149.69,127.66
99,114.01,132.16,112.41
100,99.555,115.7,98.124
101,85.815,99.998,84.559
102,73.132,85.471,72.041
103,61.174,71.705,60.244
104,50.356,59.224,49.574
105,40.275,47.526,39.637
106,31.421,37.228,30.911
107,23.33,27.75,22.942
108,16.564,19.806,16.28
109,10.627,12.774,10.439
110,6.0987,7.3879,5.9867
111,2.5647,3.1376,2.5153
112,0.55252,0.68861,0.5409
113,0,0,0
114,0,0,0
115,0,0,0
116,0,0,0
117,0,0,0
118,0,0,0
119,0,0,0
120,0,0,0
121,0,0,0
122,0,0,0
123,0,0,0
124,0,0,0
125,0,0,0
126,0,0,0
127,0,0,0
128,0,0,0
129,0,0,0
130,0,0,0
131,0,0,0
132,0,0,0
133,0,0,0
134,0,0,0
135,0,0,0
136,0,0,0
137,0,0,0
138,0,0,0
139,0,0,0
140,0,0,0
141,0,0,0
142,0,0,0
143,0,0,0
144,0,0,0
145,0,0,0
146,0,0,0
147,0,0,0
148,0,0,0
149,0,0,0
150,0,0,0
151,0,0,0
152,0,0,0
153,0,0,0
154,0,0,0
155,0,0,0
156,0,0,0
157,0,0,0
158,0,0,0
159,0,0,0
160,0,0,0
161,0,0,0
162,0,0,0
163,0,0,0
164,0,0,0
165,0,0,0
166,0,0,0
167,0,0,0
168,0,0,0
169,0,0,0
170,0,0,0
171,0,0,0
172,21.989,26.902,21.535
173,43.696,53.522,42.788
174,87.101,106.8,85.28
175,108.12,132.74,105.84
176,150.81,185.35,147.61
177,171.06,210.49,167.41
178,212.96,262.33,208.39
179,232.37,286.6,227.35
180,273.39,337.57,267.45
181,291.89,360.85,285.5
182,331.97,410.86,324.66
183,349.46,433.06,341.72
184,366.47,454.72,358.29
185,404.95,503.03,395.86
186,420.85,523.46,411.33
187,458.2,570.57,447.78
188,450.99,562.43,440.65
189,443.49,553.92,433.24
190,435.69,545.04,425.55
191,427.61,535.78,417.57
192,419.24,526.15,409.32
193,410.58,516.15,400.78
194,401.63,505.78,391.97
195,392.4,495.03,382.88
196,382.89,483.91,373.52
197,373.09,472.41,363.88
198,363.01,460.54,353.97
199,352.65,448.28,343.79
200,342.01,435.65,333.33
201,331.08,422.62,322.6
202,319.87,409.21,311.6
203,308.37,395.39,300.32
204,296.58,381.18,288.76
205,284.5,366.55,276.91
206,272.12,351.49,264.79
207,259.43,336,252.36
208,246.43,320.06,239.64
209,233.1,303.64,226.61
210,219.43,286.71,213.24
211,205.39,269.23,199.53
212,190.95,251.16,185.43
213,176.07,232.41,170.91
214,160.66,212.84,155.88
215,144.53,192.16,140.18
216,128.1,170.82,124.2
217,112.8,150.94,109.33
218,98.104,131.71,95.045
219,84.533,113.93,81.862
220,71.661,96.955,69.366
221,59.893,81.389,57.946
222,48.932,66.805,47.317
223,39.069,53.618,37.758
224,30.122,41.583,29.092
225,22.284,30.965,21.507
226,15.478,21.684,14.925
227,9.8188,13.882,9.4585
228,5.3384,7.652,5.135
229,2.0976,3.0576,2.014
230,0.28983,0.44746,0.27663
231,0,0,0
232,0,0,0
233,0,0,0
234,0,0,0
235,0,0,0
236,0,0,0
237,0,0,0
238,0,0,0
239,0,0,0
240,0,0,0
241,0,0,0
242,0,0,0
243,0,0,0
244,0,0,0
245,0,0,0
246,0,0,0
247,0,0,0
248,0,0,0
249,0,0,0
250,0,0,0
251,0,0,0
252,0,0,0
253,0,0,0
254,0,0,0
255,0,0,0
256,0,0,0
257,0,0,0
258,0,0,0
259,0,0,0
260,0,0,0
261,0,0,0
262,0,0,0
263,0,0,0
264,0,0,0
265,0,0,0
266,0,0,0
267,0,0,0
268,0,0,0
269,0,0,0
270,0,0,0
271,0,0,0
272,0,0,0
273,0,0,0
274,0,0,0
275,0,0,0
276,0,0,0
277,0,0,0
278,0,0,0
279,0,0,0
280,0,0,0
281,0,0,0
282,0,0,0
283,0,0,0
284,0,0,0
285,0,0,0
286,0,0,0
287,0,0,0
288,0,0,0
289,0,0,0
290,22.259,29.859,21.49
291,44.228,59.383,42.694
292,88.158,118.46,85.09
293,109.42,147.16,105.6
294,152.62,205.41,147.26
295,173.1,233.2,167
296,215.49,290.53,207.86
297,235.11,317.28,226.75
298,276.6,373.58,266.73
299,295.28,399.2,284.69
300,335.82,454.35,323.72
301,353.48,478.74,340.69
302,392.97,532.65,378.7
303,409.55,555.69,394.6
304,447.92,608.25,431.51
305,463.33,629.85,446.27
306,455.97,620.67,439.09
307,448.31,611.09,431.62
308,440.35,601.1,423.86
309,432.11,590.72,415.83
310,423.57,579.93,407.51
311,414.74,568.74,398.92
312,405.62,557.15,390.05
313,396.21,545.15,380.9
314,386.51,532.75,371.48
315,376.53,519.94,361.78
316,366.26,506.72,351.81
317,355.7,493.1,341.57
318,344.85,479.05,331.06
319,333.72,464.59,320.27
320,322.3,449.7,309.2
321,310.58,434.38,297.86
322,298.57,418.62,286.24
323,286.27,402.41,274.34
324,273.65,385.73,262.15
325,260.72,368.56,249.66
326,247.47,350.9,236.87
327,233.89,332.7,223.77
328,219.95,313.94,210.33
329,205.62,294.55,196.54
330,190.89,274.49,182.36
331,175.68,253.64,167.73
332,159.9,231.81,152.58
333,143.29,208.51,136.67
334,126.95,185.35,121.03
335,111.44,163.3,106.18
336,96.822,142.41,92.205
337,83.117,122.78,79.107
338,70.301,104.3,66.869
339,58.489,87.221,55.595
340,47.574,71.312,45.188
341,37.756,56.963,35.831
342,28.851,43.81,27.356
343,21.146,32.395,20.028
344,14.39,22.238,13.614
345,8.9613,14.039,8.463
346,4.5529,7.2337,4.292
347,1.6609,2.7222,1.5597
348,0,0,0
349,0,0,0
350,0,0,0
351,0,0,0
352,0,0,0
353,0,0,0
354,0,0,0
355,0,0,0
356,0,0,0
357,0,0,0
358,0,0,0
359,0,0,0
360,0,0,0
361,0,0,0
362,0,0,0
363,0,0,0
364,0,0,0
365,0,0,0
366,0,0,0
367,0,0,0
368,0,0,0
369,0,0,0
370,0,0,0
371,0,0,0
372,0,0,0
373,0,0,0
374,0,0,0
375,0,0,0
376,0,0,0
377,0,0,0
378,0,0,0
379,0,0,0
380,0,0,0
381,0,0,0
382,0,0,0
383,0,0,0
384,0,0,0
385,0,0,0
386,0,0,0
387,0,0,0
388,0,0,0
389,0,0,0
390,0,0,0
391,0,0,0
392,0,0,0
393,0,0,0
394,0,0,0
395,0,0,0
396,0,0,0
397,0,0,0
398,0,0,0
399,0,0,0
400,0,0,0
401,0,0,0
402,0,0,0
403,0,0,0
404,0,0,0
405,0,0,0
406,0,0,0
407,0,0,0
408,22.529,31.506,21.445
409,67.37,94.244,64.119
410,89.218,124.87,84.897
411,133.35,186.7,126.87
412,154.43,216.33,146.91
413,197.77,277.14,188.11
414,218.02,305.67,207.32
415,260.49,365.35,247.67
416,279.82,392.68,266
417,321.34,451.11,305.42
418,339.67,477.13,322.78
419,380.17,534.21,361.21
420,397.42,558.81,377.53
421,436.82,614.43,414.89
422,452.92,637.5,430.09
423,468.46,659.81,444.76
424,460.94,649.86,437.51
425,453.12,639.49,429.98
426,445.01,628.72,422.16
427,436.59,617.53,414.07
428,427.88,605.93,405.69
429,418.88,593.92,397.04
430,409.58,581.5,388.11
431,399.99,568.66,378.9
432,390.11,555.41,369.42
433,379.94,541.75,359.67
434,369.47,527.67,349.64
435,358.72,513.16,339.34
436,347.67,498.24,328.77
437,336.33,482.88,317.92
438,324.69,467.09,306.79
439,312.76,450.86,295.39
440,300.53,434.17,283.71
441,287.99,417.02,271.75
442,275.14,399.4,259.5
443,261.97,381.28,246.95
444,248.46,362.63,234.09
445,234.61,343.44,220.92
446,220.39,323.65,207.4
447,205.78,303.22,193.53
448,190.74,282.07,179.26
449,175.19,260.07,164.54
450,159.03,236.99,149.25
451,142.03,212.32,133.21
452,125.67,188.48,117.8
453,110.02,165.51,103.06
454,95.454,144.15,89.355
455,81.6,123.67,76.333
456,68.917,104.94,64.414
457,56.953,87.093,53.189
458,46.248,71.136,43.147
459,36.28,56.103,33.814
460,27.667,43.117,25.752
461,19.863,31.193,18.463
462,13.446,21.347,12.476
463,7.9905,12.85,7.3983
464,3.9717,6.5083,3.6661
465,1.1485,1.9505,1.0542
466,0,0,0
467,0,0,0
468,0,0,0
469,0,0,0
470,0,0,0
471,0,0,0
472,0,0,0
473,0,0,0
474,0,0,0
475,0,0,0
476,0,0,0
477,0,0,0
478,0,0,0
479,0,0,0
480,0,0,0
481,0,0,0
482,0,0,0
483,0,0,0
484,0,0,0
485,0,0,0
486,0,0,0
487,0,0,0
488,0,0,0
489,0,0,0
490,0,0,0
491,0,0,0
492,0,0,0
493,0,0,0
494,0,0,0
495,0,0,0
496,0,0,0
497,0,0,0
498,0,0,0
499,0,0,0
500,0,0,0
501,0,0,0
502,0,0,0
503,0,0,0
504,0,0,0
505,0,0,0
506,0,0,0
507,0,0,0
508,0,0,0
509,0,0,0
510,0,0,0
511,0,0,0
512,0,0,0
513,0,0,0
514,0,0,0
515,0,0,0
516,0,0,0
517,0,0,0
518,0,0,0
519,0,0,0
520,0,0,0
521,0,0,0
522,0,0,0
523,0,0,0
524,0,0,0
525,0,0,0
526,45.751,63.082,42.941
527,68.178,94.006,63.978
528,113.24,156.11,106.25
529,134.93,186.02,126.57
530,179.22,247.04,168.1
531,200.09,275.82,187.63
532,243.54,335.66,228.34
533,263.51,363.2,247.01
534,306.03,421.75,286.82
535,325.02,447.96,304.56
536,343.52,473.51,321.83
537,384.46,529.87,360.12
538,401.87,553.93,376.35
539,441.69,608.74,413.56
540,457.93,631.2,428.67
541,473.59,652.89,443.23
542,465.91,642.59,435.92
543,457.93,631.9,428.33
544,449.65,620.8,420.45
545,441.07,609.31,412.3
546,432.19,597.41,403.86
547,423.01,585.12,395.15
548,413.53,572.43,386.16
549,403.76,559.34,376.89
550,393.69,545.86,367.35
551,383.33,531.97,357.54
552,372.66,517.68,347.46
553,361.71,502.99,337.1
554,350.46,487.9,326.46
555,338.91,472.39,315.56
556,327.05,456.46,304.37
557,314.9,440.12,292.91
558,302.44,423.34,281.17
559,289.67,406.11,269.15
560,276.58,388.44,256.83
561,263.15,370.28,244.22
562,249.39,351.63,231.29
563,235.27,332.45,218.05
564,220.77,312.7,204.46
565,205.87,292.33,190.51
566,190.5,271.25,176.14
567,174.61,249.34,161.31
568,158.04,226.34,145.88
569,140.82,202.12,129.9
570,124.2,178.63,114.48
571,108.7,156.74,100.11
572,93.917,135.78,86.426
573,80.239,116.35,73.772
574,67.382,98.028,61.89
575,55.622,81.219,51.033
576,44.789,65.684,41.044
577,35.059,51.659,32.084
578,26.369,39.089,24.093
579,18.803,28.057,17.15
580,12.408,18.69,11.29
581,7.1918,10.948,6.527
582,3.323,5.1583,3.0021
583,0.78041,1.2428,0.70077
584,0,0,0
585,0,0,0
586,0,0,0
587,0,0,0
588,0,0,0
589,0,0,0
590,0,0,0
591,0,0,0
592,0,0,0
593,0,0,0
594,0,0,0
595,0,0,0
596,0,0,0
597,0,0,0
598,0,0,0
599,0,0,0
600,0,0,0
601,0,0,0
602,0,0,0
603,0,0,0
604,0,0,0
605,0,0,0
606,0,0,0
607,0,0,0
608,0,0,0
609,0,0,0
610,0,0,0
611,0,0,0
612,0,0,0
613,0,0,0
614,0,0,0
615,0,0,0
616,0,0,0
617,0,0,0
618,0,0,0
619,0,0,0
620,0,0,0
621,0,0,0
622,0,0,0
623,0,0,0
624,0,0,0
625,0,0,0
626,0,0,0
627,0,0,0
628,0,0,0
629,0,0,0
630,0,0,0
631,0,0,0
632,0,0,0
633,0,0,0
634,0,0,0
635,0,0,0
636,0,0,0
637,0,0,0
638,0,0,0
639,0,0,0
640,0,0,0
641,0,0,0
642,0,0,0
643,0,0,0
644,46.298,59.545,42.849
645,68.987,88.68,63.835
646,114.58,147.19,106.01
647,136.51,175.27,126.27
648,181.32,232.65,167.69
649,202.41,259.58,187.16
650,246.35,315.72,227.75
651,266.53,341.41,246.34
652,309.52,396.22,286.03
653,328.7,420.56,303.68
654,370.66,473.94,342.39
655,388.76,496.85,359.02
656,429.62,548.71,396.68
657,446.56,570.08,412.23
658,486.24,620.33,448.77
659,478.71,610.57,441.68
660,470.88,600.44,434.31
661,462.74,589.94,426.66
662,454.29,579.08,418.73
663,445.54,567.84,410.51
664,436.48,556.24,402.02
665,427.13,544.28,393.24
666,417.47,531.95,384.2
667,407.51,519.26,374.87
668,397.25,506.2,365.27
669,386.69,492.79,355.4
670,375.83,479.01,345.26
671,364.67,464.86,334.84
672,353.21,450.35,324.15
673,341.45,435.47,313.18
674,329.38,420.22,301.94
675,317,404.59,290.42
676,304.31,388.57,278.62
677,291.3,372.16,266.53
678,277.96,355.34,254.15
679,264.29,338.1,241.47
680,250.26,320.41,228.48
681,235.87,302.26,215.17
682,221.08,283.6,201.5
683,205.87,264.39,187.46
684,190.18,244.54,173.01
685,173.92,223.94,158.06
686,156.92,202.31,142.47
687,139.46,179.93,126.51
688,122.88,158.66,111.38
689,107.24,138.61,97.108
690,92.478,119.66,83.66
691,78.745,102.04,71.157
692,65.896,85.507,59.479
693,54.17,70.433,48.828
694,43.339,56.459,39.012
695,33.731,44.073,30.31
696,25.043,32.814,22.465
697,17.695,23.293,15.834
698,11.314,14.96,10.099
699,6.4201,8.5632,5.7076
700,2.5994,3.4983,2.301
701,0.52221,0.72464,0.45635
702,0,0,0
703,0,0,0
704,0,0,0
705,0,0,0
706,0,0,0
707,0,0,0
708,0,0,0
709,0,0,0
710,0,0,0
711,0,0,0
712,0,0,0
713,0,0,0
714,0,0,0
715,0,0,0
716,0,0,0
717,0,0,0
718,0,0,0
719,0,0,0
720,0,0,0
721,0,0,0
722,0,0,0
723,0,0,0
724,0,0,0
725,0,0,0
726,0,0,0
727,0,0,0
728,0,0,0
729,0,0,0
730,0,0,0
731,0,0,0
732,0,0,0
733,0,0,0
734,0,0,0
735,0,0,0
736,0,0,0
737,0,0,0
738,0,0,0
739,0,0,0
740,0,0,0
741,0,0,0
742,0,0,0
743,0,0,0
744,0,0,0
745,0,0,0
746,0,0,0
747,0,0,0
748,0,0,0
749,0,0,0
750,0,0,0
751,0,0,0
752,0,0,0
753,0,0,0
754,0,0,0
755,0,0,0
756,0,0,0
757,0,0,0
758,0,0,0
759,0,0,0
760,0,0,0
761,23.574,26.913,21.52
762,46.846,53.426,42.757
763,93.383,106.38,85.216
764,115.92,131.91,105.76
765,161.7,183.79,147.5
766,183.42,208.26,167.28
767,228.35,258.98,208.21
768,249.17,282.3,227.15
769,293.17,331.77,267.21
770,313.02,353.86,285.23
771,356.01,402,324.34
772,374.8,422.76,341.37
773,416.71,469.48,379.47
774,434.35,488.85,395.44
775,475.09,534.08,432.44
776,491.52,551.96,447.27
777,483.84,542.8,440.13
778,475.84,533.31,432.7
779,467.54,523.5,424.98
780,458.92,513.36,416.99
781,450,502.91,408.71
782,440.77,492.13,400.16
783,431.23,481.03,391.33
784,421.39,469.62,382.22
785,411.24,457.89,372.84
786,400.79,445.85,363.18
787,390.03,433.49,353.25
788,378.97,420.83,343.05
789,367.61,407.85,332.57
790,355.94,394.56,321.82
791,343.96,380.95,310.8
792,331.66,367.03,299.49
793,319.06,352.79,287.91
794,306.13,338.22,276.05
795,292.88,323.32,263.9
796,279.3,308.08,251.46
797,265.36,292.49,238.72
798,251.07,276.54,225.66
799,236.4,260.19,212.27
800,221.32,243.42,198.53
801,205.79,226.19,184.4
802,189.76,208.44,169.85
803,173.13,190.05,154.78
804,155.66,170.74,139.01
805,138.01,151.24,123.14
806,121.49,133.02,108.28
807,105.65,115.58,94.072
808,91.022,99.5,80.946
809,77.09,84.199,68.476
810,64.452,70.351,57.165
811,52.524,57.288,46.521
812,41.986,45.773,37.119
813,32.241,35.131,28.451
814,23.873,26.007,21.017
815,16.455,17.924,14.447
816,10.434,11.369,9.1297
817,5.5471,6.0507,4.831
818,2.1563,2.3572,1.8653
819,0.20893,0.23171,0.17594
820,0,0,0
821,0,0,0
822,0,0,0
823,0,0,0
824,0,0,0
825,0,0,0
826,0,0,0
827,0,0,0
828,0,0,0
829,0,0,0
830,0,0,0
831,0,0,0
832,0,0,0
833,0,0,0
834,0,0,0
835,0,0,0
836,0,0,0
837,0,0,0
838,0,0,0
839,0,0,0
840,0,0,0
841,0,0,0
842,0,0,0
843,0,0,0
844,0,0,0
845,0,0,0
846,0,0,0
847,0,0,0
848,0,0,0
849,0,0,0
850,0,0,0
851,0,0,0
852,0,0,0
853,0,0,0
854,0,0,0
855,0,0,0
856,0,0,0
857,0,0,0
858,0,0,0
859,0,0,0
860,0,0,0
861,0,0,0
862,0,0,0
863,0,0,0
864,0,0,0
865,0,0,0
866,0,0,0
867,0,0,0
868,0,0,0
869,0,0,0
870,0,0,0
871,0,0,0
872,0,0,0
873,0,0,0
874,0,0,0
875,0,0,0
876,0,0,0
877,0,0,0
878,0,0,0
879,23.852,23.206,21.475
880,71.33,69.294,64.211
881,94.474,91.637,85.025
882,141.21,136.77,127.07
883,163.56,158.17,147.14
884,209.48,202.26,188.42
885,230.95,222.65,207.68
886,252,242.56,226.54
887,296.48,284.95,266.48
888,316.52,303.73,284.42
889,359.98,344.9,323.41
890,378.94,362.49,340.35
891,421.29,402.37,378.31
892,439.09,418.7,394.18
893,480.25,457.23,431.04
894,496.8,472.24,445.77
895,488.96,464.01,438.56
896,480.8,455.5,431.07
897,472.33,446.71,423.29
898,463.54,437.65,415.24
899,454.45,428.32,406.9
900,445.04,418.71,398.29
901,435.32,408.84,389.4
902,425.29,398.7,380.23
903,414.95,388.29,370.79
904,404.3,377.63,361.08
905,393.35,366.71,351.09
906,382.09,355.52,340.82
907,370.51,344.08,330.29
908,358.63,332.38,319.48
909,346.43,320.43,308.4
910,333.91,308.22,297.04
911,321.08,295.74,285.4
912,307.91,283.01,273.47
913,294.42,270.01,261.26
914,280.58,256.73,248.75
915,266.38,243.18,235.94
916,251.82,229.33,222.81
917,236.86,215.18,209.35
918,221.48,200.69,195.53
919,205.63,185.84,181.32
920,189.25,170.58,166.66
921,172.22,154.8,151.47
922,154.19,138.23,135.46
923,136.69,122.21,119.95
924,119.91,106.92,105.11
925,104.24,92.686,91.256
926,89.402,79.26,78.162
927,75.66,66.871,66.052
928,62.86,55.377,54.789
929,51.155,44.912,44.509
930,40.504,35.427,35.169
931,30.96,26.973,26.823
932,22.592,19.593,19.519
933,15.367,13.262,13.236
934,9.4657,8.1175,8.1175
935,4.7876,4.0771,4.0854
936,1.6565,1.3925,1.3986
937,0,0,0
938,0,0,0
939,0,0,0
940,0,0,0
941,0,0,0
942,0,0,0
943,0,0,0
944,0,0,0
945,0,0,0
946,0,0,0
947,0,0,0
948,0,0,0
949,0,0,0
950,0,0,0
951,0,0,0
952,0,0,0
953,0,0,0
954,0,0,0
955,0,0,0
956,0,0,0
957,0,0,0
958,0,0,0
959,0,0,0
960,0,0,0
961,0,0,0
962,0,0,0
963,0,0,0
964,0,0,0
965,0,0,0
966,0,0,0
967,0,0,0
968,0,0,0
969,0,0,0
970,0,0,0
971,0,0,0
972,0,0,0
973,0,0,0
974,0,0,0
975,0,0,0
976,0,0,0
977,0,0,0
978,0,0,0
979,0,0,0
980,0,0,0
981,0,0,0
982,0,0,0
983,0,0,0
984,0,0,0
985,0,0,0
986,0,0,0
987,0,0,0
988,0,0,0
989,0,0,0
990,0,0,0
991,0,0,0
992,0,0,0
993,0,0,0
994,0,0,0
995,0,0,0
996,0,0,0
997,24.131,19.538,21.429
998,72.162,58.327,64.072
999,95.567,77.104,84.832
1000,142.84,115.05,126.77
1001,165.43,133,146.79
1002,211.87,170.03,187.95
1003,233.57,187.1,207.14
1004,279.07,223.16,247.45
1005,299.79,239.27,265.75
1006,344.29,274.3,305.13
1007,363.95,289.4,322.46
1008,407.36,323.34,360.84
1009,425.87,337.38,377.13
1010,468.11,370.17,414.44
1011,485.4,383.09,429.62
1012,502.09,395.47,444.24
1013,494.08,388.31,436.98
1014,485.76,380.91,429.43
1015,477.12,373.28,421.59
1016,468.16,365.42,413.48
1017,458.88,357.32,405.08
1018,449.29,349.01,396.41
1019,439.39,340.47,387.46
1020,429.17,331.71,378.23
1021,418.64,322.73,368.73
1022,407.8,313.54,358.96
1023,396.64,304.13,348.91
1024,385.17,294.51,338.59
1025,373.39,284.68,328
1026,361.28,274.64,317.13
1027,348.86,264.4,305.98
1028,336.12,253.94,294.56
1029,323.05,243.28,282.86
1030,309.64,232.41,270.88
1031,295.9,221.32,258.61
1032,281.8,210.02,246.03
1033,267.34,198.5,233.16
1034,252.5,186.75,219.96
1035,237.25,174.75,206.42
1036,221.56,162.5,192.52
1037,205.38,149.97,178.22
1038,188.64,137.12,163.46
1039,171.2,123.86,148.13
1040,152.87,110.14,132.11
1041,135.21,97.003,116.7
1042,118.42,84.592,102.08
1043,102.68,73.003,88.386
1044,87.813,62.136,75.479
1045,74.096,52.146,63.578
1046,61.256,42.877,52.471
1047,49.666,34.542,42.451
1048,38.969,26.93,33.239
1049,29.634,20.315,25.204
1050,21.225,14.435,18.003
1051,14.308,9.6233,12.085
1052,8.3847,5.5769,7.0531
1053,4.132,2.6951,3.4489
1054,1.0306,0.65792,0.85293
1055,0,0,0
1056,0,0,0
1057,0,0,0
1058,0,0,0
1059,0,0,0
1060,0,0,0
1061,0,0,0
1062,0,0,0
1063,0,0,0
1064,0,0,0
1065,0,0,0
1066,0,0,0
1067,0,0,0
1068,0,0,0
1069,0,0,0
1070,0,0,0
1071,0,0,0
1072,0,0,0
1073,0,0,0
1074,0,0,0
1075,0,0,0
1076,0,0,0
1077,0,0,0
1078,0,0,0
1079,0,0,0
1080,0,0,0
1081,0,0,0
1082,0,0,0
1083,0,0,0
1084,0,0,0
1085,0,0,0
1086,0,0,0
1087,0,0,0
1088,0,0,0
1089,0,0,0
1090,0,0,0
1091,0,0,0
1092,0,0,0
1093,0,0,0
1094,0,0,0
1095,0,0,0
1096,0,0,0
1097,0,0,0
1098,0,0,0
1099,0,0,0
1100,0,0,0
1101,0,0,0
1102,0,0,0
1103,0,0,0
1104,0,0,0
1105,0,0,0
1106,0,0,0
1107,0,0,0
1108,0,0,0
1109,0,0,0
1110,0,0,0
1111,0,0,0
1112,0,0,0
1113,0,0,0
1114,0,0,0
1115,48.982,33.013,42.91
1116,72.995,49.105,63.93
1117,121.24,81.427,106.17
1118,144.47,96.842,126.47
1119,191.9,128.42,167.96
1120,214.26,143.1,187.48
1121,260.79,173.88,228.14
1122,282.19,187.78,246.79
1123,327.73,217.7,286.56
1124,348.08,230.76,304.26
1125,392.55,259.79,343.06
1126,411.79,271.96,359.75
1127,455.1,300.04,397.51
1128,473.13,311.28,413.12
1129,490.56,322.07,428.19
1130,507.37,332.4,442.71
1131,499.2,326.25,435.38
1132,490.71,319.89,427.77
1133,481.9,313.33,419.87
1134,472.76,306.58,411.7
1135,463.31,299.63,403.24
1136,453.54,292.49,394.51
1137,443.45,285.16,385.5
1138,433.04,277.64,376.22
1139,422.31,269.94,366.66
1140,411.27,262.06,356.83
1141,399.91,254,346.72
1142,388.23,245.76,336.34
1143,376.23,237.34,325.69
1144,363.91,228.75,314.76
1145,351.26,219.98,303.56
1146,338.29,211.04,292.08
1147,324.98,201.93,280.32
1148,311.33,192.64,268.27
1149,297.33,183.18,255.94
1150,282.97,173.55,243.3
1151,268.24,163.73,230.35
1152,253.11,153.73,217.08
1153,237.56,143.53,203.47
1154,221.56,133.12,189.49
1155,205.04,122.49,175.1
1156,187.92,111.6,160.22
1157,170.04,100.38,144.75
1158,151.47,88.958,128.77
1159,133.57,78.049,113.41
1160,116.92,67.917,99.115
1161,100.93,58.3,85.439
1162,86.278,49.501,72.902
1163,72.315,41.221,60.999
1164,59.763,33.796,50.3
1165,47.999,26.927,40.31
1166,37.604,20.894,31.496
1167,28.158,15.484,23.514
1168,20.087,10.909,16.714
1169,13.128,7.0223,10.874
1170,7.5953,3.9871,6.2566
1171,3.3868,1.7262,2.7647
1172,0.77181,0.37581,0.62131
1173,0,0,0
1174,0,0,0
1175,0,0,0
1176,0,0,0
1177,0,0,0
1178,0,0,0
1179,0,0,0
1180,0,0,0
1181,0,0,0
1182,0,0,0
1183,0,0,0
1184,0,0,0
1185,0,0,0
1186,0,0,0
1187,0,0,0
1188,0,0,0
1189,0,0,0
1190,0,0,0
1191,0,0,0
1192,0,0,0
1193,0,0,0
1194,0,0,0
1195,0,0,0
1196,0,0,0
1197,0,0,0
1198,0,0,0
1199,0,0,0
1200,0,0,0
1201,0,0,0
1202,0,0,0
1203,0,0,0
1204,0,0,0
1205,0,0,0
1206,0,0,0
1207,0,0,0
1208,0,0,0
1209,0,0,0
1210,0,0,0
1211,0,0,0
1212,0,0,0
1213,0,0,0
1214,0,0,0
1215,0,0,0
1216,0,0,0
1217,0,0,0
1218,0,0,0
1219,0,0,0
1220,0,0,0
1221,0,0,0
1222,0,0,0
1223,0,0,0
1224,0,0,0
1225,0,0,0
1226,0,0,0
1227,0,0,0
1228,0,0,0
1229,0,0,0
1230,0,0,0
1231,0,0,0
1232,24.929,14.442,21.55
1233,49.546,28.657,42.818
1234,98.771,57.052,85.342
1235,122.63,70.716,105.92
1236,171.06,98.511,147.73
1237,194.07,111.58,167.55
1238,216.65,124.35,187
1239,263.69,151.14,227.55
1240,285.3,163.25,246.12
1241,331.33,189.32,285.76
1242,351.88,200.7,303.39
1243,396.82,226.01,342.05
1244,416.22,236.64,358.65
1245,459.98,261.14,396.27
1246,478.15,270.96,411.78
1247,520.65,294.61,448.27
1248,512.65,289.42,441.16
1249,504.32,284.05,433.77
1250,495.66,278.49,426.1
1251,486.67,272.76,418.15
1252,477.36,266.85,409.91
1253,467.73,260.77,401.4
1254,457.77,254.51,392.6
1255,447.49,248.09,383.54
1256,436.89,241.5,374.19
1257,425.96,234.74,364.57
1258,414.72,227.82,354.68
1259,403.15,220.73,344.52
1260,391.26,213.49,334.08
1261,379.04,206.09,323.37
1262,366.5,198.53,312.38
1263,353.62,190.82,301.12
1264,340.41,182.95,289.58
1265,326.86,174.92,277.76
1266,312.96,166.75,265.65
1267,298.71,158.41,253.25
1268,284.08,149.92,240.55
1269,269.07,141.27,227.54
1270,253.65,132.45,214.2
1271,237.8,123.46,200.51
1272,221.47,114.28,186.44
1273,204.61,104.91,171.95
1274,187.1,95.306,156.96
1275,168.74,85.407,141.32
1276,149.89,75.459,125.36
1277,132.14,66.139,110.35
1278,115.24,57.327,96.08
1279,99.431,49.138,82.756
1280,84.582,41.499,70.262
1281,70.818,34.48,58.709
1282,58.125,28.053,48.073
1283,46.523,22.247,38.382
1284,36.112,17.075,29.701
1285,26.815,12.53,21.984
1286,18.842,8.6667,15.38
1287,12.034,5.4429,9.778
1288,6.7241,2.961,5.4227
1289,2.6981,1.1522,2.1576
1290,0.47321,0.18333,0.36818
1291,0,0,0
1292,0,0,0
1293,0,0,0
1294,0,0,0
1295,0,0,0
1296,0,0,0
1297,0,0,0
1298,0,0,0
1299,0,0,0
1300,0,0,0
1301,0,0,0
1302,0,0,0
1303,0,0,0
1304,0,0,0
1305,0,0,0
1306,0,0,0
1307,0,0,0
1308,0,0,0
1309,0,0,0
1310,0,0,0
1311,0,0,0
1312,0,0,0
1313,0,0,0
1314,0,0,0
1315,0,0,0
1316,0,0,0
1317,0,0,0
1318,0,0,0
1319,0,0,0
1320,0,0,0
1321,0,0,0
1322,0,0,0
1323,0,0,0
1324,0,0,0
1325,0,0,0
1326,0,0,0
1327,0,0,0
1328,0,0,0
1329,0,0,0
1330,0,0,0
1331,0,0,0
1332,0,0,0
1333,0,0,0
1334,0,0,0
1335,0,0,0
1336,0,0,0
1337,0,0,0
1338,0,0,0
1339,0,0,0
1340,0,0,0
1341,0,0,0
1342,0,0,0
1343,0,0,0
1344,0,0,0
1345,0,0,0
1346,0,0,0
1347,0,0,0
1348,0,0,0
1349,0,0,0
1350,25.216,13.337,21.505
1351,50.112,26.478,42.725
1352,99.894,52.743,85.153
1353,124.01,65.406,105.68
1354,172.98,91.165,147.38
1355,196.23,103.3,167.14
1356,244.3,128.51,208.03
1357,266.6,140.08,226.95
1358,313.68,164.69,266.97
1359,334.94,175.64,284.96
1360,380.95,199.61,324.03
1361,401.08,209.9,341.03
1362,445.94,233.18,379.08
1363,464.86,242.77,395.02
1364,508.47,265.33,431.97
1365,526.09,274.17,446.77
1366,517.93,269.43,439.6
1367,509.43,264.51,432.15
1368,500.6,259.43,424.42
1369,491.44,254.16,416.4
1370,481.95,248.73,408.11
1371,472.13,243.13,399.53
1372,461.98,237.35,390.68
1373,451.51,231.42,381.56
1374,440.71,225.32,372.15
1375,429.59,219.05,362.48
1376,418.14,212.63,352.53
1377,406.36,206.05,342.3
1378,394.25,199.3,331.81
1379,381.82,192.41,321.04
1380,369.05,185.35,309.99
1381,355.94,178.15,298.67
1382,342.49,170.78,287.07
1383,328.7,163.27,275.19
1384,314.55,155.6,263.02
1385,300.03,147.77,250.56
1386,285.13,139.79,237.79
1387,269.84,131.64,224.71
1388,254.13,123.33,211.29
1389,237.96,114.85,197.52
1390,221.3,106.18,183.37
1391,204.07,97.313,168.78
1392,186.16,88.211,153.68
1393,167.27,78.797,137.83
1394,148.36,69.547,122.08
1395,130.54,60.847,107.23
1396,113.57,52.638,93.133
1397,97.783,45.017,80.023
1398,82.849,37.889,67.668
1399,69.195,31.387,56.378
1400,56.408,25.383,45.851
1401,45.01,20.044,36.473
1402,34.503,15.211,27.877
1403,25.507,11.086,20.522
1404,17.448,7.4793,13.981
1405,11.049,4.6324,8.7962
1406,5.68,2.3291,4.4931
1407,2.1968,0.85772,1.7132
1408,0.081317,0.024589,0.058936
1409,0,0,0
1410,0,0,0
1411,0,0,0
1412,0,0,0
1413,0,0,0
1414,0,0,0
1415,0,0,0
1416,0,0,0
1417,0,0,0
1418,0,0,0
1419,0,0,0
1420,0,0,0
1421,0,0,0
1422,0,0,0
1423,0,0,0
1424,0,0,0
1425,0,0,0
1426,0,0,0
1427,0,0,0
1428,0,0,0
1429,0,0,0
1430,0,0,0
1431,0,0,0
1432,0,0,0
1433,0,0,0
1434,0,0,0
1435,0,0,0
1436,0,0,0
1437,0,0,0
1438,0,0,0
1439,0,0,0
1440,0,0,0
1441,0,0,0
1442,0,0,0
1443,0,0,0
1444,0,0,0
1445,0,0,0
1446,0,0,0
1447,0,0,0
1448,0,0,0
1449,0,0,0
1450,0,0,0
1451,0,0,0
1452,0,0,0
1453,0,0,0
1454,0,0,0
1455,0,0,0
1456,0,0,0
1457,0,0,0
1458,0,0,0
1459,0,0,0
1460,0,0,0
1461,0,0,0
1462,0,0,0
1463,0,0,0
1464,0,0,0
1465,0,0,0
1466,0,0,0
1467,0,0,0
1468,25.503,13.386,21.46
1469,76.27,40.031,64.165
1470,101.02,53.005,84.961
1471,151,79.228,126.97
1472,174.91,91.739,147.02
1473,224.01,117.49,188.26
1474,246.99,129.49,207.5
1475,295.14,154.72,247.89
1476,317.09,166.16,266.24
1477,364.19,190.83,305.7
1478,385.04,201.66,323.09
1479,431,225.71,361.56
1480,450.66,235.89,377.91
1481,469.73,245.74,393.75
1482,513.78,268.76,430.56
1483,531.54,277.89,445.26
1484,523.2,273.24,438.03
1485,514.53,268.4,430.52
1486,505.53,263.39,422.72
1487,496.19,258.19,414.65
1488,486.52,252.8,406.29
1489,476.52,247.24,397.66
1490,466.18,241.5,388.75
1491,455.52,235.58,379.56
1492,444.52,229.49,370.1
1493,433.19,223.22,360.37
1494,421.54,216.78,350.36
1495,409.55,210.16,340.08
1496,397.22,203.38,329.52
1497,384.56,196.42,318.69
1498,371.56,189.29,307.59
1499,358.22,182,296.21
1500,344.53,174.53,284.55
1501,330.49,166.9,272.61
1502,316.08,159.09,260.37
1503,301.3,151.11,247.84
1504,286.13,142.95,235.01
1505,270.54,134.61,221.86
1506,254.53,126.09,208.37
1507,238.05,117.37,194.52
1508,221.04,108.44,180.28
1509,203.44,99.273,165.59
1510,185.1,89.838,150.35
1511,165.61,80.031,134.3
1512,146.85,70.642,118.87
1513,128.73,61.661,104.02
1514,111.98,53.348,90.301
1515,95.908,45.458,77.191
1516,81.244,38.257,65.23
1517,67.379,31.52,53.965
1518,54.878,25.468,43.825
1519,43.33,19.934,34.494
1520,33.142,15.09,26.286
1521,24.058,10.819,18.998
1522,16.363,7.2502,12.855
1523,9.9503,4.3197,7.7627
1524,5.0112,2.1199,3.8757
1525,1.62,0.64916,1.2305
1526,0,0,0
1527,0,0,0
1528,0,0,0
1529,0,0,0
1530,0,0,0
1531,0,0,0
1532,0,0,0
1533,0,0,0
1534,0,0,0
1535,0,0,0
1536,0,0,0
1537,0,0,0
1538,0,0,0
1539,0,0,0
1540,0,0,0
1541,0,0,0
1542,0,0,0
1543,0,0,0
1544,0,0,0
1545,0,0,0
1546,0,0,0
1547,0,0,0
1548,0,0,0
1549,0,0,0
1550,0,0,0
1551,0,0,0
1552,0,0,0
1553,0,0,0
1554,0,0,0
1555,0,0,0
1556,0,0,0
1557,0,0,0
1558,0,0,0
1559,0,0,0
1560,0,0,0
1561,0,0,0
1562,0,0,0
1563,0,0,0
1564,0,0,0
1565,0,0,0
1566,0,0,0
1567,0,0,0
1568,0,0,0
1569,0,0,0
1570,0,0,0
1571,0,0,0
1572,0,0,0
1573,0,0,0
1574,0,0,0
1575,0,0,0
1576,0,0,0
1577,0,0,0
1578,0,0,0
1579,0,0,0
1580,0,0,0
1581,0,0,0
1582,0,0,0
1583,0,0,0
1584,0,0,0
1585,0,0,0
1586,51.749,29.255,42.97
1587,77.128,43.618,64.024
1588,128.12,72.5,106.33
1589,152.68,86.429,126.67
1590,176.84,100.14,146.67
1591,226.48,128.32,187.79
1592,249.69,141.51,206.96
1593,298.34,169.18,247.23
1594,320.51,181.8,265.5
1595,368.09,208.91,304.84
1596,389.14,220.9,322.14
1597,435.56,247.39,360.48
1598,455.39,258.7,376.74
1599,500.57,284.52,414
1600,519.1,295.09,429.14
1601,536.98,305.3,443.73
1602,528.48,300.37,436.44
1603,519.64,295.22,428.87
1604,510.46,289.87,421.02
1605,500.94,284.32,412.88
1606,491.08,278.55,404.47
1607,480.89,272.59,395.77
1608,470.37,266.41,386.8
1609,459.51,260.04,377.56
1610,448.31,253.46,368.04
1611,436.78,246.68,358.24
1612,424.91,239.7,348.18
1613,412.7,232.52,337.84
1614,400.16,225.14,327.22
1615,387.27,217.57,316.34
1616,374.04,209.79,305.17
1617,360.46,201.81,293.73
1618,346.53,193.63,282.01
1619,332.23,185.25,270.01
1620,317.56,176.66,257.71
1621,302.51,167.86,245.12
1622,287.05,158.85,232.22
1623,271.18,149.62,219
1624,254.86,140.16,205.43
1625,238.04,130.45,191.51
1626,220.69,120.48,177.17
1627,202.7,110.22,162.38
1628,183.91,99.604,147
1629,164.18,88.649,131
1630,145.14,78.128,115.59
1631,127.18,68.232,101.09
1632,110.2,58.896,87.406
1633,94.296,50.189,74.621
1634,79.48,42.097,62.733
1635,65.738,34.641,51.748
1636,53.206,27.857,41.747
1637,41.762,21.72,32.659
1638,31.656,16.316,24.648
1639,22.671,11.577,17.575
1640,15.175,7.6403,11.688
1641,8.8739,4.4018,6.7894
1642,4.27,2.0583,3.2267
1643,1.0435,0.48589,0.77704
1644,0,0,0
1645,0,0,0
1646,0,0,0
1647,0,0,0
1648,0,0,0
1649,0,0,0
1650,0,0,0
1651,0,0,0
1652,0,0,0
1653,0,0,0
1654,0,0,0
1655,0,0,0
1656,0,0,0
1657,0,0,0
1658,0,0,0
1659,0,0,0
1660,0,0,0
1661,0,0,0
1662,0,0,0
1663,0,0,0
1664,0,0,0
1665,0,0,0
1666,0,0,0
1667,0,0,0
1668,0,0,0
1669,0,0,0
1670,0,0,0
1671,0,0,0
1672,0,0,0
1673,0,0,0
1674,0,0,0
1675,0,0,0
1676,0,0,0
1677,0,0,0
1678,0,0,0
1679,0,0,0
1680,0,0,0
1681,0,0,0
1682,0,0,0
1683,0,0,0
1684,0,0,0
1685,0,0,0
1686,0,0,0
1687,0,0,0
1688,0,0,0
1689,0,0,0
1690,0,0,0
1691,0,0,0
1692,0,0,0
1693,0,0,0
1694,0,0,0
1695,0,0,0
1696,0,0,0
1697,0,0,0
1698,0,0,0
1699,0,0,0
1700,0,0,0
1701,0,0,0
1702,0,0,0
1703,0,0,0
1704,52.33,33.768,42.879
1705,77.988,50.366,63.882
1706,129.54,83.747,106.09
1707,154.36,99.875,126.37
1708,205.05,132.81,167.82
1709,228.94,148.4,187.32
1710,278.67,180.81,227.94
1711,301.55,195.8,246.56
1712,350.23,227.64,286.29
1713,372,241.97,303.97
1714,419.54,273.16,342.72
1715,440.13,286.76,359.39
1716,486.44,317.25,397.09
1717,505.74,330.06,412.67
1718,550.74,359.77,449.26
1719,542.42,354.45,442.19
1720,533.75,348.88,434.84
1721,524.73,343.06,427.21
1722,515.38,337,419.3
1723,505.68,330.7,411.1
1724,495.64,324.15,402.63
1725,485.26,317.36,393.87
1726,474.54,310.33,384.84
1727,463.47,303.06,375.54
1728,452.07,295.54,365.96
1729,440.33,287.79,356.11
1730,428.25,279.79,345.98
1731,415.83,271.56,335.58
1732,403.06,263.08,324.91
1733,389.95,254.36,313.97
1734,376.48,245.4,302.74
1735,362.66,236.19,291.24
1736,348.47,226.74,279.46
1737,333.92,217.03,267.4
1738,318.99,207.07,255.04
1739,303.66,196.85,242.38
1740,287.92,186.35,229.41
1741,271.74,175.58,216.12
1742,255.1,164.51,202.48
1743,237.96,153.13,188.47
1744,220.24,141.4,174.04
1745,201.85,129.27,159.14
1746,182.57,116.64,143.6
1747,162.58,103.7,127.64
1748,143.43,91.34,112.39
1749,125.48,79.74,98.108
1750,108.37,68.725,84.544
1751,92.568,58.538,72.026
1752,77.608,48.947,60.232
1753,64.067,40.253,49.561
1754,51.384,32.169,39.627
1755,40.239,25.056,30.901
1756,29.983,18.577,22.934
1757,21.401,13.151,16.273
1758,13.8,8.4109,10.431
1759,7.9898,4.8005,5.9822
1760,3.3958,2.0014,2.5108
1761,0.74856,0.42329,0.53954
1762,0,0,0
1763,0,0,0
1764,0,0,0
1765,0,0,0
1766,0,0,0
1767,0,0,0
1768,0,0,0
1769,0,0,0
1770,0,0,0
1771,0,0,0
1772,0,0,0
1773,0,0,0
1774,0,0,0
1775,0,0,0
1776,0,0,0
1777,0,0,0
1778,0,0,0
1779,0,0,0
1780,0,0,0
1781,0,0,0
1782,0,0,0
1783,0,0,0
1784,0,0,0
1785,0,0,0
1786,0,0,0
1787,0,0,0
1788,0,0,0
1789,0,0,0
1790,0,0,0
1791,0,0,0
1792,0,0,0
1793,0,0,0
1794,0,0,0
1795,0,0,0
1796,0,0,0
1797,0,0,0
1798,0,0,0
1799,0,0,0
1800,0,0,0
1801,0,0,0
1802,0,0,0
1803,0,0,0
1804,0,0,0
1805,0,0,0
1806,0,0,0
1807,0,0,0
1808,0,0,0
1809,0,0,0
1810,0,0,0
1811,0,0,0
1812,0,0,0
1813,0,0,0
1814,0,0,0
1815,0,0,0
1816,0,0,0
1817,0,0,0
1818,0,0,0
1819,0,0,0
1820,0,0,0
1821,26.622,20.105,21.535
1822,52.912,40.002,42.787
1823,105.48,79.843,85.279
1824,130.97,99.236,105.84
1825,182.69,138.6,147.61
1826,207.28,157.41,167.41
1827,258.07,196.22,208.39
1828,281.66,214.37,227.35
1829,331.43,252.55,267.45
1830,353.94,269.97,285.49
1831,402.6,307.44,324.65
1832,423.94,324.06,341.71
1833,444.69,340.25,358.28
1834,491.47,376.47,395.85
1835,510.92,391.74,411.33
1836,556.35,427.07,447.77
1837,547.86,420.85,440.64
1838,539.02,414.35,433.23
1839,529.83,407.55,425.54
1840,520.29,400.47,417.56
1841,510.41,393.1,409.31
1842,500.18,385.44,400.77
1843,489.6,377.49,391.96
1844,478.69,369.25,382.87
1845,467.42,360.72,373.51
1846,455.82,351.9,363.87
1847,443.87,342.8,353.96
1848,431.57,333.41,343.78
1849,418.93,323.72,333.32
1850,405.93,313.75,322.59
1851,392.58,303.48,311.58
1852,378.88,292.91,300.3
1853,364.81,282.04,288.74
1854,350.37,270.86,276.9
1855,335.56,259.38,264.77
1856,320.36,247.57,252.35
1857,304.75,235.44,239.63
1858,288.72,222.96,226.59
1859,272.24,210.13,213.22
1860,255.27,196.91,199.51
1861,237.78,183.28,185.41
1862,219.69,169.19,170.89
1863,200.88,154.56,155.87
1864,181.07,139.21,140.16
1865,160.72,123.55,124.18
1866,141.8,108.93,109.31
1867,123.54,94.864,95.028
1868,106.68,81.847,81.847
1869,90.633,69.473,69.351
1870,75.944,58.14,57.934
1871,62.214,47.56,47.304
1872,49.831,38.023,37.748
1873,38.557,29.351,29.081
1874,28.642,21.742,21.499
1875,19.998,15.118,14.917
1876,12.762,9.602,9.4531
1877,7.0017,5.2242,5.1301
1878,2.7829,2.0544,2.0116
1879,0.3992,0.28242,0.27505
1880,0,0,0
1881,0,0,0
1882,0,0,0
1883,0,0,0
1884,0,0,0
1885,0,0,0
1886,0,0,0
1887,0,0,0
1888,0,0,0
1889,0,0,0
1890,0,0,0
1891,0,0,0
1892,0,0,0
1893,0,0,0
1894,0,0,0
1895,0,0,0
1896,0,0,0
1897,0,0,0
1898,0,0,0
1899,0,0,0
1900,0,0,0
1901,0,0,0
1902,0,0,0
1903,0,0,0
1904,0,0,0
1905,0,0,0
1906,0,0,0
1907,0,0,0
1908,0,0,0
1909,0,0,0
1910,0,0,0
1911,0,0,0
1912,0,0,0
1913,0,0,0
1914,0,0,0
1915,0,0,0
1916,0,0,0
1917,0,0,0
1918,0,0,0
1919,0,0,0
1920,0,0,0
1921,0,0,0
1922,0,0,0
1923,0,0,0
1924,0,0,0
1925,0,0,0
1926,0,0,0
1927,0,0,0
1928,0,0,0
1929,0,0,0
1930,0,0,0
1931,0,0,0
1932,0,0,0
1933,0,0,0
1934,0,0,0
1935,0,0,0
1936,0,0,0
1937,0,0,0
1938,0,0,0
1939,26.918,23.73,21.49
1940,80.505,71.053,64.257
1941,106.64,94.223,85.088
1942,132.39,117.1,105.6
1943,184.68,163.54,147.26
1944,209.51,185.72,167
1945,260.84,231.49,207.86
1946,284.66,252.9,226.74
1947,334.95,297.91,266.72
1948,357.66,318.45,284.69
1949,406.81,362.62,323.72
1950,428.33,382.2,340.69
1951,476.26,425.44,378.69
1952,496.49,443.97,394.59
1953,543.1,486.19,431.5
1954,561.96,503.59,446.26
1955,553.3,496.29,439.08
1956,544.28,488.66,431.61
1957,534.91,480.68,423.85
1958,525.19,472.37,415.82
1959,515.12,463.72,407.5
1960,504.7,454.74,398.91
1961,493.94,445.42,390.04
1962,482.82,435.76,380.89
1963,471.35,425.77,371.47
1964,459.54,415.44,361.77
1965,447.38,404.77,351.8
1966,434.86,393.75,341.56
1967,421.99,382.4,331.04
1968,408.77,370.69,320.25
1969,395.18,358.64,309.19
1970,381.24,346.23,297.85
1971,366.92,333.46,286.23
1972,352.23,320.33,274.32
1973,337.15,306.81,262.13
1974,321.67,292.91,249.65
1975,305.77,278.61,236.86
1976,289.44,263.88,223.75
1977,272.65,248.7,210.31
1978,255.36,233.05,196.52
1979,237.51,216.86,182.34
1980,219.03,200.08,167.72
1981,199.78,182.58,152.57
1982,179.36,164.01,136.65
1983,159.17,145.64,121.01
1984,139.98,128.16,106.17
1985,121.84,111.63,92.19
1986,104.82,96.084,79.091
1987,88.855,81.493,66.856
1988,74.122,68.007,55.582
1989,60.451,55.487,45.177
1990,48.138,44.193,35.82
1991,36.911,33.893,27.348
1992,27.18,24.953,20.02
1993,18.584,17.058,13.608
1994,11.658,10.69,8.4574
1995,5.9686,5.4674,4.2887
1996,2.2139,2.0197,1.5571
1997,0,0,0
1998,0,0,0
1999,0,0,0
2000,0,0,0
2001,0,0,0
2002,0,0,0
2003,0,0,0
2004,0,0,0
2005,0,0,0
2006,0,0,0
2007,0,0,0
2008,0,0,0
2009,0,0,0
2010,0,0,0
2011,0,0,0
2012,0,0,0
2013,0,0,0
2014,0,0,0
2015,0,0,0
2016,0,0,0
2017,0,0,0
2018,0,0,0
2019,0,0,0
2020,0,0,0
2021,0,0,0
2022,0,0,0
2023,0,0,0
2024,0,0,0
2025,0,0,0
2026,0,0,0
2027,0,0,0
2028,0,0,0
2029,0,0,0
2030,0,0,0
2031,0,0,0
2032,0,0,0
2033,0,0,0
2034,0,0,0
2035,0,0,0
2036,0,0,0
2037,0,0,0
2038,0,0,0
2039,0,0,0
2040,0,0,0
2041,0,0,0
2042,0,0,0
2043,0,0,0
2044,0,0,0
2045,0,0,0
2046,0,0,0
2047,0,0,0
2048,0,0,0
2049,0,0,0
2050,0,0,0
2051,0,0,0
2052,0,0,0
2053,0,0,0
2054,0,0,0
2055,0,0,0
2056,0,0,0
2057,27.214,27.282,21.445
2058,81.389,81.668,64.118
2059,107.8,108.27,84.896
2060,161.14,162,126.87
2061,186.67,187.83,146.9
2062,239.08,240.79,188.1
2063,263.62,265.75,207.32
2064,315.01,317.85,247.67
2065,338.47,341.84,265.99
2066,388.75,392.98,305.42
2067,411.03,415.89,322.77
2068,460.1,465.97,361.2
2069,481.13,487.72,377.52
2070,528.9,536.64,414.88
2071,548.57,557.11,430.09
2072,567.57,576.94,444.75
2073,558.73,568.49,437.5
2074,549.54,559.67,429.97
2075,539.99,550.47,422.15
2076,530.09,540.89,414.06
2077,519.83,530.94,405.68
2078,509.22,520.6,397.03
2079,498.25,509.89,388.1
2080,486.93,498.8,378.89
2081,475.26,487.33,369.41
2082,463.24,475.48,359.66
2083,450.86,463.24,349.63
2084,438.12,450.62,339.33
2085,425.02,437.6,328.75
2086,411.57,424.2,317.9
2087,397.75,410.39,306.78
2088,383.55,396.18,295.38
2089,368.98,381.55,283.7
2090,354.03,366.5,271.74
2091,338.68,351.01,259.48
2092,322.92,335.07,246.93
2093,306.74,318.66,234.08
2094,290.1,301.75,220.9
2095,272.99,284.31,207.39
2096,255.36,266.3,193.51
2097,237.15,247.64,179.24
2098,218.27,228.24,164.52
2099,198.55,207.91,149.23
2100,177.62,186.24,133.2
2101,157.44,165.3,117.78
2102,138.07,145.16,103.05
2103,120.04,126.39,89.34
2104,102.82,108.41,76.319
2105,87.058,91.938,64.401
2106,72.116,76.277,53.177
2107,58.746,62.246,43.136
2108,46.22,49.06,33.805
2109,35.395,37.649,25.743
2110,25.513,27.196,18.454
2111,17.375,18.569,12.47
2112,10.394,11.142,7.392
2113,5.2196,5.6171,3.6625
2114,1.5358,1.6638,1.0511
2115,0,0,0
2116,0,0,0
2117,0,0,0
2118,0,0,0
2119,0,0,0
2120,0,0,0
2121,0,0,0
2122,0,0,0
2123,0,0,0
2124,0,0,0
2125,0,0,0
2126,0,0,0
2127,0,0,0
2128,0,0,0
2129,0,0,0
2130,0,0,0
2131,0,0,0
2132,0,0,0
2133,0,0,0
2134,0,0,0
2135,0,0,0
2136,0,0,0
2137,0,0,0
2138,0,0,0
2139,0,0,0
2140,0,0,0
2141,0,0,0
2142,0,0,0
2143,0,0,0
2144,0,0,0
2145,0,0,0
2146,0,0,0
2147,0,0,0
2148,0,0,0
2149,0,0,0
2150,0,0,0
2151,0,0,0
2152,0,0,0
2153,0,0,0
2154,0,0,0
2155,0,0,0
2156,0,0,0
2157,0,0,0
2158,0,0,0
2159,0,0,0
2160,0,0,0
2161,0,0,0
2162,0,0,0
2163,0,0,0
2164,0,0,0
2165,0,0,0
2166,0,0,0
2167,0,0,0
2168,0,0,0
2169,0,0,0
2170,0,0,0
2171,0,0,0
2172,0,0,0
2173,0,0,0
2174,0,0,0
2175,55.199,60.344,42.94
2176,82.274,89.999,63.977
2177,136.67,149.59,106.25
2178,162.88,178.39,126.57
2179,216.37,237.11,168.1
2180,241.62,264.95,187.63
2181,294.12,322.7,228.34
2182,318.31,349.47,247.01
2183,369.73,406.15,286.82
2184,392.77,431.74,304.55
2185,415.25,456.74,321.82
2186,464.81,511.55,360.11
2187,486,535.22,376.34
2188,534.24,588.68,413.56
2189,554.05,610.91,428.66
2190,573.18,632.42,443.22
2191,564.17,622.95,435.91
2192,554.79,613.07,428.32
2193,545.06,602.79,420.44
2194,534.97,592.11,412.29
2195,524.52,581.02,403.85
2196,513.72,569.53,395.14
2197,502.55,557.63,386.15
2198,491.03,545.32,376.88
2199,479.15,532.6,367.34
2200,466.91,519.48,357.53
2201,454.31,505.94,347.44
2202,441.35,491.99,337.08
2203,428.02,477.62,326.45
2204,414.33,462.82,315.54
2205,400.27,447.59,304.36
2206,385.83,431.92,292.9
2207,371,415.8,281.16
2208,355.78,399.23,269.13
2209,340.16,382.17,256.82
2210,324.12,364.63,244.2
2211,307.64,346.56,231.28
2212,290.69,327.95,218.03
2213,273.25,308.74,204.45
2214,255.28,288.88,190.49
2215,236.69,268.3,176.13
2216,217.39,246.85,161.29
2217,197.18,224.28,145.87
2218,175.99,200.49,129.88
2219,155.46,177.36,114.46
2220,136.33,155.79,100.1
2221,118.02,135.08,86.41
2222,101.05,115.88,73.758
2223,85.062,97.732,61.875
2224,70.404,81.062,51.021
2225,56.863,65.628,41.032
2226,44.659,51.674,32.075
2227,33.726,39.144,24.084
2228,24.157,28.131,17.143
2229,16.039,18.761,11.284
2230,9.3611,11.004,6.5226
2231,4.3776,5.1902,2.9982
2232,1.0446,1.2522,0.69949
2233,0,0,0
2234,0,0,0
2235,0,0,0
2236,0,0,0
2237,0,0,0
2238,0,0,0
2239,0,0,0
2240,0,0,0
2241,0,0,0
2242,0,0,0
2243,0,0,0
2244,0,0,0
2245,0,0,0
2246,0,0,0
2247,0,0,0
2248,0,0,0
2249,0,0,0
2250,0,0,0
2251,0,0,0
2252,0,0,0
2253,0,0,0
2254,0,0,0
2255,0,0,0
2256,0,0,0
2257,0,0,0
2258,0,0,0
2259,0,0,0
2260,0,0,0
2261,0,0,0
2262,0,0,0
2263,0,0,0
2264,0,0,0
2265,0,0,0
2266,0,0,0
2267,0,0,0
2268,0,0,0
2269,0,0,0
2270,0,0,0
2271,0,0,0
2272,0,0,0
2273,0,0,0
2274,0,0,0
2275,0,0,0
2276,0,0,0
2277,0,0,0
2278,0,0,0
2279,0,0,0
2280,0,0,0
2281,0,0,0
2282,0,0,0
2283,0,0,0
2284,0,0,0
2285,0,0,0
2286,0,0,0
2287,0,0,0
2288,0,0,0
2289,0,0,0
2290,0,0,0
2291,0,0,0
2292,0,0,0
2293,55.799,63.176,42.849
2294,83.161,94.176,63.834
2295,138.14,156.45,106.01
2296,164.61,186.48,126.27
2297,218.67,247.75,167.69
2298,244.17,276.7,187.15
2299,297.2,336.85,227.74
2300,321.62,364.61,246.34
2301,373.55,423.54,286.02
2302,396.8,450,303.68
2303,447.53,507.59,342.38
2304,469.51,532.65,359.02
2305,518.94,588.8,396.68
2306,539.57,612.35,412.22
2307,587.6,666.95,448.76
2308,578.78,657.17,441.68
2309,569.6,646.98,434.31
2310,560.04,636.37,426.65
2311,550.13,625.36,418.72
2312,539.85,613.93,410.5
2313,529.21,602.09,402.01
2314,518.2,589.84,393.23
2315,506.84,577.18,384.19
2316,495.11,564.1,374.86
2317,483.02,550.62,365.26
2318,470.56,536.71,355.39
2319,457.74,522.39,345.25
2320,444.55,507.65,334.83
2321,430.99,492.48,324.14
2322,417.06,476.89,313.17
2323,402.75,460.85,301.93
2324,388.06,444.37,290.41
2325,372.97,427.44,278.61
2326,357.48,410.04,266.52
2327,341.58,392.15,254.14
2328,325.25,373.76,241.46
2329,308.47,354.84,228.47
2330,291.21,335.35,215.15
2331,273.43,315.26,201.49
2332,255.1,294.49,187.45
2333,236.13,272.95,172.99
2334,216.39,250.49,158.04
2335,195.64,226.77,142.46


==> F_wgn.csv <==
x,snr15
1,14.859
2,50.681
3,-62.425
4,23.827
5,8.8093
6,-36.139
7,-11.983
8,9.4687
9,98.891
10,76.535
11,-37.305
12,83.872
13,20.047
14,-1.7426
15,19.752
16,-5.6644
17,-3.4308
18,41.169
19,38.94
20,39.165
21,18.557
22,-33.37
23,19.821
24,45.053
25,13.511
26,28.594
27,20.088
28,-8.3858
29,8.1213
30,-21.757
31,24.551
32,-31.7
33,-29.539
34,-22.371
35,-81.367
36,39.751
37,8.9869
38,-20.863
39,37.869
40,-47.299
41,-2.8255
42,-6.6725
43,8.8215
44,8.6461
45,-23.902
46,-0.83049
47,-4.5565
48,17.347
49,30.213
50,30.655
51,-23.868
52,2.1379
53,-33.553
54,-30.772
55,42.691
56,106.24
57,84.818
58,136.64
59,161.59
60,218.2
61,197.85
62,247.47
63,301.56
64,334.39
65,385.4
66,361.77
67,355.88
68,392.16
69,419.93
70,507.16
71,417.84
72,447.89
73,413.99
74,435.67
75,381.5
76,355.13
77,345.55
78,389.04
79,361.07
80,350.7
81,385.22
82,343.66
83,330.39
84,357.86
85,280.53
86,310.51
87,302.56
88,260.68
89,261.01
90,210.18
91,197.7
92,219.03
93,222.46
94,259.94
95,155.63
96,164.33
97,141.34
98,74.236
99,100.27
100,48.527
101,107.78
102,47.499
103,63.011
104,34.525
105,48.025
106,14.321
107,36.482
108,36.713
109,57.749
110,0.62198
111,-56.58
112,-22.662
113,37.435
114,-29.63
115,26.557
116,3.4282
117,39.704
118,-54.191
119,-5.4635
120,-33.38
121,80.365
122,22.805
123,38.109
124,-29.244
125,-12.95
126,-7.5299
127,30.356
128,-7.6792
129,19.388
130,-56.703
131,-9.7789
132,-22.76
133,-43.583
134,14.038
135,7.7928
136,0.92524
137,-36.857
138,31.159
139,9.6774
140,-8.2649
141,0.63257
142,-7.2404
143,-48.368
144,-7.8942
145,-22.975
146,-27.061
147,-31.958
148,-14.745
149,-55.344
150,26.647
151,14.372
152,-0.55348
153,-0.96092
154,-22.058
155,28.152
156,-3.6816
157,-19.747
158,37.346
159,-6.2117
160,-16.278
161,-8.1181
162,-23.433
163,-30.955
164,69.808
165,45.751
166,8.4989
167,-34.741
168,-23.918
169,-4.8786
170,21.871
171,-36.811
172,-42.852
173,2.741
174,94.497
175,116.66
176,160.1
177,163.81
178,213.47
179,214.19
180,291.27
181,247.87
182,337.23
183,318.26
184,349.03
185,411.13
186,440.05
187,416.89
188,475.49
189,451.48
190,423.67
191,412.18
192,403.3
193,392.41
194,392.61
195,384.3
196,396.35
197,406.08
198,366.88
199,337.99
200,350.61
201,327.67
202,283.14
203,326.55
204,297.24
205,280.65
206,279.03
207,259.59
208,213.62
209,222.12
210,209.2
211,184.82
212,231.92
213,146.71
214,142.51
215,120.5
216,91.75
217,104.01
218,87.471
219,124.15
220,62.484
221,28.536
222,91.629
223,71.879
224,22.746
225,-20.117
226,2.6374
227,5.1489
228,12.764
229,-5.2034
230,12.531
231,10.83
232,-34.563
233,-26.198
234,-20.481
235,-14.034
236,-8.8593
237,0.34459
238,-83.713
239,-12.63
240,34.336
241,-29.479
242,25.804
243,9.6814
244,-0.80159
245,5.0422
246,-43.251
247,-2.3363
248,44.326
249,2.7179
250,1.1434
251,-20.289
252,-0.85156
253,6.4211
254,11.783
255,-10.303
256,-6.5346
257,55.926
258,-62.411
259,61.612
260,9.3288
261,27.637
262,-45.99
263,-16.306
264,-7.6845
265,11.682
266,-46.157
267,13.034
268,-33.518
269,1.8292
270,18.028
271,9.0385
272,29.919
273,27.804
274,-17.988
275,7.1039
276,-26.099
277,-36.528
278,25.558
279,0.0013776
280,-1.5177
281,25.18
282,16.432
283,9.678
284,34.552
285,25.695
286,6.626
287,-19.079
288,-18.006
289,32.945
290,-23.054
291,42.018
292,31.232
293,133.8
294,171.08
295,167.03
296,205.9
297,158.04
298,282.79
299,224.1
300,259.63
301,342.9
302,352.49
303,405.97
304,450.22
305,469.98
306,419.99
307,444.03
308,426.64
309,438.66
310,422.33
311,423.73
312,386.4
313,376.83
314,399.33
315,303.09
316,337.87
317,306.46
318,320.48
319,338.19
320,332.02
321,269.81
322,273.22
323,278.13
324,254.08
325,258
326,247.93
327,198.07
328,205.44
329,137.62
330,214.01
331,150.35
332,119.32
333,129.65
334,81.543
335,105.61
336,76.711
337,139.29
338,98.331
339,-13.408
340,57.384
341,-2.8072
342,20.308
343,24.572
344,34.278
345,0.91715
346,47.854
347,-11.731
348,9.051
349,18.37
350,2.3542
351,24.346
352,8.9322
353,-21.67
354,-49.893
355,51.363
356,-16.707
357,2.8564
358,15.563
359,3.1393
360,-25.003
361,-12.926
362,-3.4514
363,40.872
364,-23.789
365,21.685
366,8.529
367,-6.4629
368,-29.21
369,-7.8524
370,-2.3957
371,-40.608
372,5.3111
373,-22.725
374,-2.6044
375,9.2915
376,-25.001
377,-7.9662
378,9.6742
379,-50.735
380,28.63
381,67.002
382,26.514
383,-8.7266
384,11.845
385,-28.63
386,51.896
387,25.997
388,21.759
389,-24.205
390,8.842
391,-15.429
392,-8.6066
393,-15.753
394,-28.347
395,-25.114
396,-5.8007
397,-46.949
398,16.791
399,-3.2554
400,19.322
401,7.4519
402,13.66
403,-40.987
404,-28.196
405,-12.353
406,3.0305
407,31.193
408,13.432
409,98.982
410,98.036
411,159.32
412,150.41
413,169.95
414,166.38
415,251.97
416,288.62
417,297.34
418,307.83
419,352.68
420,347.22
421,401.26
422,425.1
423,446.02
424,435.75
425,446.87
426,425.18
427,464.2
428,414.32
429,446.91
430,368.13
431,393.45
432,362.23
433,376.25
434,366.05
435,278.93
436,292.09
437,278.09
438,317.9
439,336.02
440,274.68
441,294.2
442,274.57
443,217.88
444,245.08
445,200.14
446,249.31
447,192.63
448,224.47
449,152.79
450,165.54
451,131.48
452,61.92
453,75.921
454,106.28
455,74.816
456,33.497
457,35.879
458,50.043
459,6.3715
460,52.696
461,0.75695
462,62.465
463,-22.444
464,9.1708
465,-40.98
466,-19.998
467,-16.395
468,11.091
469,26.036
470,8.3041
471,-10.31
472,22.537
473,22.078
474,3.322
475,15.787
476,11.408
477,-27.275
478,20.991
479,-18.162
480,-16.69
481,4.89
482,-8.4981
483,-3.6429
484,16.453
485,28.93
486,-5.4707
487,9.0556
488,-6.5856
489,6.3451
490,12.16
491,-17.047
492,7.5953
493,16.612
494,2.551
495,47.805
496,-16.818
497,-20.369
498,-48.359
499,25.162
500,23.962
501,-2.2079
502,24.83
503,5.0768
504,8.0362
505,3.1213
506,12.158
507,2.8095
508,77.03
509,-32.242
510,-51.245
511,-31.523
512,-30.215
513,-11.983
514,-4.6558
515,-6.0393
516,14.96
517,10.758
518,20.761
519,49.143
520,33.8
521,-35.464
522,-64.362
523,24.925
524,-50.729
525,1.8449
526,43.921
527,125.53
528,104.34
529,112.55
530,174.62
531,194.43
532,230.27
533,230.19
534,253.03
535,313.3
536,284.72
537,331.6
538,413.14
539,401.99
540,424.79
541,468.09
542,427.62
543,456.77
544,410.92
545,440.29
546,421.25
547,389.26
548,362.23
549,348.07
550,359.89
551,345.43
552,336.16
553,364.28
554,318.24
555,347.16
556,289.68
557,319.79
558,266.74
559,274.03
560,283.66
561,232.78
562,219.18
563,273.41
564,230.74
565,178.57
566,194.08
567,151.36
568,165.39
569,169.02
570,70.136
571,128.55
572,126.72
573,75.084
574,110.15
575,55.327
576,6.8554
577,-28.534
578,14.879
579,36.869
580,20.062
581,17.957
582,-12.946
583,4.6804
584,-45.286
585,-21.006
586,-22.628
587,14.363
588,-0.39132
589,-31.934
590,-0.26323
591,-19.063
592,-18.425
593,23.881
594,3.1344
595,11.009
596,24.429
597,4.9815
598,15.223
599,18.874
600,32.351
601,13.151
602,39.028
603,0.6248
604,-1.3229
605,47.017
606,-14.086
607,-0.078899
608,25.421
609,4.1401
610,38.826
611,28.579
612,8.0577
613,-21.492
614,15.661
615,-38.21
616,6.7562
617,22.342
618,5.8875
619,24.31
620,56.346
621,25.533
622,7.3764
623,17.733
624,11.759
625,-36.333
626,-11.508
627,33.845
628,-1.2045
629,16.096
630,-27.815
631,1.783
632,16.589
633,-37.626
634,9.606
635,-5.0254
636,-25.965
637,-1.0373
638,-52.406
639,-58.808
640,-32.525
641,-27.374
642,-32.418
643,-47.683
644,50.815
645,19.779
646,109.05
647,148.02
648,167.63
649,189.73
650,217.3
651,205.37
652,284.82
653,330.23
654,390.43
655,347.13
656,351.71
657,416.83
658,459.17
659,435.41
660,402.56
661,482.61
662,353.52
663,396.42
664,365.49
665,375.66
666,392.98
667,378.69
668,345.63
669,376.88
670,362.46
671,352.73
672,312.39
673,342.16
674,320.2
675,359.75
676,308.01
677,298.5
678,255.62
679,205.87
680,218.22
681,194.22
682,185.92
683,202.81
684,157.62
685,133.32
686,131.16
687,122.07
688,122.69
689,70.781
690,92.43
691,73.313
692,96.079
693,42.937
694,35.295
695,-2.061
696,-15.818
697,24.415
698,3.2045
699,19.629
700,-22.368
701,53.199
702,3.3779
703,28.935
704,-6.2711
705,-4.4908
706,19.07
707,15.359
708,-30.959
709,-42.357
710,-30.34
711,-39.126
712,1.6463
713,-11.365
714,-10.17
715,-37.611
716,21.544
717,12.143
718,-2.4768
719,28.221
720,-24.153
721,11.461
722,9.6294
723,9.6519
724,-20.153
725,9.0324
726,-14.229
727,-24.774
728,-33.253
729,28.681
730,-23.378
731,-4.7786
732,-33.402
733,-8.2113
734,-89.319
735,-30.039
736,-39.42
737,-28.035
738,-5.8938
739,-8.9912
740,53.735
741,-15.801
742,-6.9098
743,-43.369
744,-13.193
745,-36.976
746,0.83733
747,23.576
748,11.172
749,-19.362
750,-45.061
751,40.348
752,56.654
753,3.3301
754,-27.357
755,33.101
756,-16.378
757,-12.983
758,24.496
759,-38.281
760,-54.076
761,33.146
762,53.831
763,87.846
764,119.49
765,177.41
766,194.09
767,192.5
768,249.53
769,272
770,271.26
771,291.37
772,359.25
773,369.7
774,396.72
775,410.52
776,404.42
777,444.87
778,430.98
779,458.12
780,439.14
781,437.82
782,379.46
783,365.45
784,347.15
785,386.6
786,440.26
787,373.36
788,321.68
789,355.69
790,290.64
791,271.43
792,319.32
793,266.42
794,284.79
795,302.77
796,262.55
797,264.41
798,181.28
799,230.55
800,257.62
801,199.36
802,127.26
803,149.17
804,125.19
805,133.73
806,119.67
807,105.28
808,70.893
809,51.914
810,40.872
811,70.11
812,-14.09
813,22.722
814,28.489
815,-3.5925
816,22.318
817,2.8601
818,-24.065
819,4.6353
820,-7.4114
821,-11.327
822,-19.658
823,1.6981
824,-51.019
825,-11.008
826,-15.021
827,-25.201
828,18.038
829,-20.292
830,14.941
831,26.968
832,-4.3352
833,7.6772
834,17.673
835,-2.2379
836,14.947
837,-34.892
838,30.687
839,-27.347
840,-50.541
841,38.262
842,-1.7335
843,12.406
844,-10.039
845,-28.204
846,-84.924
847,17.308
848,-7.9227
849,-5.4537
850,11.209
851,-39.225
852,-20.159
853,31.707
854,16.522
855,-35.409
856,-60.889
857,-15.787
858,5.9139
859,26.043
860,2.5902
861,-31.016
862,8.4609
863,-32.398
864,-26.557
865,-18.066
866,-33.975
867,-7.4883
868,-24.871
869,-7.8951
870,-12.779
871,-11.325
872,-13.916
873,34.083
874,16.866
875,1.6325
876,-40.54
877,-44.93
878,-54.297
879,93.471
880,91.083
881,92.127
882,100.14
883,115.46
884,203.55
885,250.93
886,179.75
887,254.06
888,282.09
889,268.36
890,363.6
891,366.85
892,447.02
893,420.23
894,457.07
895,406.99
896,413.8
897,391
898,426.09
899,442.88
900,381.88
901,401.46
902,366.29
903,373.61
904,394.13
905,354.41
906,312.17
907,306.6
908,314.79
909,303.1
910,273.11
911,290.39
912,308.47
913,254.32
914,243.1
915,175.1
916,201.41
917,170.85
918,184.86
919,195.85
920,208.76
921,201.17
922,132.23
923,111.1
924,127.7
925,104.8
926,99.311
927,87.56
928,13.88
929,59.442
930,32.64
931,5.8134
932,0.35103
933,48.65
934,-14.26
935,-30.095
936,7.3316
937,55.569
938,0.70621
939,8.5201
940,-25.929
941,46.268
942,3.4541
943,14.65
944,-26.311
945,23.602
946,10.754
947,-31.947
948,1.0982
949,-12.453
950,3.0191
951,-6.9242
952,-5.2481
953,-28.545
954,-8.9344
955,21.183
956,48.215
957,-32.072
958,65.701
959,42.174
960,4.6568
961,-8.324
962,-19.308
963,23.014
964,-19.196
965,-12.764
966,24.419
967,12.048
968,24.782
969,13.949
970,-11.079
971,-14.201
972,22.008
973,-18.549
974,32.794
975,21.852
976,7.9514
977,0.089156
978,10.104
979,97.462
980,-3.1073
981,-43.017
982,52.925
983,16.853
984,-17.905
985,72.332
986,15.226
987,8.1305
988,-21.496
989,-29.43
990,-48.871
991,-11.688
992,-29.103
993,17.901
994,-8.7779
995,48.887
996,41.746
997,25.962
998,56.257
999,116.67
1000,95.087
1001,165.4
1002,169.46
1003,196.08
1004,228.89
1005,281.66
1006,283.63
1007,293.07
1008,376.13
1009,365.43
1010,424.44
1011,419.89
1012,451.69
1013,366.11
1014,442.3
1015,472.82
1016,442.2
1017,430.25
1018,389.78
1019,392.46
1020,384.98
1021,371.39
1022,336.01
1023,339.17
1024,333.76
1025,314.71
1026,340.25
1027,376.13
1028,257.99
1029,286.41
1030,231.02
1031,294.6
1032,285
1033,187.21
1034,273.67
1035,176.44
1036,198.79
1037,208.59
1038,167.53
1039,211.57
1040,208.18
1041,120.52
1042,49.377
1043,78.299
1044,52.041
1045,42.444
1046,21.306
1047,44.612
1048,91.457
1049,5.421
1050,10.251
1051,44.322
1052,40.57
1053,16.867
1054,29.208
1055,24.063
1056,-10.55
1057,11.853
1058,-8.2667
1059,-24.868
1060,17.542
1061,1.8641
1062,-5.1712
1063,8.0621
1064,27.296
1065,10.859
1066,5.3766
1067,7.732
1068,1.4155
1069,-21.403
1070,21.743
1071,38.936
1072,-14.76
1073,53.275
1074,-4.8707
1075,-6.7362
1076,-24.806
1077,-21.897
1078,-26.336
1079,9.7804
1080,44.135
1081,14.577
1082,23.606
1083,37.083
1084,-69.076
1085,-4.6306
1086,9.7558
1087,19.822
1088,-36.06
1089,-27.798
1090,21.851
1091,-3.2215
1092,15.285
1093,-26.548
1094,-45.151
1095,21.036
1096,32.978
1097,45.103
1098,-42.343
1099,-36.945
1100,-40.731
1101,-1.1514
1102,-17.01
1103,36.318
1104,-40.212
1105,-48.151
1106,5.6737
1107,32.967
1108,-22.187
1109,-34.977
1110,-4.1269
1111,-45.224
1112,0.47932
1113,22.893
1114,6.0173
1115,-9.8532
1116,49.095
1117,97.821
1118,176.59
1119,193.24
1120,185.9
1121,264.33
1122,217.92
1123,276.93
1124,343.3
1125,384.58
1126,379.94
1127,411.07
1128,396.92
1129,448.78
1130,419.82
1131,451.26
1132,435.56
1133,451.36
1134,399.93
1135,420.82
1136,416.43
1137,360.68
1138,380.54
1139,410.8
1140,359.93
1141,338.19
1142,348.96
1143,318.09
1144,327.01
1145,299.84
1146,291.57
1147,293.05
1148,305.92
1149,268.42
1150,288.85
1151,174.3
1152,204.67
1153,209.99
1154,166.41
1155,139.83
1156,177.28
1157,161.68
1158,136.77
1159,124.33
1160,75.056
1161,71.685
1162,69.954
1163,41.99
1164,59.472
1165,105.67
1166,18.169
1167,41.407
1168,-11.873
1169,47.894
1170,-20.526
1171,8.5327
1172,-16.474
1173,14.15
1174,0.31378
1175,-1.2157
1176,81.5
1177,-17.412
1178,-1.2955
1179,74.147
1180,-31.69
1181,15.282
1182,-29.749
1183,28.482
1184,9.0515
1185,18.022
1186,-7.7065
1187,6.776
1188,40.694
1189,-62.874
1190,-45.137
1191,11.482
1192,-18.095
1193,-8.1898
1194,-41.368
1195,-25.006
1196,-11.17
1197,-20.058
1198,-23.946
1199,-11.658
1200,-26.051
1201,37.084
1202,-27.316
1203,50.24
1204,-10.348
1205,-40.12
1206,-17.098
1207,25.826
1208,29.181
1209,4.428
1210,7.9425
1211,17.491
1212,-40.322
1213,-16.076
1214,-50.577
1215,-12.411
1216,26.234
1217,19.827
1218,63.226
1219,4.6076
1220,-59.596
1221,46.688
1222,35.437
1223,-16.101
1224,6.1521
1225,21.541
1226,10.632
1227,19.245
1228,-3.115
1229,-1.0729
1230,2.4344
1231,-21.823
1232,60.874
1233,42.993
1234,104.31
1235,82.298
1236,118.02
1237,165.04
1238,180.01
1239,260.57
1240,262.87
1241,300.7
1242,263.45
1243,315.31
1244,364.24
1245,386.65
1246,447.43
1247,485.33
1248,425.11
1249,457.96
1250,464.67
1251,427.02
1252,454.77
1253,430.76
1254,398.52
1255,407.77
1256,379.56
1257,353.11
1258,364.59
1259,345.52
1260,324
1261,372.31
1262,318.5
1263,376.58
1264,281.4
1265,293.36
1266,309.39
1267,328.68
1268,248.94
1269,205.7
1270,236.4
1271,164.03
1272,178.87
1273,179.46
1274,198.13
1275,181.04
1276,124.6
1277,135.88
1278,87.201
1279,101.03
1280,123.19
1281,63.041
1282,39.767
1283,24.563
1284,49.502
1285,58.941
1286,74.125
1287,11.272
1288,9.9283
1289,-15.328
1290,44.917
1291,-2.0851
1292,-13.078
1293,60.363
1294,22.382
1295,19.797
1296,-27.79
1297,11.994
1298,14.375
1299,-30.185
1300,-6.24
1301,-11.19
1302,14.588
1303,-27.828
1304,30.096
1305,49.326
1306,-8.3945
1307,-0.24034
1308,14.001
1309,33.253
1310,14.426
1311,10.973
1312,-13.343
1313,-6.3976
1314,16.951
1315,46.507
1316,15.708
1317,-33.329
1318,11.968
1319,-2.5458
1320,-6.7446
1321,-6.0574
1322,-24.313
1323,-8.8656
1324,-21.678
1325,-10.086
1326,3.2408
1327,4.818
1328,-5.9598
1329,-4.2175
1330,0.931
1331,12.665
1332,35.419
1333,17.137
1334,-7.9224
1335,16.527
1336,-6.7855
1337,-49.212
1338,-64.867
1339,-47.356
1340,-6.5532
1341,-17.124
1342,-19.902
1343,1.1236
1344,-18.211
1345,-17.425
1346,16.847
1347,21.62
1348,67.337
1349,8.3572
1350,23.117
1351,26.859
1352,79.758
1353,104.28
1354,98.857
1355,160.02
1356,228.75
1357,211.17
1358,280.63
1359,312.36
1360,353.8
1361,362.5
1362,316.63
1363,379.42
1364,456.88
1365,457.68
1366,439.74
1367,444.23
1368,455.65
1369,420.65
1370,387.14
1371,394.56
1372,384.94
1373,406.34
1374,383.55
1375,377.61
1376,356.61
1377,332.29
1378,333.5
1379,327.03
1380,271.35
1381,303.62
1382,312.71
1383,272.14
1384,306.47
1385,266.04
1386,226.17
1387,220.45
1388,203.69
1389,204.19
1390,204.23
1391,160.72
1392,166.35
1393,186.34
1394,147.82
1395,130.04
1396,70.615
1397,65.26
1398,74.371
1399,53.596
1400,0.94195
1401,-5.3789
1402,56.236
1403,-0.42977
1404,71.418
1405,-52.61
1406,16.895
1407,1.7305
1408,-20.84
1409,11.174
1410,-21.939
1411,23.761
1412,1.848
1413,-45.306
1414,-67.01
1415,-7.8438
1416,31.665
1417,5.0067
1418,1.4992
1419,19.007
1420,-38.508
1421,39.391
1422,-24.702
1423,1.0437
1424,-10.047
1425,4.1331
1426,-53.738
1427,42.114
1428,15.084
1429,55.546
1430,39.151
1431,0.31728
1432,-25.951
1433,-48.056
1434,0.469
1435,6.0566
1436,28.902
1437,-26.281
1438,21.965
1439,1.974
1440,-21.381
1441,21.394
1442,7.3415
1443,-6.4973
1444,51.88
1445,16.837
1446,-3.0475
1447,7.6677
1448,2.4056
1449,4.7974
1450,12.535
1451,-16.679
1452,-22.026
1453,9.9668
1454,52.096
1455,-8.4792
1456,-27.987
1457,-6.5924
1458,-13.376
1459,-9.0464
1460,13.141
1461,-3.5928
1462,-16.425
1463,-12.264
1464,-36.549
1465,-23.753
1466,-39.049
1467,-14.26
1468,-8.5275
1469,44.622
1470,76.624
1471,93.794
1472,146.49
1473,197.67
1474,180.88
1475,278.67
1476,222.41
1477,294.88
1478,282.06
1479,352.04
1480,341.33
1481,377.87
1482,410.09
1483,412.51
1484,380.97
1485,446.13
1486,478
1487,476.09
1488,392.69
1489,396.39
1490,375.88
1491,381.66
1492,344.71
1493,307.32
1494,349.35
1495,306.22
1496,276.95
1497,384.31
1498,301.14
1499,307.37
1500,317.5
1501,226.05
1502,271.79
1503,261.71
1504,237.31
1505,226.22
1506,193.78
1507,214.51
1508,156.79
1509,143.58
1510,170.4
1511,180.91
1512,108.19
1513,90.066
1514,101.58
1515,106.83
1516,91.98
1517,61.43
1518,26.293
1519,51.898
1520,24.096
1521,57.051
1522,-26.062
1523,11.666
1524,39.518
1525,-12.447
1526,-17.267
1527,-25.802
1528,-7.7027
1529,-5.5416
1530,3.7789
1531,-24.412
1532,2.281
1533,-16.688
1534,-10.19
1535,-23.163
1536,-7.8064
1537,98.656
1538,94.169
1539,31.696
1540,21.756
1541,-35.322
1542,-16.156
1543,-17.118
1544,14.793
1545,13.348
1546,2.9978
1547,-9.404
1548,-25.586
1549,0.14707
1550,31.481
1551,11.81
1552,5.0029
1553,18.17
1554,16.146
1555,-44.672
1556,0.51884
1557,-11.772
1558,-56.212
1559,-36.715
1560,-8.8402
1561,22.811
1562,-6.3367
1563,7.2475
1564,-24.816
1565,-59.618
1566,2.5955
1567,-26.287
1568,32.405
1569,47.951
1570,-10.272
1571,32.966
1572,26.355
1573,-39.106
1574,-0.92182
1575,7.2162
1576,14.453
1577,18.703
1578,18.637
1579,18.748
1580,-8.6383
1581,10.481
1582,-62.26
1583,-32.288
1584,33.217
1585,-18.26
1586,52.023
1587,105.7
1588,81.762
1589,100.16
1590,133.05
1591,199.98
1592,201.3
1593,220.21
1594,222.03
1595,294.61
1596,316.03
1597,345.69
1598,369.5
1599,383.73
1600,444.32
1601,383.64
1602,440.44
1603,447.36
1604,397.56
1605,411.3
1606,412.53
1607,378.79
1608,386.43
1609,388.95
1610,342.14
1611,381.32
1612,378.43
1613,346.71
1614,327.64
1615,284.15
1616,318.85
1617,260.13
1618,325.97
1619,284.56
1620,265.03
1621,234.24
1622,172.07
1623,185.95
1624,215.53
1625,258.18
1626,197.63
1627,170.94
1628,132.02
1629,134.37
1630,142.18
1631,94.073
1632,139.69
1633,40.899
1634,52.336
1635,53.197
1636,-12.251
1637,48.285
1638,26.798
1639,19.805
1640,33.651
1641,35.632
1642,25.396
1643,-12.179
1644,-1.2876
1645,9.7679
1646,-34.733
1647,-28.631
1648,-11.799
1649,2.1464
1650,49.494
1651,22.033
1652,-12.229
1653,-17.385
1654,42.387
1655,75.543
1656,4.6273
1657,-13.234
1658,-39.04
1659,26.944
1660,8.0066
1661,32.207
1662,-25.113
1663,6.6484
1664,-18.075
1665,35.234
1666,-15.233
1667,-2.4156
1668,-9.6122
1669,27.469
1670,11.84
1671,-27.751
1672,-17.485
1673,-28.899
1674,13.976
1675,9.1738
1676,-45.196
1677,-52.697
1678,-1.1164
1679,19.267
1680,4.665
1681,-42.664
1682,-42.885
1683,23.962
1684,-4.0175
1685,-10.674
1686,36.374
1687,-22.011
1688,3.743
1689,11.546
1690,22.658
1691,-23.611
1692,9.8747
1693,75.956
1694,-41.812
1695,11.993
1696,-6.3498
1697,-22.857
1698,-22.992
1699,13.76
1700,63.994
1701,-21.938
1702,14.95
1703,-15.45
1704,97.503
1705,78.934
1706,102.28
1707,143.5
1708,167.67
1709,217.91
1710,222.81
1711,215.57
1712,293.1
1713,347.11
1714,309.65
1715,352.69
1716,424.86
1717,359.61
1718,466.54
1719,463
1720,440.74
1721,405.93
1722,419.1
1723,413.68
1724,428.47
1725,412.21
1726,375.17
1727,420.31
1728,364.56
1729,333.65
1730,333.87
1731,359.31
1732,330.31
1733,338.53
1734,304.66
1735,359.97
1736,233.43
1737,255.9
1738,252.71
1739,244.85
1740,269.65
1741,222.18
1742,199.31
1743,190.37
1744,194.81
1745,140.08
1746,156.06
1747,84.388
1748,110.21
1749,72.08
1750,66.502
1751,79.834
1752,29.14
1753,22.23
1754,-2.2649
1755,-30.685
1756,18.747
1757,48.406
1758,5.4035
1759,-0.48328
1760,-26.416
1761,44.296
1762,-6.8927
1763,35.761
1764,10.004
1765,-7.2696
1766,29.906
1767,27.15
1768,-3.0798
1769,35.814
1770,49.227
1771,-1.8133
1772,-7.0659
1773,11.182
1774,9.721
1775,22.316
1776,-7.0634
1777,19.763
1778,28.979
1779,4.9067
1780,4.2365
1781,-34.664
1782,-32.411
1783,-40.388
1784,-34.387
1785,-4.2863
1786,-44.629
1787,62.071
1788,20.431
1789,-57.141
1790,-31.907
1791,-2.9623
1792,-47.337
1793,-12.709
1794,30.151
1795,-4.5289
1796,-1.8582
1797,-27.68
1798,-15.356
1799,-37.351
1800,10.065
1801,-12.497
1802,21.649
1803,34.192
1804,29.769
1805,-0.96286
1806,-13.928
1807,-33.827
1808,3.2751
1809,26.516
1810,-9.4218
1811,-4.7898
1812,17.032
1813,23.875
1814,-39.157
1815,5.5258
1816,5.4118
1817,-4.1766
1818,24.673
1819,-10.065
1820,-22.832
1821,29.163
1822,55.494
1823,79.268
1824,127.84
1825,105.66
1826,137.71
1827,123.48
1828,241.76
1829,240.06
1830,278.5
1831,352.54
1832,343.12
1833,346.11
1834,372.4
1835,404.68
1836,464.43
1837,398.74
1838,431.34
1839,447.16
1840,378.3
1841,427.81
1842,419.65
1843,367.58
1844,341.29
1845,385.48
1846,386.21
1847,369.96
1848,364.86
1849,300.65
1850,338.72
1851,295.55
1852,284.79
1853,245.74
1854,307.31
1855,269.61
1856,280.09
1857,281.38
1858,195.16
1859,230.99
1860,199.16
1861,210.68
1862,201.5
1863,178.54
1864,117.56
1865,120.69
1866,116.61
1867,182.32
1868,115.75
1869,133.48
1870,69.389
1871,53.158
1872,54.693
1873,14.496
1874,55.811
1875,10.561
1876,-28.507
1877,29.196
1878,-41.336
1879,-50.692
1880,7.9704
1881,-26.279
1882,-25.169
1883,-4.4756
1884,-13.511
1885,-6.1567
1886,7.5187
1887,-32.293
1888,-33.833
1889,-58.02
1890,-10.785
1891,18.358
1892,-19.408
1893,13.855
1894,14.932
1895,27.38
1896,27.342
1897,-19.037
1898,-23.679
1899,1.3373
1900,-18.374
1901,40.147
1902,38.133
1903,2.6292
1904,-11.804
1905,14.117
1906,-18.137
1907,-3.4549
1908,-14.66
1909,2.9179
1910,31.183
1911,20.519
1912,31.604
1913,-25.279
1914,4.9689
1915,-27.175
1916,10.635
1917,9.0009
1918,35.824
1919,30.378
1920,18.052
1921,-13.958
1922,-13.154
1923,-56.696
1924,-12.389
1925,-42.868
1926,25.696
1927,24.926
1928,3.8217
1929,-10.458
1930,3.9537
1931,44.356
1932,37.284
1933,-12.393
1934,4.6542
1935,-30.966
1936,11.074
1937,20.424
1938,24.873
1939,-20.826
1940,78.202
1941,61.205
1942,95.189
1943,169.04
1944,175.24
1945,203.33
1946,243.51
1947,311.89
1948,267.46
1949,286.41
1950,308.57
1951,352.59
1952,376.05
1953,447.44
1954,388.62
1955,445.6
1956,410.09
1957,454.24
1958,392.17
1959,407.71
1960,373
1961,371.2
1962,373.7
1963,365.14
1964,347.27
1965,382.98
1966,356.76
1967,382.31
1968,312.59
1969,338.67
1970,239.83
1971,303.87
1972,284.59
1973,251.79
1974,268.86
1975,261.11
1976,252.32
1977,221.92
1978,213.13
1979,163.71
1980,137.45
1981,145.17
1982,141.8
1983,147.29
1984,84.32
1985,78.663
1986,161.29
1987,49.65
1988,108.65
1989,71.739
1990,20.405
1991,24.403
1992,14.074
1993,26.693
1994,46.198
1995,-40.973
1996,57.484
1997,21.495
1998,-15.169
1999,-3.4824
2000,8.2791
2001,8.1849
2002,33.184
2003,30.128
2004,-9.913
2005,-3.5906
2006,20.277
2007,3.3254
2008,31.403
2009,-18.979
2010,13.035
2011,7.9685
2012,38.465
2013,-37.184
2014,0.020655
2015,1.4784
2016,-64.72
2017,34.492
2018,77.635
2019,-6.4166
2020,7.9323
2021,-12.84
2022,10.621
2023,-10.497
2024,-2.8127
2025,44.719
2026,-23.414
2027,-15.915
2028,-2.0979
2029,-3.6609
2030,39.776
2031,56.135
2032,-27.033
2033,-17.715
2034,14.384
2035,-10.521
2036,55.074
2037,45.208
2038,15.449
2039,15.576
2040,-9.3518
2041,21.104
2042,31.158
2043,3.9124
2044,53.285
2045,18.534
2046,-3.043
2047,10.252
2048,30.305
2049,-11.003
2050,-2.3618
2051,65.587
2052,-13.097
2053,26.153
2054,22.61
2055,43.912
2056,14.537
2057,-46.683
2058,40.558
2059,99.038
2060,133.99
2061,201.14
2062,226.97
2063,221.05
2064,249.96
2065,223.2
2066,356.91
2067,326.48
2068,318.48
2069,389.5
2070,417.72
2071,414.33
2072,458.37
2073,417.95
2074,392.71
2075,373.67
2076,404
2077,388.35
2078,409.19
2079,346.57
2080,373.14
2081,327.82
2082,409.67
2083,346.4
2084,373.21
2085,342.43
2086,343.01
2087,274.88
2088,330.13
2089,323.84
2090,214.34
2091,254.6
2092,228.91
2093,238.4
2094,197.4
2095,215.1
2096,210.02
2097,186.01
2098,161.25
2099,113.6
2100,134.79
2101,103.38
2102,67.7
2103,87.786
2104,70.524
2105,69.71
2106,80.601
2107,59.061
2108,69.891
2109,5.5885
2110,-5.4391
2111,9.8464
2112,45.618
2113,39.691
2114,-2.4258
2115,-16.495
2116,-42.024
2117,18.567
2118,0.63132
2119,-32.549
2120,-9.2463
2121,-50.558
2122,11.883
2123,-4.8084
2124,45.08
2125,-37.569
2126,26.821
2127,3.9696
2128,2.2828
2129,19.805
2130,32.983
2131,-29.599
2132,36.449
2133,-33.439
2134,-29.684
2135,-18.587
2136,20.353
2137,-29.569
2138,9.2501
2139,11.383
2140,4.2592
2141,15.326
2142,-32.412
2143,27.845
2144,3.1372
2145,20.175
2146,-27.18
2147,1.4379
2148,24.253
2149,28.026
2150,-2.331
2151,-51.224
2152,-30.311
2153,6.0419
2154,21.95
2155,12.799
2156,-16.93
2157,62.025
2158,1.9994
2159,23.919
2160,-11.488
2161,-30.812
2162,18.937
2163,28.677
2164,50.358
2165,-14.619
2166,-44.99
2167,44.695
2168,7.2996
2169,-31.149
2170,-15.453
2171,-22.353
2172,32.085
2173,16.363
2174,6.7085
2175,49.586
2176,41.274
2177,133.69
2178,136.14
2179,160.88
2180,182.53
2181,225.52
2182,222.49
2183,307.3
2184,343.03
2185,390.19
2186,374.04
2187,353.61
2188,419.11
2189,400.83
2190,426.27
2191,417.7
2192,405.29
2193,430.89
2194,381.46
2195,422.29
2196,417.12
2197,414.82
2198,376.32
2199,384.45
2200,407.36
2201,348.91
2202,332.17
2203,375.43
2204,246.21
2205,291.74
2206,360.07
2207,268.13
2208,253.65
2209,222.92
2210,266.12
2211,172.97
2212,195.94
2213,220.11
2214,190.45
2215,193.37
2216,164.79
2217,164.68
2218,94.299
2219,120.49
2220,56.805
2221,108.06
2222,65.175
2223,79.986
2224,36.168
2225,50.114
2226,61.205
2227,-30.627
2228,-34.464
2229,-39.355
2230,29.974
2231,14.196
2232,-18.713
2233,41.427
2234,3.8081
2235,-43.853
2236,-28.165
2237,-38.282
2238,26.389
2239,-16.612
2240,-32.386
2241,-15.949
2242,-23.115
2243,23.572
2244,13.191
2245,8.3548
2246,11.49
2247,1.1876
2248,-26.222
2249,14.968
2250,-22.692
2251,-29.623
2252,-29.683
2253,24.031
2254,27.112
2255,-48.606
2256,-4.0927
2257,6.9626
2258,-16.868
2259,21.03
2260,7.0313
2261,-4.2237
2262,-15.404
2263,18.71
2264,23.471
2265,12.97
2266,-6.6265
2267,25.452
2268,-25.062
2269,3.9917
2270,38.591
2271,-5.2424
2272,-23.32
2273,53.708
2274,-6.8238
2275,12.204
2276,-22.208
2277,7.9483
2278,12.906
2279,0.12606
2280,9.0117
2281,33.29
2282,-38.804
2283,5.6809
2284,-55.028
2285,0.7851
2286,53.351
2287,26.009
2288,-0.19136
2289,-9.3475
2290,14.599
2291,29.208
2292,0.40737
2293,87.474
2294,41.288
2295,50.796
2296,105.59
2297,162.18
2298,176.85
2299,204.33
2300,283.3
2301,241.36
2302,290.08
2303,315.6
2304,345.92
2305,378.27
2306,425.44
2307,419.99
2308,419
2309,437.1
2310,456.61
2311,367.47
2312,460.24
2313,377.73
2314,411.13
2315,413.19
2316,411.43
2317,350.97
2318,356.06
2319,340.76
2320,318.09
2321,331.64
2322,323.08
2323,292.19
2324,294.07
2325,352.49
2326,266.31
2327,273.77
2328,228.68
2329,213.88
2330,205.59
2331,217.09
2332,165.3
2333,121.78
2334,159.51
2335,130.39


==> eF_EnKF_alt.csv <==
x,sig,lb,ub
1,-12.681,-17.684,-7.6783
2,-20.843,-26.402,-15.283
3,-33.208,-39.531,-26.884
4,-15.716,-24.146,-7.2863
5,-13.047,-21.754,-4.3399
6,20.519,8.3671,32.67
7,-5.6009,-15.924,4.7226
8,4.3918,-6.2663,15.05
9,-6.0602,-15.829,3.7088
10,-4.5077,-12.821,3.8052
11,7.9126,-1.7101,17.535
12,16.746,7.4315,26.06
13,10.887,2.6769,19.097
14,8.1427,-0.51395,16.799
15,8.5083,-0.33176,17.348
16,5.0962,-4.4138,14.606
17,0.44642,-9.4053,10.298
18,10.011,1.3935,18.628
19,13.515,4.9815,22.048
20,13.514,5.6659,21.363
21,17.322,9.02,25.624
22,18.281,10.498,26.064
23,20.048,12.235,27.862
24,17.08,9.2566,24.902
25,14.961,6.9039,23.018
26,18.705,10.737,26.672
27,17.394,9.8411,24.948
28,7.4987,-3.1166,18.114
29,9.5753,1.3415,17.809
30,5.7431,-2.4055,13.892
31,-2.4093,-11.37,6.5516
32,9.8193,1.7114,17.927
33,13.007,5.3204,20.693
34,16.184,8.4577,23.911
35,19.417,11.074,27.759
36,19.727,12.22,27.234
37,14.639,8.3848,20.893
38,12.615,6.2952,18.935
39,7.73,0.49883,14.961
40,5.3889,-1.7043,12.482
41,7.6406,1.8223,13.459
42,4.983,-1.7642,11.73
43,4.5065,-2.064,11.077
44,3.6965,-2.0711,9.4641
45,3.5542,-1.5366,8.6449
46,2.8163,-1.8381,7.4708
47,1.7014,-2.5725,5.9754
48,1.4222,-2.39,5.2345
49,0.82067,-2.5966,4.2379
50,1.5283,-1.3868,4.4435
51,1.4571,-1.0153,3.9294
52,1.357,-0.75708,3.471
53,0.95828,-0.75277,2.6693
54,0.80728,-0.55245,2.167
55,0.61802,-0.35357,1.5896
56,0.41628,-0.23551,1.0681
57,-2.5251,-3.3969,-1.6533
58,-5.1328,-6.8237,-3.442
59,-10.1,-13.441,-6.7584
60,-12.864,-16.717,-9.0098
61,-16.16,-23.068,-9.2513
62,-17.207,-26.75,-7.6638
63,-20.179,-33.568,-6.7903
64,-16.21,-40.034,7.6147
65,-19.75,-44.657,5.158
66,-21.561,-45.291,2.1684
67,-30.617,-47.767,-13.467
68,-30.522,-49.002,-12.041
69,-28.574,-49.812,-7.3353
70,-28.811,-52.67,-4.9522
71,-26.011,-51.536,-0.48534
72,-30.169,-53.954,-6.384
73,-22.915,-48.545,2.7157
74,-20.036,-44.392,4.3191
75,-16.481,-40.044,7.0827
76,-12.968,-35.779,9.843
77,-11.857,-32.788,9.0746
78,-13.304,-31.424,4.815
79,-12.638,-29.063,3.7866
80,-11.399,-26.422,3.6244
81,-11.726,-24.903,1.451
82,-9.5131,-21.873,2.8468
83,-7.7711,-19.325,3.783
84,-5.7447,-16.512,5.0228
85,-3.9873,-13.987,6.0127
86,-4.0475,-12.761,4.6656
87,-1.5749,-10.065,6.9156
88,1.1807,-7.0914,9.4529
89,1.4435,-6.0515,8.9385
90,2.1329,-4.9012,9.1669
91,3.3211,-3.5161,10.158
92,2.1814,-4.3832,8.746
93,1.1401,-5.3466,7.6267
94,-2.7585,-9.8307,4.3137
95,-3.5198,-10.933,3.8938
96,-1.1107,-8.5518,6.3305
97,0.65501,-6.8376,8.1476
98,3.2349,-4.5075,10.977
99,4.7175,-3.0484,12.483
100,3.8441,-3.7999,11.488
101,2.5945,-4.4854,9.6745
102,2.5279,-4.164,9.2197
103,2.961,-3.2708,9.1928
104,2.429,-3.3825,8.2404
105,1.9138,-3.4011,7.2287
106,1.7157,-3.137,6.5684
107,1.1609,-3.1623,5.4841
108,1.32,-2.4904,5.1303
109,1.2081,-2.048,4.4643
110,0.98841,-1.6947,3.6716
111,0.87318,-1.255,3.0014
112,0.65074,-0.88823,2.1897
113,0.43883,-0.56618,1.4438
114,-2.1968,-3.4204,-0.97306
115,-4.3708,-6.7842,-1.9573
116,-8.7495,-13.524,-3.9754
117,-11.022,-16.778,-5.2659
118,-15.559,-23.388,-7.7311
119,-17.606,-26.375,-8.8371
120,-21.917,-32.657,-11.176
121,-23.587,-35.241,-11.932
122,-27.244,-41.039,-13.448
123,-28.685,-43.202,-14.168
124,-31.142,-48.137,-14.146
125,-32.3,-49.808,-14.792
126,-36.041,-54.777,-17.304
127,-35.95,-55.48,-16.421
128,-38.173,-59.177,-17.169
129,-36.49,-58.657,-14.324
130,-35.601,-56.216,-14.986
131,-35.53,-54.418,-16.643
132,-34.316,-52.075,-16.557
133,-32.465,-49.315,-15.614
134,-30.417,-46.417,-14.417
135,-29.099,-44.073,-14.126
136,-26.633,-40.927,-12.34
137,-24.993,-38.401,-11.585
138,-24.498,-36.652,-12.345
139,-23.433,-34.495,-12.372
140,-23.425,-33.132,-13.718
141,-21.614,-30.614,-12.614
142,-21.371,-29.246,-13.495
143,-18.827,-26.349,-11.306
144,-17.21,-24.306,-10.115
145,-15.444,-22.299,-8.5881
146,-14.525,-21.04,-8.0107
147,-12.178,-18.676,-5.6799
148,-11.665,-18.279,-5.0512
149,-10.413,-17.181,-3.6446
150,-8.1078,-15.269,-0.94647
151,-8.1103,-15.443,-0.77749
152,-6.709,-14.407,0.98914
153,-4.553,-12.728,3.6223
154,-3.4853,-11.976,5.005
155,-2.7223,-11.484,6.039
156,-1.9665,-10.725,6.7917
157,0.10226,-8.5332,8.7377
158,0.33588,-7.8071,8.4788
159,0.68564,-6.979,8.3503
160,1.1913,-5.9502,8.3328
161,1.2754,-5.3574,7.9082
162,1.3622,-4.6699,7.3944
163,2.2429,-3.3653,7.8511
164,2.1571,-2.8006,7.1149
165,1.9701,-2.3743,6.3145
166,1.8104,-1.8318,5.4526
167,1.6067,-1.4111,4.6245
168,1.2676,-1.0166,3.5518
169,0.98383,-0.68748,2.6552
170,0.60249,-0.37699,1.582
171,-2.4202,-3.5553,-1.285
172,-7.182,-10.579,-3.7855
173,-9.4927,-13.936,-5.0497
174,-14.023,-20.664,-7.3814
175,-16.179,-23.756,-8.6026
176,-20.689,-30.281,-11.098
177,-22.146,-32.743,-11.55
178,-26.291,-38.803,-13.779
179,-28.443,-41.438,-15.449
180,-31.714,-46.629,-16.799
181,-32.865,-48.375,-17.355
182,-36.914,-53.688,-20.139
183,-37.377,-54.733,-20.021
184,-39.796,-58.733,-20.859
185,-39.171,-58.794,-19.547
186,-39.242,-59.105,-19.379
187,-36.928,-56.079,-17.776
188,-35.46,-53.621,-17.3
189,-33.205,-50.608,-15.801
190,-32.363,-48.579,-16.147
191,-30.901,-46.136,-15.667
192,-29.063,-43.441,-14.686
193,-27.635,-41.053,-14.218
194,-26.307,-38.781,-13.833
195,-24.682,-36.323,-13.041
196,-22.809,-33.667,-11.951
197,-22.215,-32.046,-12.384
198,-20.896,-29.97,-11.822
199,-19.594,-27.98,-11.208
200,-17.551,-25.481,-9.6209
201,-16.639,-24.019,-9.2594
202,-14.816,-21.994,-7.6389
203,-13.769,-20.701,-6.8376
204,-11.725,-18.733,-4.7168
205,-10.095,-17.199,-2.9919
206,-8.7374,-16.032,-1.4429
207,-7.4585,-15.039,0.12231
208,-6.6724,-14.484,1.1396
209,-5.3087,-13.476,2.8584
210,-3.1408,-11.771,5.4895
211,-2.8497,-11.661,5.9618
212,-1.3015,-10.412,7.8092
213,-0.56179,-9.68,8.5565
214,0.2196,-8.5442,8.9834
215,0.57219,-7.7441,8.8885
216,0.96884,-6.7836,8.7213
217,0.56856,-6.628,7.7651
218,0.45668,-6.0694,6.9827
219,1.0045,-5.0376,7.0466
220,1.021,-4.3461,6.3881
221,1.1394,-3.6702,5.949
222,1.1408,-2.9597,5.2412
223,1.0562,-2.4355,4.548
224,0.98081,-1.8063,3.7679
225,0.86498,-1.2949,3.0249
226,0.64658,-0.83501,2.1282
227,-3.1272,-5.3321,-0.92237
228,-4.6308,-7.8792,-1.3823
229,-7.6669,-13.017,-2.3164
230,-8.9008,-15.246,-2.5558
231,-11.832,-20.151,-3.5137
232,-13.324,-22.374,-4.2745
233,-15.914,-26.852,-4.9753
234,-16.614,-28.351,-4.8775
235,-18.897,-32.38,-5.4138
236,-19.603,-33.657,-5.5487
237,-20.573,-35.014,-6.1309
238,-22.711,-38.532,-6.8893
239,-22.786,-39.061,-6.5114
240,-23.72,-41.589,-5.8505
241,-24.516,-42.291,-6.7417
242,-23.112,-41.442,-4.7818
243,-22.025,-39.361,-4.6883
244,-20.653,-37.098,-4.208
245,-19.994,-35.337,-4.6518
246,-19.177,-33.481,-4.8726
247,-17.639,-31.105,-4.1734
248,-17.061,-29.468,-4.6529
249,-15.785,-27.296,-4.2747
250,-16.036,-26.397,-5.6736
251,-15.029,-24.535,-5.5229
252,-13.655,-22.384,-4.9253
253,-12.888,-20.799,-4.9761
254,-11.636,-18.862,-4.4096
255,-10.086,-16.787,-3.3848
256,-8.36,-14.688,-2.032
257,-7.278,-13.278,-1.2784
258,-6.4139,-12.199,-0.62863
259,-5.8845,-11.564,-0.20492
260,-3.9456,-9.8578,1.9667
261,-2.2663,-8.4997,3.9672
262,-1.457,-8.0193,5.1054
263,-0.84888,-7.7034,6.0056
264,0.42406,-6.8747,7.7228
265,2.3588,-5.4322,10.15
266,2.7628,-5.326,10.852
267,3.4662,-4.9202,11.853
268,4.462,-4.1522,13.076
269,5.0624,-3.5818,13.707
270,4.2759,-3.8876,12.439
271,4.2466,-3.4334,11.927
272,4.6799,-2.6296,11.989
273,4.5705,-2.2113,11.352
274,4.243,-2.0039,10.49
275,4.1072,-1.593,9.8073
276,3.558,-1.5295,8.6456
277,3.1881,-1.2993,7.6755
278,2.7324,-1.1061,6.571
279,2.2889,-0.92157,5.4995
280,1.8521,-0.69234,4.3966
281,1.3885,-0.53337,3.3104
282,0.92948,-0.34346,2.2024
283,-0.37136,-2.3021,1.5594
284,-0.47841,-3.3268,2.37
285,-0.67875,-5.3858,4.0283
286,-0.70333,-6.2233,4.8166
287,-0.85911,-8.0935,6.3753
288,-0.68421,-8.6481,7.2797
289,-0.64878,-10.209,8.9118
290,-0.061695,-10.341,10.217
291,-0.019794,-11.686,11.647
292,0.32331,-11.761,12.408
293,0.20832,-12.964,13.38
294,0.72869,-12.719,14.177
295,0.76425,-13.575,15.103
296,1.7357,-12.845,16.316
297,2.2274,-13.181,17.636
298,3.0534,-11.484,17.591
299,3.7477,-9.897,17.392
300,4.3741,-8.3702,17.118
301,4.7916,-6.9973,16.581
302,5.008,-5.7772,15.793
303,5.8733,-4.1797,15.926
304,6.488,-2.765,15.741
305,7.07,-1.4269,15.567
306,8.5869,0.60118,16.573
307,9.1994,1.9087,16.49
308,9.958,3.2958,16.62
309,10.256,4.219,16.292
310,10.855,5.3246,16.386
311,11.377,6.2825,16.472
312,12.219,7.4313,17.006
313,12.774,8.1813,17.366
314,13.147,8.6514,17.642
315,13.883,9.3133,18.452
316,14.643,9.882,19.404
317,14.795,9.8396,19.75
318,15.417,10.119,20.715
319,15.639,10.021,21.258
320,15.648,9.731,21.566
321,15.445,9.2488,21.64
322,15.746,9.217,22.274
323,15.673,8.9087,22.437
324,15.962,8.9726,22.951
325,15.009,8.1223,21.895
326,14.348,7.7304,20.965
327,13.195,6.9765,19.414
328,11.911,6.0987,17.723
329,10.75,5.3819,16.118
330,9.7133,4.7516,14.675
331,8.3886,3.9367,12.841
332,7.2735,3.2757,11.271
333,6.0815,2.6238,9.5392
334,5.0805,2.0937,8.0672
335,4.0657,1.6314,6.5
336,3.1759,1.2179,5.1339
337,2.191,0.79498,3.5871
338,1.4233,0.4755,2.3711
339,1.6112,0.85726,2.3652
340,3.2629,1.7805,4.7454
341,6.5837,3.6574,9.51
342,8.3314,4.7432,11.92
343,11.77,6.8218,16.718
344,13.563,8.0555,19.071
345,16.986,10.284,23.688
346,18.92,11.724,26.115
347,22.205,14.054,30.355
348,23.812,15.47,32.154
349,27.144,17.996,36.291
350,28.729,19.554,37.905
351,32.666,22.549,42.784
352,35.042,24.612,45.473
353,38.46,27.517,49.403
354,40.277,29.408,51.146
355,39.906,29.973,49.84
356,40.28,30.871,49.69
357,40.297,31.569,49.025
358,39.947,31.923,47.971
359,39.656,32.261,47.051
360,39.361,32.474,46.247
361,39.463,32.951,45.976
362,39.447,33.337,45.557
363,39.477,33.685,45.269
364,39.372,33.825,44.918
365,39.269,33.884,44.654
366,39.467,34.186,44.749
367,39.477,34.306,44.647
368,39.08,33.836,44.325
369,38.834,33.564,44.104
370,38.622,33.295,43.949
371,38.132,32.677,43.587
372,37.829,32.22,43.437
373,37.352,31.564,43.14
374,36.685,30.535,42.836
375,35.819,29.273,42.366
376,34.499,27.358,41.64
377,33.484,25.959,41.008
378,32.597,24.827,40.368
379,31.36,23.299,39.421
380,29.801,21.458,38.143
381,28.487,20.188,36.785
382,26.492,18.351,34.633
383,24.076,16.391,31.762
384,21.754,14.449,29.058
385,19.533,12.783,26.283
386,17.4,11.113,23.687
387,15.256,9.587,20.926
388,13.268,8.1151,18.421
389,11.14,6.6281,15.653
390,9.3787,5.4271,13.33
391,7.5774,4.2798,10.875
392,5.9245,3.2153,8.6337
393,4.3289,2.2463,6.4115
394,2.9516,1.4518,4.4513
395,1.726,0.78742,2.6645
396,3.4228,2.6763,4.1693
397,10.314,8.0898,12.538
398,13.787,10.869,16.704
399,20.673,16.224,25.122
400,24.144,19,29.288
401,30.981,24.239,37.724
402,34.52,27.255,41.786
403,38.056,30.315,45.797
404,45.051,36.003,54.1
405,48.435,38.795,58.075
406,54.897,43.437,66.358
407,57.977,45.672,70.283
408,64.804,51.27,78.339
409,66.838,51.289,82.387
410,72.811,55.077,90.546
411,75.424,56.62,94.227
412,73.688,53.571,93.806
413,72.007,50.598,93.416
414,70.557,48.257,92.856
415,69.47,46.827,92.113
416,68.78,46.628,90.933
417,68.245,46.822,89.668
418,67.549,46.581,88.516
419,65.511,43.071,87.951
420,65.176,43.987,86.365
421,64.073,43.051,85.095
422,63.377,43.206,83.547
423,62.106,41.992,82.22
424,61.148,41.629,80.667
425,59.857,40.534,79.179
426,58.384,39.1,77.668
427,57.132,38.237,76.027
428,55.801,37.243,74.36
429,54.449,36.175,72.723
430,53.321,35.51,71.132
431,51.99,34.343,69.638
432,50.819,33.367,68.271
433,49.516,32.001,67.03
434,47.544,29.365,65.722
435,45.875,27.261,64.49
436,43.779,24.472,63.086
437,41.884,22.256,61.512
438,39.54,19.646,59.435
439,36.384,16.857,55.912
440,33.18,14.458,51.901
441,30.002,12.288,47.716
442,26.885,10.162,43.609
443,23.878,8.2937,39.463
444,20.887,6.4918,35.282
445,17.997,4.8224,31.172
446,15.233,3.4841,26.982
447,12.612,2.2433,22.982
448,10.144,1.4101,18.878
449,7.8796,0.65045,15.109
450,5.7026,0.1785,11.227
451,3.8421,-0.19111,7.8753
452,4.2304,1.0288,7.4319
453,12.727,3.1861,22.268
454,16.981,4.4294,29.533
455,25.55,6.9229,44.178
456,29.765,8.2887,51.241
457,38.512,11.584,65.439
458,42.77,13.448,72.091
459,50.487,14.114,86.861
460,54.051,14.451,93.651
461,60.872,13.139,108.61
462,63.648,11.953,115.34
463,70.922,12.951,128.89
464,74.997,16.476,133.52
465,81.349,15.966,146.73
466,83.458,15.05,151.87
467,85.104,13.387,156.82
468,83.182,12.631,153.73
469,82.465,15.069,149.86
470,80.561,14.521,146.6
471,79.342,15.747,142.94
472,78.914,18.941,138.89
473,78.321,21.723,134.92
474,78.514,26.237,130.79
475,76.999,26.923,127.08
476,76.28,29.359,123.2
477,74.673,29.962,119.38
478,72.371,29.154,115.59
479,70.582,29.459,111.7
480,69.081,30.381,107.78
481,68.224,32.461,103.99
482,66.873,33.525,100.22
483,66.078,35.408,96.748
484,63.739,34.514,92.965
485,62.123,34.614,89.632
486,60.324,34.138,86.51
487,58.387,33.128,83.645
488,57.095,32.604,81.586
489,55.476,31.129,79.823
490,53.811,29.185,78.437
491,51.441,26.055,76.827
492,49.267,23.051,75.483
493,47.087,20.033,74.141
494,44.316,16.625,72.007
495,40.657,13.538,67.776
496,36.975,10.724,63.225
497,33.294,8.3374,58.251
498,29.976,6.1747,53.777
499,26.464,4.2752,48.654
500,23.239,2.4414,44.037
501,19.963,1.1641,38.763
502,17.016,-0.077744,34.111
503,13.976,-0.78137,28.734
504,11.353,-1.4266,24.132
505,8.6071,-1.5836,18.798
506,6.3545,-1.7219,14.431
507,4.028,-1.3747,9.4307
508,8.4898,-2.0908,19.07
509,12.718,-2.9527,28.388
510,21.309,-4.4981,47.116
511,25.407,-5.216,56.03
512,33.67,-6.9537,74.294
513,37.62,-7.4027,82.643
514,45.972,-8.255,100.2
515,49.615,-8.6145,107.84
516,57.095,-10.398,124.59
517,61.045,-9.1529,131.24
518,67.969,-10.962,146.9
519,71.288,-9.9797,152.56
520,78.077,-10.816,166.97
521,79.331,-12.871,171.53
522,80.476,-14.754,175.71
523,81.114,-17.088,179.32
524,79.916,-13.933,173.77
525,77.717,-12.741,168.18
526,76.355,-9.9985,162.71
527,73.715,-9.6989,157.13
528,70.979,-9.5989,151.56
529,69.629,-6.8591,146.12
530,67.578,-5.3683,140.52
531,64.631,-5.5681,134.83
532,62.783,-3.7704,129.34
533,61.528,-0.92274,123.98
534,61.189,3.4621,118.92
535,59.507,5.5133,113.5
536,58.645,8.8178,108.47
537,57.358,11.321,103.39
538,56.154,13.81,98.498
539,53.868,14.48,93.255
540,52.75,16.719,88.782
541,51.754,18.876,84.632
542,51.134,21.128,81.139
543,50.307,22.549,78.066
544,49.503,23.326,75.68
545,48.847,23.475,74.219
546,47.966,22.623,73.309
547,46.462,20.61,72.315
548,44.811,18.067,71.556
549,42.927,15.174,70.679
550,40.681,12.205,69.157
551,37.652,9.7087,65.596
552,34.383,7.6008,61.165
553,31.37,5.3536,57.386
554,28.064,3.5988,52.529
555,25.217,1.8269,48.608
556,22.043,0.55024,43.535
557,19.287,-0.70293,39.277
558,16.361,-1.5261,34.249
559,13.671,-2.1377,29.48
560,11.015,-2.4326,24.462
561,8.5106,-2.4609,19.482
562,6.1744,-2.2713,14.62
563,3.9998,-1.7848,9.7845
564,2.9696,-3.4155,9.3547
565,5.9446,-6.6586,18.548
566,11.893,-13.122,36.909
567,14.888,-15.883,45.66
568,21.044,-21.474,63.563
569,23.846,-23.896,71.589
570,26.958,-25.539,79.456
571,32.799,-30.38,95.978
572,35.189,-32.184,102.56
573,40.488,-36.674,117.65
574,42.98,-37.224,123.18
575,46.405,-43.136,135.95
576,48.271,-43.312,139.85
577,54.281,-43.827,152.39
578,56.098,-42.772,154.97
579,60.883,-43.499,165.27
580,59.283,-39.672,158.24
581,58.843,-34.44,152.13
582,57.247,-31.029,145.52
583,55.454,-28.083,138.99
584,54.621,-23.939,133.18
585,53.63,-20.193,127.45
586,53.191,-15.803,122.19
587,53.234,-10.857,117.33
588,52.695,-6.8309,112.22
589,52.205,-2.8908,107.3
590,51.434,0.52411,102.34
591,51.546,5.0127,98.078
592,51.285,8.8366,93.734
593,50.237,11.409,89.066
594,50.01,14.85,85.171
595,49.722,17.958,81.487
596,49.892,21.285,78.5
597,49.063,22.895,75.231
598,48.414,24.22,72.609
599,47.978,25.108,70.848
600,47.384,25.092,69.676
601,46.526,24.113,68.938
602,45.651,22.468,68.833
603,44.901,20.402,69.4
604,43.896,17.814,69.979
605,42.75,14.968,70.532
606,41.282,11.991,70.573
607,39.277,9.1553,69.399
608,36.321,6.9946,65.647
609,33.413,5.0697,61.757
610,30.41,3.2223,57.598
611,27.416,1.7051,53.128
612,24.55,0.3182,48.782
613,21.585,-0.70811,43.878
614,18.829,-1.6268,39.285
615,15.943,-2.1422,34.029
616,13.344,-2.5827,29.27
617,10.608,-2.592,23.807
618,8.245,-2.5713,19.061
619,5.7618,-2.1199,13.644
620,3.7746,-1.7078,9.2569
621,2.0266,-3.2302,7.2834
622,4.0716,-6.2878,14.431
623,8.1669,-12.376,28.71
624,10.316,-14.916,35.548
625,14.329,-20.631,49.289
626,16.328,-22.83,55.487
627,20.399,-27.852,68.65
628,22.437,-29.363,74.238
629,26.035,-34.136,86.207
630,28.106,-34.814,91.027
631,32.993,-37.13,103.12
632,34.333,-37.748,106.41
633,37.782,-40.649,116.21
634,39.453,-39.892,118.8
635,43.527,-40.913,127.97
636,45.64,-38.672,129.95
637,44.791,-34.851,124.43
638,43.834,-31.242,118.91
639,42.658,-28.04,113.36
640,43.42,-22.695,109.54
641,42.948,-18.89,104.79
642,42.681,-14.955,100.32
643,41.987,-11.623,95.597
644,42.443,-7.0286,91.915
645,42.189,-3.3929,87.772
646,42.227,0.46488,83.989
647,42.51,4.4818,80.537
648,42.162,7.5561,76.767
649,42.686,11.498,73.873
650,42.596,14.444,70.749
651,42.892,17.523,68.262
652,42.697,19.576,65.818
653,42.763,21.394,64.131
654,43.022,22.792,63.252
655,42.916,23.061,62.772
656,42.967,22.758,63.176
657,42.781,21.587,63.976
658,42.571,19.89,65.252
659,42.206,17.725,66.687
660,41.74,15.291,68.19
661,41.201,12.742,69.661
662,40.307,10.038,70.576
663,38.992,7.3437,70.641
664,37.032,5.0206,69.043
665,34.058,3.3766,64.739
666,31.382,1.7452,61.02
667,28.452,0.53358,56.369
668,25.834,-0.69715,52.365
669,22.924,-1.4799,47.327
670,20.386,-2.2906,43.063
671,17.513,-2.6436,37.669
672,15.063,-3.0486,33.175
673,12.28,-2.9778,27.539
674,9.9877,-2.9884,22.964
675,7.381,-2.5239,17.286
676,5.3537,-2.1872,12.895
677,3.0843,-1.4137,7.5824
678,1.0014,-3.2614,5.2642
679,3.0131,-9.6695,15.696
680,4.06,-12.561,20.681
681,6.0707,-18.603,30.744
682,7.2247,-20.994,35.443
683,9.2937,-26.513,45.101
684,10.345,-28.509,49.198
685,12.261,-33.583,58.104
686,13.56,-34.747,61.867
687,15.495,-39.108,70.098
688,16.527,-39.842,72.896
689,18.348,-43.509,80.205
690,18.9,-43.961,81.76
691,20.835,-42.761,84.432
692,22.848,-44.942,90.637
693,23.488,-44.216,91.192
694,23.423,-40.277,87.123
695,23.955,-35.822,83.732
696,23.603,-32.314,79.52
697,23.813,-28.284,75.91
698,23.871,-24.482,72.224
699,24.368,-20.299,69.035
700,24.567,-16.515,65.65
701,24.631,-12.974,62.237
702,25.085,-9.1144,59.284
703,25.556,-5.3813,56.493
704,26.089,-1.7333,53.911
705,26.567,1.6393,51.494
706,27.544,5.2794,49.808
707,28.105,8.0848,48.125
708,28.786,10.516,47.057
709,29.542,12.395,46.689
710,30.271,13.502,47.04
711,30.946,13.79,48.103
712,31.692,13.469,49.914
713,32.211,12.413,52.009
714,32.746,11.008,54.484
715,32.938,9.1104,56.765
716,33.161,7.1449,59.177
717,33.311,5.1243,61.498
718,33.167,2.9954,63.339
719,32.795,0.92771,64.662
720,32.091,-0.94778,65.13
721,30.331,-2.1395,62.802
722,28.38,-3.1504,59.911
723,26.03,-3.6884,55.748
724,24.026,-4.3971,52.449
725,21.697,-4.6852,48.078
726,19.62,-4.9769,44.216
727,17.339,-5.0126,39.691
728,15.161,-4.9249,35.247
729,12.942,-4.6846,30.568
730,10.736,-4.2692,25.742
731,8.6199,-3.7748,21.015
732,6.4893,-3.0775,16.056
733,4.5747,-2.3853,11.535
734,-1.0654,-8.1913,6.0605
735,-1.5456,-12.05,8.9587
736,-2.577,-19.906,14.752
737,-3.042,-23.413,17.329
738,-3.3923,-26.657,19.872
739,-4.4971,-33.973,24.979
740,-4.8984,-36.824,27.027
741,-5.9373,-43.593,31.718
742,-6.1913,-45.814,33.432
743,-7.0151,-51.817,37.787
744,-6.8855,-53.14,39.369
745,-7.8266,-58.582,42.929
746,-7.8942,-59.435,43.646
747,-8.4742,-63.846,46.898
748,-9.2119,-64.594,46.17
749,-9.1334,-64.398,46.131
750,-7.7353,-59.616,44.146
751,-6.096,-54.641,42.449
752,-5.1273,-50.283,40.028
753,-3.6153,-45.459,38.229
754,-2.6692,-41.186,35.848
755,-1.6874,-36.919,33.544
756,-0.52283,-32.542,31.496
757,0.7799,-28.092,29.652
758,1.999,-23.841,27.839
759,3.1104,-19.842,26.063
760,4.2528,-16.012,24.518
761,5.8924,-11.959,23.744
762,7.4459,-8.4191,23.311
763,8.6891,-5.783,23.161
764,10.007,-3.8102,23.823
765,11.407,-2.5844,25.398
766,12.654,-2.2793,27.587
767,14.019,-2.4695,30.507
768,15.351,-3.1083,33.81
769,16.454,-4.2043,37.112
770,17.708,-5.307,40.722
771,18.83,-6.5574,44.217
772,19.863,-7.8411,47.567
773,20.778,-9.1035,50.659
774,21.536,-10.29,53.362
775,22.047,-11.343,55.436
776,22.284,-12.047,56.615
777,21.431,-12.069,54.931
778,20.282,-11.866,52.43
779,18.98,-11.446,49.407
780,17.753,-11.017,46.523
781,16.275,-10.365,42.914
782,14.926,-9.748,39.6
783,13.306,-8.8705,35.482
784,11.861,-8.0795,31.802
785,10.12,-7.0127,27.253
786,8.6057,-6.0869,23.298
787,6.7978,-4.8784,18.474
788,5.2936,-3.8704,14.458
789,3.5169,-2.6061,9.64
790,-4.5962,-10.768,1.5759
791,-6.8252,-15.908,2.2581
792,-11.357,-26.334,3.6203
793,-13.477,-31.064,4.11
794,-17.911,-41.062,5.2398
795,-19.889,-45.302,5.5239
796,-24.26,-54.832,6.3126
797,-25.943,-58.407,6.5203
798,-29.937,-67.156,7.2829
799,-31.661,-70.258,6.9355
800,-35.481,-78.321,7.3582
801,-36.708,-80.476,7.0601
802,-40.09,-87.575,7.3948
803,-41.054,-88.937,6.8276
804,-44.629,-95.536,6.2794
805,-42.847,-90.712,5.0193
806,-41.509,-86.252,3.2344
807,-39.896,-81.539,1.7473
808,-38.074,-76.636,0.48842
809,-36.175,-71.668,-0.68253
810,-34.084,-66.532,-1.6357
811,-32.14,-61.539,-2.7407
812,-29.981,-56.374,-3.5871
813,-27.911,-51.358,-4.4646
814,-25.635,-46.249,-5.0202
815,-23.199,-41.14,-5.257
816,-21.183,-36.712,-5.6545
817,-18.602,-32.136,-5.0688
818,-16.845,-29.006,-4.6835
819,-14.607,-26.248,-2.9659
820,-12.525,-24.583,-0.46661
821,-10.294,-23.613,3.0255
822,-8.2362,-23.404,6.9314
823,-6.248,-23.628,11.132
824,-4.1469,-23.963,15.67
825,-2.0843,-24.425,20.257
826,0.0040018,-24.878,24.886
827,1.996,-25.357,29.349
828,3.9676,-25.74,33.676
829,5.8983,-25.977,37.773
830,7.6058,-26.119,41.331
831,9.171,-25.966,44.308
832,10.339,-25.395,46.073
833,10.585,-23.994,45.164
834,10.43,-22.29,43.151
835,10.468,-20.76,41.695
836,10.06,-18.918,39.039
837,9.8388,-17.313,36.991
838,9.1479,-15.386,33.682
839,8.6789,-13.731,31.089
840,7.739,-11.74,27.218
841,7.0426,-10.079,24.164
842,5.8753,-8.0868,19.837
843,5.0002,-6.4811,16.482
844,3.7492,-4.6427,12.141
845,2.6959,-3.1411,8.533
846,-4.1546,-7.0558,-1.2535
847,-8.2549,-13.945,-2.5645
848,-16.483,-27.746,-5.2201
849,-20.451,-34.226,-6.6756
850,-28.581,-47.627,-9.5354
851,-32.33,-53.585,-11.075
852,-40.193,-66.404,-13.981
853,-43.636,-71.722,-15.55
854,-51.199,-83.876,-18.521
855,-54.315,-88.473,-20.158
856,-61.52,-99.852,-23.188
857,-64.125,-103.56,-24.694
858,-66.821,-107.08,-26.56
859,-73.429,-117.17,-29.692
860,-75.632,-119.74,-31.524
861,-81.764,-128.84,-34.691
862,-79.192,-123.44,-34.941
863,-76.646,-118.01,-35.282
864,-74.213,-112.6,-35.821
865,-71.633,-107.06,-36.209
866,-69.134,-101.54,-36.728
867,-66.494,-95.888,-37.101
868,-63.746,-90.154,-37.338
869,-60.894,-84.353,-37.436
870,-58.255,-78.783,-37.728
871,-55.6,-73.327,-37.873
872,-52.745,-67.896,-37.594
873,-50.056,-62.975,-37.136
874,-47.172,-58.456,-35.887
875,-44.178,-54.702,-33.653
876,-41.276,-52.084,-30.467
877,-38.303,-50.363,-26.243
878,-35.308,-49.301,-21.316
879,-32.241,-48.583,-15.899
880,-29.286,-48.189,-10.383
881,-26.273,-47.837,-4.7086
882,-23.266,-47.504,0.97238
883,-20.22,-47.085,6.6454
884,-17.162,-46.549,12.226
885,-14.205,-45.936,17.526
886,-11.266,-45.099,22.566
887,-8.3967,-43.982,27.189
888,-5.6689,-42.477,31.14
889,-3.2938,-40.308,33.721
890,-1.916,-37.016,33.185
891,-0.43062,-34.158,33.297
892,0.65848,-30.969,32.286
893,1.6784,-28.012,31.369
894,2.4224,-24.934,29.779
895,2.9836,-21.977,27.944
896,3.3708,-19.024,25.766
897,3.5182,-16.126,23.163
898,3.5514,-13.351,20.453
899,3.2969,-10.612,17.205
900,2.9951,-8.1061,14.096
901,2.3862,-5.6526,10.425
902,1.8073,-3.5792,7.1938
903,-5.9777,-8.7971,-3.1583
904,-17.906,-26.279,-9.5333
905,-23.733,-34.655,-12.812
906,-29.462,-42.804,-16.12
907,-41.171,-59.606,-22.737
908,-46.68,-67.216,-26.144
909,-58.092,-83.405,-32.78
910,-63.335,-90.392,-36.277
911,-74.501,-105.95,-43.05
912,-79.35,-112.17,-46.531
913,-90.094,-126.91,-53.281
914,-94.306,-132.13,-56.486
915,-104.59,-145.98,-63.205
916,-108.13,-150.13,-66.131
917,-117.57,-162.73,-72.406
918,-120.86,-166.1,-75.625
919,-117.55,-160.03,-75.065
920,-114.36,-153.99,-74.72
921,-111.15,-147.88,-74.417
922,-107.87,-141.64,-74.095
923,-104.53,-135.34,-73.727
924,-101.47,-129.24,-73.709
925,-98.183,-122.94,-73.429
926,-94.842,-116.63,-73.052
927,-91.523,-110.41,-72.636
928,-88.025,-104.18,-71.866
929,-84.705,-98.38,-71.03
930,-81.21,-92.887,-69.533
931,-77.616,-88.062,-67.17
932,-73.874,-84.142,-63.606
933,-70.048,-81.218,-58.878
934,-66.248,-79.157,-53.339
935,-62.339,-77.517,-47.161
936,-58.47,-76.206,-40.734
937,-54.444,-74.883,-34.005
938,-50.51,-73.694,-27.326
939,-46.373,-72.282,-20.465
940,-42.201,-70.749,-13.653
941,-38.018,-69.068,-6.9693
942,-33.846,-67.197,-0.49535
943,-29.693,-65.066,5.6802
944,-25.55,-62.548,11.447
945,-21.48,-59.486,16.527
946,-17.8,-55.457,19.858
947,-14.824,-50.711,21.063
948,-11.966,-46.13,22.197
949,-9.5202,-41.486,22.446
950,-7.1788,-37.094,22.737
951,-5.2729,-32.6,22.055
952,-3.4472,-28.431,21.536
953,-2.0948,-24.156,19.966
954,-0.81486,-20.299,18.67
955,-0.027419,-16.339,16.284
956,0.708,-12.895,14.311
957,0.94112,-9.3763,11.259
958,1.1477,-6.5068,8.8022
959,0.86494,-3.6468,5.3766
960,-7.6775,-10.469,-4.886
961,-22.99,-31.275,-14.706
962,-30.453,-41.254,-19.651
963,-45.533,-61.547,-29.519
964,-52.698,-70.933,-34.463
965,-67.504,-90.633,-44.374
966,-74.355,-99.365,-49.345
967,-88.759,-118.33,-59.185
968,-95.084,-126.21,-63.958
969,-108.9,-144.24,-73.548
970,-114.76,-151.27,-78.257
971,-128.22,-168.5,-87.945
972,-133.48,-174.52,-92.432
973,-146.13,-190.57,-101.69
974,-150.67,-195.46,-105.89
975,-154.97,-199.91,-110.03
976,-151.38,-193.5,-109.25
977,-147.73,-186.99,-108.47
978,-143.85,-180.24,-107.46
979,-140.55,-173.88,-107.22
980,-136.68,-167.02,-106.33
981,-132.89,-160.21,-105.58
982,-129.05,-153.35,-104.76
983,-124.92,-146.29,-103.56
984,-120.94,-139.42,-102.45
985,-116.85,-132.65,-101.05
986,-112.57,-126.04,-99.106
987,-108.3,-119.96,-96.638
988,-103.85,-114.55,-93.147
989,-99.363,-110.18,-88.546
990,-94.887,-106.83,-82.942
991,-90.248,-104.08,-76.415
992,-85.556,-101.75,-69.363
993,-80.803,-99.606,-62.001
994,-75.919,-97.45,-54.389
995,-71.021,-95.313,-46.728
996,-66.006,-93.016,-38.995
997,-60.94,-90.575,-31.306
998,-55.761,-87.86,-23.663
999,-50.555,-84.901,-16.21
1000,-45.307,-81.593,-9.0205
1001,-40.014,-77.796,-2.2326
1002,-34.822,-73.409,3.7657
1003,-30.023,-67.553,7.5073
1004,-25.549,-61.603,10.506
1005,-21.62,-55.447,12.207
1006,-17.804,-49.803,14.196
1007,-14.522,-43.902,14.857
1008,-11.363,-38.591,15.865
1009,-8.7646,-33.027,15.498
1010,-6.3036,-28.146,15.538
1011,-4.4099,-23.011,14.191
1012,-2.6461,-18.643,13.351
1013,-1.3824,-14.171,11.406
1014,-0.41327,-10.363,9.5363
1015,0.17872,-6.7422,7.0996
1016,-17.686,-23.399,-11.973
1017,-26.352,-34.74,-17.965
1018,-43.778,-57.601,-29.955
1019,-52.131,-68.334,-35.927
1020,-69.205,-90.546,-47.863
1021,-77.147,-100.56,-53.737
1022,-93.822,-122.03,-65.611
1023,-101.3,-131.24,-71.367
1024,-117.47,-151.86,-83.082
1025,-124.47,-160.19,-88.756
1026,-131.1,-168.01,-94.192
1027,-146.33,-187.11,-105.55
1028,-152.45,-193.99,-110.92
1029,-166.84,-211.87,-121.81
1030,-172.23,-217.62,-126.83
1031,-177.13,-222.73,-131.52
1032,-173.25,-216.04,-130.46
1033,-169.04,-209.01,-129.06
1034,-164.79,-201.89,-127.68
1035,-160.73,-194.83,-126.62
1036,-156.51,-187.62,-125.41
1037,-152.19,-180.27,-124.1
1038,-147.71,-172.82,-122.6
1039,-143.31,-165.47,-121.16
1040,-138.63,-157.98,-119.28
1041,-134,-150.72,-117.27
1042,-129.25,-143.68,-114.83
1043,-124.29,-137,-111.59
1044,-119.36,-131.1,-107.61
1045,-114.43,-126.19,-102.67
1046,-109.23,-122,-96.462
1047,-104.17,-118.68,-89.649
1048,-98.827,-115.59,-82.063
1049,-93.447,-112.74,-74.156
1050,-88,-109.96,-66.035
1051,-82.484,-107.16,-57.805
1052,-76.787,-104.13,-49.445
1053,-71.058,-100.98,-41.139
1054,-65.28,-97.624,-32.936
1055,-59.428,-93.968,-24.887
1056,-53.502,-89.909,-17.094
1057,-47.524,-85.319,-9.7296
1058,-41.525,-79.899,-3.1513
1059,-35.98,-73.147,1.1868
1060,-30.92,-66.184,4.3438
1061,-26.21,-59.658,7.238
1062,-21.844,-53.11,9.4222
1063,-17.903,-46.885,11.079
1064,-14.276,-40.802,12.25
1065,-11.114,-34.963,12.735
1066,-8.2431,-29.402,12.915
1067,-5.8778,-24.055,12.3
1068,-3.7962,-19.133,11.541
1069,-2.2495,-14.43,9.9311
1070,-0.97395,-10.314,8.3661
1071,-0.25175,-6.478,5.9745
1072,-18.077,-24,-12.154
1073,-26.906,-35.605,-18.208
1074,-44.661,-58.997,-30.326
1075,-53.163,-69.959,-36.366
1076,-70.518,-92.646,-48.389
1077,-78.594,-102.86,-54.327
1078,-95.49,-124.76,-66.223
1079,-103.04,-134.11,-71.965
1080,-119.42,-155.13,-83.705
1081,-126.33,-163.51,-89.149
1082,-142.07,-183.52,-100.61
1083,-148.47,-190.95,-105.99
1084,-163.28,-209.75,-116.8
1085,-168.83,-216.03,-121.62
1086,-182.98,-233.75,-132.21
1087,-179.2,-227.17,-131.24
1088,-175.15,-220.33,-129.97
1089,-170.95,-213.32,-128.58
1090,-166.6,-206.14,-127.06
1091,-162.38,-198.93,-125.82
1092,-158.04,-191.6,-124.48
1093,-153.64,-184.21,-123.08
1094,-149.11,-176.7,-121.51
1095,-144.43,-169.14,-119.71
1096,-139.62,-161.6,-117.65
1097,-134.66,-154.11,-115.21
1098,-129.73,-146.91,-112.55
1099,-124.74,-140.09,-109.39
1100,-119.65,-133.83,-105.47
1101,-114.43,-128.26,-100.6
1102,-109.19,-123.52,-94.853
1103,-103.87,-119.48,-88.259
1104,-98.391,-115.85,-80.928
1105,-92.917,-112.61,-73.224
1106,-87.284,-109.42,-65.146
1107,-81.664,-106.36,-56.966
1108,-75.985,-103.26,-48.713
1109,-70.182,-99.949,-40.416
1110,-64.332,-96.461,-32.203
1111,-58.359,-92.607,-24.112
1112,-52.368,-88.411,-16.325
1113,-46.365,-83.698,-9.0329
1114,-40.375,-78.066,-2.6845


==> eF_EnKF_asc.csv <==
x,sig,lb,ub
1,-4.8675,-10.119,0.38403
2,-3.1387,-8.8816,2.6041
3,-19.226,-26.619,-11.832
4,-12.076,-19.227,-4.9252
5,24.531,7.4014,41.661
6,11.214,-0.14458,22.573
7,10.534,0.8784,20.19
8,11.961,3.6583,20.264
9,16.622,8.9136,24.33
10,9.4348,0.73935,18.13
11,14.236,5.6404,22.832
12,26.005,17.055,34.955
13,16.844,8.1796,25.509
14,14.657,5.4674,23.847
15,7.857,-3.7313,19.445
16,10.839,1.3669,20.311
17,19.248,8.0077,30.488
18,15.977,6.1375,25.817
19,19.032,9.9266,28.138
20,15.577,6.4792,24.674
21,26.905,16.024,37.787
22,20.935,11.496,30.375
23,20.479,10.873,30.085
24,18.528,8.1126,28.944
25,10.627,-4.6547,25.908
26,7.6523,-7.6824,22.987
27,6.896,-7.2059,20.998
28,20.23,5.7206,34.739
29,21.836,8.7461,34.925
30,16.357,4.3652,28.349
31,18.062,6.5244,29.599
32,22.426,10.898,33.954
33,20.018,8.4041,31.632
34,18.424,7.1769,29.672
35,12.718,2.3957,23.04
36,18.026,7.3912,28.66
37,25.039,13.214,36.864
38,25.412,13.762,37.063
39,24.393,13.162,35.625
40,20.895,10.723,31.068
41,21.663,11.558,31.767
42,18.26,9.4328,27.087
43,13.712,6.2777,21.146
44,15.741,8.3461,23.136
45,16.277,9.0069,23.547
46,12.835,6.7574,18.912
47,13.176,7.2005,19.151
48,11.033,5.8053,16.26
49,7.9525,3.7404,12.165
50,7.0679,3.2306,10.905
51,6.0428,2.6692,9.4164
52,5.0018,2.0309,7.9728
53,3.9648,1.509,6.4205
54,3.1735,1.1063,5.2407
55,2.2311,0.70062,3.7616
56,1.4439,0.37367,2.5142
57,-0.092378,-1.659,1.4742
58,-0.23522,-3.2521,2.7816
59,-0.88659,-6.4214,4.6482
60,-0.55175,-7.653,6.5495
61,-0.10863,-10.177,9.9602
62,0.53537,-10.852,11.923
63,-2.6901,-13.088,7.7076
64,2.3244,-12.878,17.527
65,6.0893,-13.349,25.528
66,15.749,-11.355,42.853
67,13.475,-11.24,38.189
68,6.5382,-11.871,24.947
69,5.272,-11.15,21.693
70,3.9767,-11.615,19.568
71,-0.14315,-13.499,13.213
72,-3.2194,-15.102,8.6632
73,6.9663,-6.789,20.722
74,9.0543,-3.5988,21.707
75,6.5073,-3.7774,16.792
76,3.3072,-5.122,11.736
77,4.4466,-3.0218,11.915
78,4.9151,-1.5551,11.385
79,7.7191,1.7145,13.724
80,7.7589,2.5604,12.957
81,10.043,5.1361,14.949
82,11.805,7.1465,16.464
83,11.666,7.3082,16.024
84,14.122,9.5633,18.681
85,13.389,9.0316,17.747
86,13.645,9.144,18.146
87,13.638,8.9087,18.366
88,11.698,6.7693,16.627
89,11.796,6.4943,17.098
90,13.539,7.6119,19.466
91,12.179,6.0456,18.312
92,10.5,4.2018,16.799
93,10.268,3.7328,16.803
94,12.912,5.6803,20.143
95,11.804,4.5118,19.096
96,11.694,4.2954,19.092
97,10.213,2.8642,17.562
98,8.653,1.4404,15.866
99,8.0244,0.95692,15.092
100,6.5823,-0.092206,13.257
101,6.5074,0.28429,12.73
102,5.3866,-0.38493,11.158
103,5.4785,0.097561,10.859
104,3.682,-1.1572,8.5212
105,3.2071,-1.1684,7.5826
106,3.1296,-0.84211,7.1013
107,2.8414,-0.7314,6.4143
108,2.4637,-0.65142,5.5787
109,1.9905,-0.64728,4.6283
110,1.4743,-0.67331,3.622
111,1.0739,-0.60151,2.7493
112,0.74461,-0.4537,1.9429
113,0.46632,-0.30791,1.2406
114,-0.079896,-0.83356,0.67377
115,-0.15086,-1.6337,1.332
116,-0.30381,-3.2372,2.6296
117,-0.28459,-3.9107,3.3415
118,-0.7106,-5.5808,4.1596
119,-0.61471,-6.1037,4.8743
120,-0.80392,-7.5067,5.8988
121,-0.47426,-7.765,6.8165
122,-0.18644,-8.7188,8.3459
123,0.058876,-8.8262,8.944
124,2.2848,-8.5047,13.074
125,2.4227,-8.4311,13.277
126,1.6727,-9.5316,12.877
127,2.2881,-8.9866,13.563
128,4.5466,-7.9833,17.077
129,5.2699,-7.0949,17.635
130,5.8632,-5.6384,17.365
131,5.1925,-5.0885,15.473
132,4.637,-4.5319,13.806
133,4.3534,-3.7973,12.504
134,4.3551,-2.9227,11.633
135,4.0431,-2.3187,10.405
136,4.013,-1.6354,9.6614
137,3.5686,-1.2767,8.4139
138,3.863,-0.30208,8.0281
139,4.1399,0.62848,7.6514
140,5.9452,2.7679,9.1224
141,6.1723,3.3085,9.036
142,4.7665,2.0663,7.4666
143,3.8714,1.0807,6.6622
144,2.5003,-0.66168,5.6622
145,1.6149,-1.9513,5.1811
146,2.7019,-1.1135,6.5172
147,4.0092,-0.20853,8.2269
148,2.4,-2.3221,7.122
149,2.999,-2.0797,8.0778
150,3.6423,-1.8081,9.0928
151,3.4836,-2.3679,9.3351
152,3.1979,-2.9679,9.3636
153,3.2094,-3.2229,9.6417
154,2.2734,-4.3396,8.8864
155,2.7437,-3.9577,9.4451
156,3.1735,-3.5303,9.8774
157,3.2132,-3.2707,9.6971
158,1.6586,-4.3859,7.7032
159,1.5632,-4.0994,7.2257
160,0.93899,-4.2825,6.1605
161,0.38963,-4.4461,5.2254
162,0.16547,-4.2073,4.5383
163,0.57679,-3.3694,4.523
164,0.66311,-2.8098,4.1361
165,0.67909,-2.3494,3.7076
166,0.51226,-2.0035,3.028
167,0.44218,-1.618,2.5024
168,0.32734,-1.2199,1.8746
169,0.22416,-0.88708,1.3354
170,0.12531,-0.5169,0.76752
171,-0.1834,-0.84382,0.47701
172,-0.57119,-2.5219,1.3795
173,-0.77974,-3.3142,1.7547
174,-1.1669,-4.9236,2.5899
175,-1.2797,-5.5975,3.0381
176,-1.3195,-6.9859,4.3469
177,-1.548,-7.6103,4.5144
178,-2.2564,-9.1578,4.645
179,-2.5386,-9.7004,4.6231
180,-2.0736,-10.606,6.4591
181,-2.9074,-11.271,5.4564
182,-2.7147,-12.114,6.6846
183,-1.5302,-11.695,8.6344
184,-1.9505,-12.623,8.7223
185,-2.0683,-12.617,8.48
186,-2.0108,-12.449,8.4274
187,-1.9158,-11.568,7.7364
188,-2.3203,-11.006,6.3649
189,-2.1383,-10.095,5.8184
190,-2.4124,-9.5271,4.7023
191,-2.9002,-9.1283,3.3279
192,-2.3402,-7.9457,3.2652
193,-3.4942,-8.2185,1.2301
194,-2.8572,-6.97,1.2556
195,-2.7428,-6.2022,0.71656
196,-3.0696,-5.982,-0.15719
197,-3.4828,-5.9365,-1.0291
198,-2.5166,-4.5461,-0.48712
199,-2.2292,-4.1099,-0.34852
200,-0.94758,-2.9505,1.0553
201,-1.0967,-3.3756,1.1822
202,-1.2301,-3.8955,1.4353
203,-0.97603,-4.0937,2.1416
204,-1.1427,-4.7457,2.4603
205,-0.13997,-4.2226,3.9426
206,-0.52133,-5.0425,3.9998
207,0.31061,-4.6646,5.2858
208,0.71379,-4.6887,6.1163
209,0.79108,-4.9539,6.536
210,1.2006,-4.8449,7.246
211,1.5286,-4.7322,7.7894
212,1.5629,-4.8445,7.9703
213,1.4106,-4.9827,7.804
214,1.2386,-4.8875,7.3647
215,1.2576,-4.5294,7.0446
216,1.4568,-3.9375,6.8511
217,1.2256,-3.7961,6.2473
218,0.83887,-3.7337,5.4114
219,1.0496,-3.1469,5.2461
220,0.98764,-2.741,4.7163
221,1.007,-2.315,4.329
222,0.88577,-1.9284,3.6999
223,0.76348,-1.6171,3.1441
224,0.621,-1.2585,2.5005
225,0.47393,-0.96216,1.91
226,0.32307,-0.6485,1.2946
227,-0.88124,-2.0091,0.24662
228,-1.3103,-2.9674,0.34679
229,-2.1671,-4.9025,0.56839
230,-2.4707,-5.7325,0.79113
231,-3.3838,-7.6172,0.84962
232,-3.9352,-8.4761,0.60572
233,-5.2458,-10.459,-0.032109
234,-5.5442,-11.103,0.0146
235,-6.2708,-12.692,0.15085
236,-6.2293,-13.054,0.59544
237,-6.6846,-13.609,0.24019
238,-8.2748,-15.473,-1.0767
239,-8.6474,-15.877,-1.418
240,-8.33,-16.596,-0.063848
241,-8.4017,-16.693,-0.11018
242,-8.5368,-16.771,-0.30281
243,-8.5184,-16.039,-0.99784
244,-7.4347,-14.671,-0.19861
245,-6.569,-13.392,0.25432
246,-6.2428,-12.458,-0.027712
247,-5.6702,-11.349,0.0090748
248,-5.1072,-10.247,0.032757
249,-5.3132,-9.7012,-0.92516
250,-4.8075,-8.6541,-0.96089
251,-4.8707,-8.0666,-1.6748
252,-4.1466,-6.9274,-1.3658
253,-3.8492,-6.1852,-1.5131
254,-3.6407,-5.6521,-1.6293
255,-3.3419,-5.2293,-1.4545
256,-2.495,-4.5759,-0.41413
257,-2.3708,-4.6847,-0.056972
258,-2.024,-4.7249,0.6769
259,-2.2611,-5.3639,0.84171
260,-2.6212,-6.1662,0.9238
261,-2.5658,-6.5821,1.4505
262,-1.8703,-6.333,2.5925
263,-2.3555,-7.2052,2.4941
264,-2.0882,-7.3249,3.1485
265,-0.95338,-6.5507,4.6439
266,-0.77348,-6.6372,5.0902
267,-1.1875,-7.2344,4.8593
268,-1.1094,-7.2807,5.0619
269,-1.1355,-7.2609,4.99
270,-0.98379,-6.8265,4.8589
271,-0.12867,-5.6423,5.3849
272,-0.25442,-5.419,4.9101
273,0.018031,-4.7639,4.8
274,0.23651,-4.1684,4.6414
275,0.39828,-3.5959,4.3925
276,0.42232,-3.1405,3.9851
277,0.34503,-2.7733,3.4633
278,0.30812,-2.3489,2.9652
279,0.29609,-1.9086,2.5008
280,0.24795,-1.4841,1.98
281,0.19103,-1.102,1.4841
282,0.13655,-0.71092,0.98402
283,-1.2527,-2.3286,-0.17688
284,-1.884,-3.4553,-0.31265
285,-3.0742,-5.6889,-0.45954
286,-3.6281,-6.7064,-0.5498
287,-4.7968,-8.8564,-0.73723
288,-5.2628,-9.7432,-0.78235
289,-6.1501,-11.65,-0.65052
290,-6.8164,-12.557,-1.0754
291,-7.7383,-14.378,-1.0983
292,-7.9857,-14.948,-1.0235
293,-8.3814,-16.346,-0.41698
294,-8.6258,-16.788,-0.46317
295,-9.6465,-18.421,-0.87227
296,-10.124,-18.877,-1.3712
297,-10.953,-20.249,-1.6577
298,-10.333,-19.135,-1.532
299,-9.7821,-18.061,-1.5026
300,-9.4235,-17.111,-1.7357
301,-9.2535,-16.284,-2.2232
302,-9.1773,-15.537,-2.8175
303,-9.2245,-14.888,-3.5612
304,-8.7202,-13.814,-3.6263
305,-8.3748,-12.877,-3.872
306,-7.879,-11.843,-3.9146
307,-7.4239,-10.863,-3.9853
308,-7.0012,-9.9627,-4.0397
309,-6.8608,-9.3673,-4.3543
310,-6.99,-9.1194,-4.8606
311,-6.7743,-8.7716,-4.777
312,-6.2106,-8.3369,-4.0843
313,-6.1839,-8.5366,-3.8313
314,-5.8953,-8.6217,-3.1688
315,-5.5319,-8.6884,-2.3754
316,-4.622,-8.2658,-0.97826
317,-4.4783,-8.5606,-0.39593
318,-4.4234,-8.9298,0.082921
319,-4.8636,-9.775,0.047884
320,-4.2838,-9.5702,1.0027
321,-3.6681,-9.2875,1.9512
322,-3.204,-9.0936,2.6856
323,-2.7046,-8.7945,3.3854
324,-2.1836,-8.3681,4.0009
325,-1.4029,-7.5303,4.7245
326,-1.4276,-7.2515,4.3963
327,-1.4731,-6.9422,3.996
328,-1.3135,-6.4372,3.8101
329,-1.2041,-5.9267,3.5185
330,-1.1186,-5.4537,3.2164
331,-0.96108,-4.8557,2.9335
332,-0.71173,-4.1948,2.7713
333,-0.56102,-3.5696,2.4476
334,-0.40268,-2.9789,2.1736
335,-0.25352,-2.3376,1.8305
336,-0.15135,-1.8037,1.501
337,-0.081358,-1.2509,1.0882
338,-0.031818,-0.8093,0.74566
339,-0.74765,-1.3061,-0.18917
340,-1.4877,-2.5822,-0.39313
341,-2.9836,-5.1439,-0.8234
342,-3.6965,-6.3408,-1.0522
343,-5.1803,-8.8288,-1.5318
344,-5.865,-9.9336,-1.7964
345,-7.3886,-12.367,-2.4098
346,-8.2313,-13.483,-2.9793
347,-9.8017,-15.853,-3.7509
348,-10.778,-16.954,-4.603
349,-12.202,-19.141,-5.2637
350,-12.661,-19.834,-5.4878
351,-13.837,-21.755,-5.9195
352,-14.005,-22.151,-5.8596
353,-14.948,-23.791,-6.1053
354,-15.212,-24.108,-6.3172
355,-14.872,-23.204,-6.5402
356,-14.529,-22.289,-6.7678
357,-13.976,-21.218,-6.7342
358,-13.83,-20.436,-7.224
359,-13.632,-19.619,-7.6442
360,-13.588,-18.927,-8.2493
361,-13.213,-17.971,-8.4544
362,-13.049,-17.196,-8.9016
363,-12.839,-16.407,-9.2715
364,-12.475,-15.516,-9.4342
365,-12.266,-14.803,-9.7304
366,-12.174,-14.279,-10.069
367,-11.774,-13.615,-9.9324
368,-11.377,-13.144,-9.6103
369,-11.321,-13.184,-9.4587
370,-10.632,-12.811,-8.4535
371,-10.376,-12.92,-7.832
372,-9.9763,-12.946,-7.0066
373,-8.9931,-12.444,-5.5426
374,-8.2628,-12.168,-4.3575
375,-7.2892,-11.656,-2.9223
376,-6.6166,-11.384,-1.8493
377,-6.2083,-11.322,-1.0947
378,-5.8866,-11.297,-0.4762
379,-5.474,-11.126,0.17814
380,-5.2519,-11.065,0.56092
381,-4.8511,-10.726,1.0239
382,-4.2295,-9.9967,1.5378
383,-3.8367,-9.2719,1.5984
384,-3.163,-8.3139,1.988
385,-2.7205,-7.4933,2.0524
386,-2.3671,-6.809,2.0747
387,-1.9333,-5.9573,2.0908
388,-1.5962,-5.2537,2.0613
389,-1.2224,-4.4233,1.9785
390,-0.99908,-3.8016,1.8034
391,-0.72104,-3.0632,1.6211
392,-0.47174,-2.3919,1.4484
393,-0.30099,-1.7701,1.1682
394,-0.17179,-1.2246,0.88104
395,-0.078165,-0.72876,0.57243
396,-1.0266,-1.5423,-0.51095
397,-3.0821,-4.6103,-1.5539
398,-4.091,-6.0822,-2.0998
399,-6.153,-9.0912,-3.2147
400,-7.1271,-10.473,-3.7809
401,-9.0679,-13.337,-4.7989
402,-10.025,-14.629,-5.4209
403,-10.901,-15.834,-5.9674
404,-12.752,-18.511,-6.9921
405,-13.505,-19.544,-7.4661
406,-14.843,-21.8,-7.8865
407,-15.579,-22.719,-8.4397
408,-17.416,-25.175,-9.6562
409,-17.976,-25.869,-10.084
410,-19.518,-28.017,-11.019
411,-19.891,-28.472,-11.31
412,-19.866,-27.798,-11.933
413,-19.365,-26.78,-11.95
414,-19.134,-25.946,-12.322
415,-18.81,-25.04,-12.579
416,-18.409,-24.072,-12.746
417,-17.9,-23.016,-12.784
418,-17.292,-21.878,-12.707
419,-16.921,-20.944,-12.898
420,-16.504,-19.992,-13.016
421,-16.48,-19.402,-13.558
422,-15.819,-18.325,-13.313
423,-15.251,-17.426,-13.077
424,-14.695,-16.679,-12.712
425,-13.982,-15.988,-11.977
426,-13.448,-15.609,-11.287
427,-13.003,-15.433,-10.573
428,-12.624,-15.409,-9.838
429,-11.956,-15.164,-8.7492
430,-11.068,-14.716,-7.4198
431,-10.38,-14.447,-6.3131
432,-9.8456,-14.309,-5.382
433,-9.1137,-13.962,-4.2653
434,-8.5073,-13.7,-3.315
435,-7.9799,-13.461,-2.4993
436,-7.8549,-13.564,-2.146
437,-7.0462,-12.91,-1.1829
438,-6.5917,-12.51,-0.67361
439,-5.7666,-11.502,-0.031136
440,-5.0127,-10.459,0.43351
441,-4.1122,-9.2171,0.99274
442,-3.4209,-8.1838,1.3421
443,-2.9125,-7.3005,1.4755
444,-2.5019,-6.4955,1.4917
445,-2.0411,-5.6297,1.5475
446,-1.7341,-4.8889,1.4207
447,-1.3835,-4.1089,1.3419
448,-1.0328,-3.3031,1.2375
449,-0.72406,-2.5612,1.1131
450,-0.48904,-1.869,0.89088
451,-0.28474,-1.2589,0.68946
452,-1.2134,-1.7263,-0.70053
453,-3.6367,-5.1582,-2.1152
454,-4.8134,-6.8003,-2.8265
455,-7.1995,-10.145,-4.2536
456,-8.316,-11.68,-4.9522
457,-10.607,-14.892,-6.3214
458,-11.61,-16.275,-6.944
459,-13.93,-19.424,-8.4362
460,-15.073,-20.806,-9.34
461,-17.314,-23.808,-10.82
462,-18.201,-24.929,-11.472
463,-20.575,-27.915,-13.236
464,-21.474,-28.938,-14.01
465,-23.405,-31.526,-15.284
466,-23.925,-32.184,-15.666
467,-24.227,-32.635,-15.819
468,-23.741,-31.628,-15.855
469,-23.08,-30.478,-15.681
470,-22.264,-29.198,-15.331
471,-21.823,-28.195,-15.452
472,-20.957,-26.857,-15.057
473,-20.602,-25.917,-15.286
474,-20.034,-24.812,-15.256
475,-19.3,-23.59,-15.01
476,-18.735,-22.536,-14.933
477,-18.207,-21.556,-14.859
478,-17.649,-20.619,-14.679
479,-17.007,-19.714,-14.3
480,-16.527,-19.067,-13.988
481,-16.315,-18.791,-13.838
482,-15.466,-18.127,-12.805
483,-14.76,-17.694,-11.827
484,-14.035,-17.316,-10.755
485,-13.516,-17.17,-9.862
486,-13.142,-17.187,-9.0973
487,-12.355,-16.812,-7.8985
488,-11.683,-16.532,-6.834
489,-10.758,-15.977,-5.5396
490,-9.9788,-15.526,-4.431
491,-9.2069,-15.03,-3.3839
492,-8.722,-14.762,-2.6819
493,-7.8381,-14.008,-1.6682
494,-7.0994,-13.268,-0.93097
495,-6.4926,-12.412,-0.57302
496,-5.9394,-11.552,-0.32691
497,-5.0695,-10.317,0.178
498,-4.2624,-9.1554,0.63062
499,-3.7711,-8.2474,0.70523
500,-3.1659,-7.2539,0.92216
501,-2.621,-6.2498,1.0077
502,-2.0499,-5.2601,1.1603
503,-1.6207,-4.3413,1.1
504,-1.1926,-3.4778,1.0926
505,-0.87138,-2.6563,0.91356
506,-0.57033,-1.9313,0.79062
507,-0.32809,-1.2156,0.55943
508,-2.6688,-3.7475,-1.5901
509,-3.9803,-5.5653,-2.3953
510,-6.6185,-9.2312,-4.0057
511,-7.9111,-10.969,-4.8534
512,-10.453,-14.499,-6.4079
513,-11.606,-16.066,-7.1465
514,-14.124,-19.498,-8.7501
515,-15.324,-21.015,-9.633
516,-17.79,-24.319,-11.261
517,-18.874,-25.656,-12.092
518,-21.268,-28.81,-13.727
519,-22.38,-30.07,-14.69
520,-24.501,-32.938,-16.065
521,-25.455,-33.983,-16.926
522,-26.226,-34.846,-17.605
523,-27.112,-35.744,-18.48
524,-26.54,-34.663,-18.418
525,-25.846,-33.469,-18.224
526,-25.183,-32.292,-18.074
527,-24.862,-31.374,-18.35
528,-24.097,-30.121,-18.074
529,-23.399,-28.914,-17.883
530,-22.899,-27.872,-17.926
531,-22.377,-26.84,-17.914
532,-22.086,-26.011,-18.16
533,-21.504,-25.001,-18.007
534,-20.806,-23.975,-17.637
535,-19.898,-22.865,-16.932
536,-19.154,-22.008,-16.3
537,-18.406,-21.28,-15.531
538,-17.626,-20.656,-14.596
539,-17.224,-20.464,-13.984
540,-16.382,-19.949,-12.816
541,-15.36,-19.311,-11.409
542,-14.811,-19.127,-10.496
543,-13.869,-18.582,-9.1564
544,-13.117,-18.2,-8.0344
545,-12.212,-17.641,-6.7827
546,-11.217,-16.962,-5.4725
547,-10.044,-16.059,-4.0292
548,-9.0822,-15.293,-2.8717
549,-8.4177,-14.716,-2.1197
550,-7.758,-14.009,-1.5067
551,-6.7027,-12.677,-0.728
552,-5.8882,-11.486,-0.29062
553,-5.1035,-10.375,0.1675
554,-4.3765,-9.2239,0.47094
555,-3.7269,-8.2038,0.75005
556,-3.1424,-7.1528,0.86794
557,-2.621,-6.2234,0.98147
558,-2.1404,-5.2633,0.98254
559,-1.6958,-4.3673,0.97575
560,-1.2352,-3.4265,0.95609
561,-0.8861,-2.6147,0.8425
562,-0.56532,-1.8334,0.70276
563,-0.3173,-1.1516,0.51696
564,-1.5052,-2.0569,-0.95353
565,-2.9989,-4.0794,-1.9185
566,-5.986,-8.1241,-3.848
567,-7.4547,-10.064,-4.8454
568,-10.454,-14.048,-6.8592
569,-11.948,-15.93,-7.9653
570,-13.271,-17.663,-8.8782
571,-16.073,-21.39,-10.757
572,-17.377,-23.019,-11.735
573,-20.299,-26.734,-13.865
574,-21.574,-28.248,-14.901
575,-24.234,-31.682,-16.787
576,-25.613,-33.167,-18.059
577,-27.877,-36.221,-19.533
578,-28.784,-37.265,-20.302
579,-31.265,-40.357,-22.173
580,-30.747,-39.318,-22.177
581,-29.984,-38.092,-21.875
582,-29.347,-36.944,-21.749
583,-28.856,-35.898,-21.814
584,-28.494,-34.952,-22.036
585,-27.826,-33.77,-21.881
586,-27.111,-32.546,-21.675
587,-26.257,-31.228,-21.286
588,-25.668,-30.145,-21.191
589,-24.904,-28.948,-20.859
590,-24.14,-27.804,-20.477
591,-23.556,-26.876,-20.235
592,-22.895,-25.986,-19.804
593,-22.157,-25.138,-19.175
594,-21.201,-24.237,-18.165
595,-20.543,-23.696,-17.39
596,-19.498,-22.913,-16.082
597,-18.738,-22.443,-15.034
598,-17.985,-22.02,-13.949
599,-17.132,-21.527,-12.736
600,-16.103,-20.875,-11.33
601,-15.259,-20.384,-10.133
602,-14.372,-19.828,-8.9157
603,-13.256,-19.009,-7.504
604,-12.406,-18.4,-6.4122
605,-11.518,-17.687,-5.3493
606,-10.339,-16.587,-4.0913
607,-9.064,-15.232,-2.8963
608,-8.1282,-13.969,-2.2871
609,-7.0071,-12.515,-1.4992
610,-6.1917,-11.332,-1.051
611,-5.2298,-9.9828,-0.47688
612,-4.2956,-8.6484,0.057257
613,-3.5618,-7.4799,0.3564
614,-2.8242,-6.3126,0.66418
615,-2.2577,-5.2752,0.75985
616,-1.7262,-4.2932,0.84088
617,-1.23,-3.3105,0.85048
618,-0.83754,-2.4718,0.79673
619,-0.51954,-1.6779,0.63881
620,-0.2724,-1.0293,0.48449
621,-1.7351,-2.2746,-1.1956
622,-3.452,-4.5091,-2.395
623,-6.8863,-8.9784,-4.7942
624,-8.5068,-11.079,-5.935
625,-11.877,-15.434,-8.3207
626,-13.426,-17.41,-9.4421
627,-16.694,-21.614,-11.774
628,-18.207,-23.479,-12.936
629,-21.349,-27.505,-15.193
630,-22.765,-29.208,-16.321
631,-25.863,-33.105,-18.621
632,-27.074,-34.568,-19.58
633,-30.331,-38.472,-22.189
634,-31.442,-39.755,-23.128
635,-34.291,-43.258,-25.324
636,-35.293,-44.353,-26.234
637,-34.692,-43.235,-26.148
638,-34.025,-42.065,-25.984
639,-33.252,-40.806,-25.697
640,-32.415,-39.49,-25.34
641,-31.624,-38.207,-25.041
642,-31.155,-37.171,-25.139
643,-30.468,-35.972,-24.964
644,-29.867,-34.855,-24.878
645,-29.155,-33.675,-24.635
646,-28.562,-32.626,-24.498
647,-27.758,-31.456,-24.059
648,-26.964,-30.364,-23.564
649,-26.195,-29.387,-23.003
650,-25.423,-28.514,-22.333
651,-24.629,-27.744,-21.515
652,-23.494,-26.782,-20.206
653,-22.651,-26.16,-19.143
654,-21.566,-25.384,-17.749
655,-20.801,-24.932,-16.67
656,-19.929,-24.405,-15.453
657,-18.701,-23.547,-13.856
658,-17.428,-22.626,-12.23
659,-16.128,-21.655,-10.6
660,-14.954,-20.762,-9.1452
661,-13.778,-19.817,-7.7394
662,-12.842,-19.027,-6.6581
663,-11.655,-17.887,-5.4226
664,-10.206,-16.299,-4.114
665,-9.0646,-14.815,-3.3143
666,-7.8785,-13.307,-2.4502
667,-6.7179,-11.759,-1.6771
668,-5.7647,-10.436,-1.0929
669,-4.8585,-9.0909,-0.62604
670,-3.9262,-7.7615,-0.090976
671,-3.048,-6.4112,0.31512
672,-2.3637,-5.3017,0.57431
673,-1.7648,-4.2008,0.67117
674,-1.2669,-3.2683,0.73462
675,-0.83029,-2.3294,0.66881
676,-0.49748,-1.5858,0.59083
677,-0.24114,-0.87021,0.38794
678,-1.9721,-2.5018,-1.4423
679,-5.9007,-7.4748,-4.3267
680,-7.8135,-9.87,-5.7571
681,-11.664,-14.721,-8.6073
682,-13.564,-17.032,-10.097
683,-17.383,-21.782,-12.985
684,-19.088,-23.876,-14.3
685,-22.84,-28.492,-17.188
686,-24.533,-30.484,-18.581
687,-28.222,-34.959,-21.486
688,-29.962,-36.882,-23.043
689,-33.499,-41.142,-25.855
690,-35.109,-42.866,-27.352
691,-36.569,-44.441,-28.697
692,-39.862,-48.367,-31.357
693,-41.344,-49.842,-32.845
694,-40.422,-48.497,-32.347
695,-39.579,-47.187,-31.971
696,-38.648,-45.807,-31.49
697,-37.72,-44.419,-31.02
698,-36.771,-43.009,-30.534
699,-35.853,-41.623,-30.083
700,-35.162,-40.419,-29.905
701,-34.363,-39.147,-29.58
702,-33.663,-37.977,-29.349
703,-32.661,-36.607,-28.715
704,-31.716,-35.337,-28.095
705,-30.663,-34.05,-27.276
706,-29.596,-32.843,-26.349
707,-28.482,-31.697,-25.268
708,-27.282,-30.577,-23.988
709,-26.064,-29.539,-22.59
710,-25.016,-28.707,-21.325
711,-23.933,-27.902,-19.965
712,-22.751,-27.04,-18.463
713,-21.728,-26.334,-17.121
714,-20.397,-25.354,-15.441
715,-19.218,-24.494,-13.942
716,-17.874,-23.452,-12.296
717,-16.477,-22.326,-10.629
718,-15.159,-21.211,-9.1076
719,-13.808,-19.989,-7.6271
720,-12.488,-18.684,-6.2922
721,-11.039,-17,-5.078
722,-9.6213,-15.298,-3.9442
723,-8.3608,-13.649,-3.0723
724,-6.9751,-11.946,-2.0043
725,-5.8518,-10.398,-1.3058
726,-4.8884,-9.0473,-0.72944
727,-3.9808,-7.6908,-0.27086
728,-3.1779,-6.4535,0.097622
729,-2.4493,-5.2588,0.36009
730,-1.8314,-4.1798,0.51697
731,-1.2805,-3.1634,0.60243
732,-0.82684,-2.2492,0.59548
733,-0.4689,-1.457,0.51919
734,-4.5046,-5.5389,-3.4704
735,-6.7118,-8.2332,-5.1905
736,-11.15,-13.66,-8.6397
737,-13.296,-16.238,-10.353
738,-15.402,-18.753,-12.051
739,-19.73,-23.981,-15.478
740,-21.826,-26.402,-17.25
741,-26.011,-31.441,-20.581
742,-27.839,-33.582,-22.096
743,-31.956,-38.475,-25.438
744,-33.626,-40.405,-26.847
745,-37.474,-45.006,-29.942
746,-39.103,-46.794,-31.411
747,-42.593,-51.022,-34.163
748,-43.894,-52.471,-35.317
749,-45.104,-53.801,-36.407
750,-44.272,-52.488,-36.055
751,-43.466,-51.185,-35.747
752,-42.526,-49.777,-35.275
753,-41.418,-48.238,-34.597
754,-40.523,-46.854,-34.192
755,-39.602,-45.455,-33.749
756,-38.49,-43.916,-33.063
757,-37.381,-42.4,-32.362
758,-36.44,-41.042,-31.838
759,-35.394,-39.643,-31.145
760,-34.298,-38.26,-30.335
761,-33.21,-36.957,-29.464
762,-32.02,-35.656,-28.384
763,-30.963,-34.557,-27.368
764,-29.875,-33.524,-26.225
765,-28.412,-32.265,-24.56
766,-27.136,-31.221,-23.05
767,-25.695,-30.08,-21.311
768,-24.369,-29.065,-19.673
769,-22.915,-27.949,-17.88
770,-21.524,-26.887,-16.162
771,-20.343,-26.003,-14.683
772,-18.868,-24.82,-12.916
773,-17.385,-23.588,-11.182
774,-15.917,-22.307,-9.5268
775,-14.298,-20.797,-7.7985
776,-12.563,-19.049,-6.0773
777,-11.085,-17.295,-4.8752
778,-9.6165,-15.482,-3.7511
779,-8.3046,-13.794,-2.8151
780,-6.9967,-12.102,-1.8911
781,-5.9038,-10.578,-1.2298
782,-4.851,-9.101,-0.60103
783,-3.8999,-7.6781,-0.12174
784,-3.0965,-6.4189,0.22579
785,-2.3784,-5.1968,0.43998
786,-1.7501,-4.1029,0.60269
787,-1.1978,-3.0408,0.6451
788,-0.74884,-2.1438,0.6461
789,-0.40761,-1.3199,0.50467
790,-4.8403,-5.9092,-3.7715
791,-7.2096,-8.7822,-5.6371
792,-11.965,-14.562,-9.3682
793,-14.234,-17.288,-11.18
794,-18.89,-22.919,-14.861
795,-21.105,-25.522,-16.689
796,-25.633,-30.972,-20.294
797,-27.667,-33.352,-21.983
798,-32.057,-38.604,-25.51
799,-34.03,-40.839,-27.22
800,-38.038,-45.714,-30.362
801,-39.706,-47.624,-31.788
802,-43.892,-52.51,-35.275
803,-45.418,-54.201,-36.634
804,-49.2,-58.679,-39.72
805,-48.112,-57.175,-39.049
806,-47.064,-55.681,-38.447
807,-46.15,-54.279,-38.021
808,-45.114,-52.777,-37.451
809,-44.176,-51.345,-37.008
810,-43.081,-49.794,-36.369
811,-41.983,-48.249,-35.716
812,-40.816,-46.668,-34.963
813,-39.742,-45.178,-34.306
814,-38.684,-43.73,-33.638
815,-37.518,-42.242,-32.794
816,-36.299,-40.771,-31.827
817,-35.141,-39.413,-30.869
818,-33.824,-38.006,-29.642
819,-32.562,-36.727,-28.398
820,-31.197,-35.448,-26.947
821,-29.933,-34.32,-25.547
822,-28.505,-33.11,-23.9
823,-27.015,-31.893,-22.137
824,-25.631,-30.792,-20.47
825,-24.244,-29.703,-18.785
826,-22.83,-28.592,-17.068
827,-21.143,-27.211,-15.075
828,-19.892,-26.205,-13.579
829,-18.423,-24.956,-11.89
830,-16.846,-23.545,-10.147
831,-15.422,-22.187,-8.6568
832,-13.741,-20.433,-7.0478
833,-12.142,-18.509,-5.7758
834,-10.672,-16.638,-4.706
835,-9.2961,-14.89,-3.7024
836,-7.9623,-13.106,-2.8189
837,-6.6949,-11.432,-1.9574
838,-5.5214,-9.767,-1.2759
839,-4.4416,-8.2486,-0.63464
840,-3.4935,-6.7725,-0.21447
841,-2.6917,-5.5098,0.12642
842,-1.9586,-4.2323,0.3151
843,-1.3458,-3.1629,0.47135
844,-0.83447,-2.1307,0.46178
845,-0.45383,-1.3236,0.41594
846,-2.5616,-3.1321,-1.9911
847,-5.0945,-6.2137,-3.9753
848,-10.16,-12.376,-7.9429
849,-12.611,-15.326,-9.8953
850,-17.576,-21.34,-13.812
851,-19.93,-24.138,-15.721
852,-24.811,-30.006,-19.617
853,-27.13,-32.687,-21.572
854,-31.832,-38.33,-25.335
855,-33.925,-40.748,-27.102
856,-38.487,-46.184,-30.79
857,-40.365,-48.336,-32.393
858,-42.299,-50.481,-34.117
859,-46.538,-55.509,-37.566
860,-48.258,-57.388,-39.129
861,-52.632,-62.397,-42.866
862,-51.55,-60.873,-42.228
863,-50.558,-59.408,-41.708
864,-49.515,-57.897,-41.133
865,-48.595,-56.472,-40.718
866,-47.465,-54.89,-40.041
867,-46.348,-53.316,-39.381
868,-45.291,-51.792,-38.791
869,-44.21,-50.266,-38.153
870,-43.1,-48.741,-37.46
871,-41.87,-47.154,-36.585
872,-40.619,-45.6,-35.639
873,-39.333,-44.069,-34.596
874,-38.205,-42.727,-33.682
875,-36.949,-41.361,-32.538
876,-35.759,-40.127,-31.392
877,-34.36,-38.8,-29.921
878,-32.869,-37.464,-28.275
879,-31.395,-36.196,-26.595
880,-29.841,-34.898,-24.785
881,-28.448,-33.766,-23.13
882,-26.904,-32.512,-21.296
883,-25.446,-31.334,-19.559
884,-24.012,-30.163,-17.861
885,-22.349,-28.749,-15.949
886,-20.537,-27.146,-13.928
887,-18.855,-25.6,-12.111
888,-17.135,-23.916,-10.354
889,-15.119,-21.781,-8.4573
890,-13.162,-19.434,-6.8909
891,-11.534,-17.467,-5.6006
892,-9.8893,-15.393,-4.3852
893,-8.6274,-13.719,-3.5356
894,-7.3621,-11.989,-2.7354
895,-6.1494,-10.322,-1.9772
896,-4.9117,-8.6031,-1.2203
897,-3.8985,-7.0999,-0.69718
898,-2.9764,-5.6799,-0.2729
899,-2.1837,-4.3796,0.012123
900,-1.4963,-3.2026,0.20999
901,-0.92814,-2.1426,0.28634
902,-0.48617,-1.2634,0.29111
903,-2.7643,-3.3368,-2.1917
904,-8.2714,-9.9733,-6.5695
905,-10.966,-13.19,-8.7418
906,-13.62,-16.342,-10.898
907,-19.011,-22.778,-15.243
908,-21.576,-25.783,-17.369
909,-26.826,-32.031,-21.62
910,-29.269,-34.855,-23.684
911,-34.435,-40.944,-27.925
912,-36.783,-43.6,-29.967
913,-41.773,-49.454,-34.091
914,-43.773,-51.751,-35.794
915,-48.451,-57.262,-39.641
916,-50.472,-59.457,-41.488
917,-55.081,-64.801,-45.36
918,-56.719,-66.594,-46.844
919,-55.516,-64.971,-46.06
920,-54.588,-63.546,-45.63
921,-53.526,-62.006,-45.045
922,-52.412,-60.422,-44.403
923,-51.263,-58.814,-43.711
924,-50.198,-57.273,-43.124
925,-49.03,-55.659,-42.401
926,-47.706,-53.938,-41.474
927,-46.502,-52.335,-40.668
928,-45.226,-50.711,-39.741
929,-44.083,-49.234,-38.933
930,-42.751,-47.663,-37.839
931,-41.389,-46.131,-36.646
932,-40.008,-44.66,-35.356
933,-38.578,-43.222,-33.934
934,-37.115,-41.826,-32.404
935,-35.641,-40.484,-30.798
936,-34.014,-39.062,-28.966
937,-32.589,-37.857,-27.321
938,-30.934,-36.469,-25.4
939,-29.232,-35.044,-23.42
940,-27.464,-33.555,-21.373
941,-25.711,-32.065,-19.357
942,-23.829,-30.421,-17.237
943,-22.124,-28.89,-15.358
944,-20.212,-27.093,-13.331
945,-18.389,-25.269,-11.508
946,-16.308,-22.984,-9.633
947,-14.338,-20.64,-8.0356
948,-12.488,-18.409,-6.5668
949,-10.791,-16.282,-5.2989
950,-9.1615,-14.233,-4.0902
951,-7.6499,-12.249,-3.051
952,-6.2683,-10.413,-2.1234
953,-5.0516,-8.6825,-1.4207
954,-3.9669,-7.1194,-0.81442
955,-3.0038,-5.6184,-0.38915
956,-2.1456,-4.2811,-0.010105
957,-1.4339,-3.0347,0.16683
958,-0.86689,-2.0165,0.28273
959,-0.42579,-1.0902,0.23863
960,-2.9703,-3.5483,-2.3923
961,-8.8877,-10.606,-7.1696
962,-11.767,-14.016,-9.5188
963,-17.582,-20.923,-14.24
964,-20.378,-24.191,-16.565
965,-26.097,-30.943,-21.25
966,-28.696,-33.975,-23.416
967,-34.257,-40.517,-27.997
968,-36.72,-43.351,-30.09
969,-42.119,-49.671,-34.567
970,-44.499,-52.338,-36.66
971,-49.737,-58.427,-41.048
972,-51.972,-60.876,-43.069
973,-56.949,-66.653,-47.245
974,-58.834,-68.724,-48.943
975,-60.748,-70.767,-50.729
976,-59.365,-68.989,-49.741
977,-58.163,-67.332,-48.994
978,-56.865,-65.601,-48.128
979,-55.556,-63.859,-47.253
980,-54.233,-62.099,-46.368
981,-53.06,-60.463,-45.658
982,-51.878,-58.834,-44.922
983,-50.545,-57.105,-43.985
984,-49.219,-55.407,-43.032
985,-47.923,-53.764,-42.083
986,-46.458,-52.038,-40.878
987,-45.138,-50.473,-39.802
988,-43.619,-48.816,-38.421
989,-42.068,-47.197,-36.939
990,-40.467,-45.601,-35.333
991,-38.947,-44.134,-33.76
992,-37.215,-42.545,-31.885
993,-35.478,-40.997,-29.96
994,-33.793,-39.523,-28.062
995,-32.156,-38.116,-26.195
996,-30.571,-36.771,-24.372
997,-28.819,-35.266,-22.371
998,-26.796,-33.492,-20.099
999,-24.98,-31.876,-18.084
1000,-22.866,-29.934,-15.797
1001,-20.765,-27.919,-13.611
1002,-18.694,-25.808,-11.579
1003,-16.703,-23.503,-9.9034
1004,-14.72,-21.152,-8.2871
1005,-12.687,-18.675,-6.6985
1006,-11.049,-16.625,-5.4736
1007,-9.3828,-14.461,-4.3041
1008,-7.8308,-12.472,-3.19
1009,-6.4093,-10.514,-2.3044
1010,-5.1258,-8.7651,-1.4865
1011,-3.977,-7.0522,-0.90176
1012,-2.9726,-5.5702,-0.37508
1013,-2.1006,-4.1451,-0.056099
1014,-1.3932,-2.954,0.16756
1015,-0.8018,-1.857,0.25343
1016,-6.2755,-7.4753,-5.0756
1017,-9.3584,-11.125,-7.5917
1018,-15.567,-18.479,-12.654
1019,-18.545,-21.974,-15.117
1020,-24.677,-29.19,-20.165
1021,-27.511,-32.49,-22.533
1022,-33.517,-39.521,-27.514
1023,-36.254,-42.652,-29.856
1024,-41.969,-49.362,-34.576
1025,-44.395,-52.157,-36.633
1026,-46.88,-54.945,-38.815
1027,-52.1,-61.111,-43.089
1028,-54.208,-63.499,-44.916
1029,-59.346,-69.49,-49.202
1030,-61.31,-71.66,-50.959
1031,-63.293,-73.791,-52.795
1032,-62.014,-72.074,-51.955
1033,-60.844,-70.437,-51.251
1034,-59.659,-68.784,-50.535
1035,-58.512,-67.155,-49.87
1036,-57.213,-65.413,-49.014
1037,-55.959,-63.71,-48.207
1038,-54.495,-61.862,-47.128
1039,-53.253,-60.199,-46.306
1040,-51.826,-58.421,-45.231
1041,-50.339,-56.628,-44.049
1042,-48.951,-54.956,-42.947
1043,-47.475,-53.264,-41.686
1044,-45.89,-51.544,-40.236
1045,-44.327,-49.9,-38.755
1046,-42.682,-48.247,-37.116
1047,-40.954,-46.585,-35.323
1048,-39.187,-44.938,-33.436
1049,-37.442,-43.35,-31.534
1050,-35.77,-41.861,-29.679
1051,-34.039,-40.341,-27.737
1052,-32.148,-38.683,-25.614
1053,-30.249,-37.011,-23.487
1054,-28.291,-35.267,-21.315
1055,-26.153,-33.317,-18.989
1056,-24.093,-31.386,-16.8
1057,-21.933,-29.273,-14.593
1058,-19.801,-27.047,-12.555
1059,-17.63,-24.526,-10.735
1060,-15.618,-22.068,-9.1693
1061,-13.57,-19.61,-7.5305
1062,-11.658,-17.228,-6.0868
1063,-9.9156,-15.021,-4.8103
1064,-8.236,-12.848,-3.6243
1065,-6.7645,-10.867,-2.662
1066,-5.4076,-8.9925,-1.8227
1067,-4.2048,-7.252,-1.1576
1068,-3.1366,-5.6598,-0.61343
1069,-2.2097,-4.1896,-0.22967
1070,-1.4352,-2.9141,0.043586
1071,-0.81564,-1.7847,0.15347
1072,-6.5855,-7.8166,-5.3545
1073,-9.825,-11.637,-8.0129
1074,-16.333,-19.323,-13.342
1075,-19.46,-22.98,-15.941
1076,-25.842,-30.489,-21.196
1077,-28.859,-33.975,-23.743
1078,-35.133,-41.311,-28.955
1079,-37.93,-44.533,-31.328
1080,-44.058,-51.656,-36.46
1081,-46.686,-54.648,-38.724
1082,-52.596,-61.498,-43.694
1083,-55.086,-64.274,-45.898
1084,-60.844,-70.892,-50.795
1085,-63.016,-73.312,-52.719
1086,-68.374,-79.505,-57.243
1087,-67.101,-77.796,-56.406
1088,-65.957,-76.175,-55.739
1089,-64.615,-74.393,-54.838
1090,-63.344,-72.663,-54.025
1091,-62.062,-70.921,-53.202
1092,-60.622,-69.065,-52.179
1093,-59.19,-67.219,-51.16
1094,-57.877,-65.478,-50.277
1095,-56.45,-63.667,-49.232
1096,-55.035,-61.892,-48.178
1097,-53.529,-60.079,-46.979
1098,-52.049,-58.327,-45.771
1099,-50.489,-56.558,-44.42
1100,-48.771,-54.718,-42.824
1101,-46.973,-52.872,-41.074
1102,-45.261,-51.146,-39.376
1103,-43.387,-49.339,-37.436
1104,-41.426,-47.501,-35.351
1105,-39.518,-45.746,-33.29
1106,-37.727,-44.12,-31.334
1107,-35.783,-42.379,-29.188
1108,-33.668,-40.484,-26.853
1109,-31.765,-38.78,-24.751
1110,-29.649,-36.856,-22.442
1111,-27.475,-34.839,-20.111
1112,-25.194,-32.66,-17.728
1113,-23.059,-30.529,-15.589
1114,-20.674,-28,-13.347


==> eF_EnKF_sta.csv <==
x,sig,lb,ub
1,6.4209,1.649,11.193
2,26.446,19.695,33.197
3,7.2365,-0.55546,15.028
4,11.392,5.0317,17.753
5,9.1584,2.5565,15.76
6,20.081,13.955,26.208
7,8.276,0.95632,15.596
8,9.8506,3.6817,16.019
9,16.087,9.4734,22.7
10,24.133,17.452,30.814
11,35.405,27.506,43.303
12,32.175,25.481,38.868
13,20.655,11.412,29.898
14,15.089,4.2673,25.911
15,7.1949,-7.6156,22.005
16,32.397,10.295,54.499
17,18.878,3.9308,33.825
18,25.498,15.613,35.383
19,19.475,9.7771,29.174
20,24.778,16.395,33.161
21,16.53,5.9311,27.128
22,7.2439,-6.5946,21.082
23,-0.50523,-15.164,14.153
24,6.1189,-6.5033,18.741
25,6.036,-4.5577,16.63
26,5.7495,-3.9484,15.447
27,14.074,2.1981,25.949
28,14.593,3.9328,25.253
29,14.843,4.3925,25.294
30,20.278,8.4188,32.137
31,16.06,6.0673,26.052
32,17.78,7.7979,27.762
33,19.414,9.2925,29.536
34,17.267,8.0943,26.439
35,16.64,8.0519,25.228
36,10.645,3.4017,17.888
37,4.6622,-2.362,11.686
38,5.5854,-0.089905,11.261
39,8.689,3.6405,13.737
40,17.785,9.377,26.192
41,13.412,7.4397,19.385
42,12.461,7.1272,17.794
43,10.75,5.9561,15.544
44,5.3375,0.64293,10.032
45,4.0181,-0.23548,8.2718
46,0.91186,-3.4617,5.2855
47,2.0892,-1.347,5.5253
48,1.0015,-2.2794,4.2825
49,0.97949,-1.9549,3.9139
50,0.58531,-2.0572,3.2278
51,0.63534,-1.5814,2.8521
52,0.39855,-1.4943,2.2914
53,0.40045,-1.1247,1.9256
54,0.38524,-0.83919,1.6097
55,0.34633,-0.54348,1.2361
56,0.22326,-0.38554,0.83207
57,-0.24451,-1.6018,1.1128
58,-0.97363,-3.7145,1.7672
59,-1.2189,-6.3784,3.9405
60,-0.61064,-6.461,5.2397
61,0.64436,-7.0751,8.3638
62,0.38221,-7.5251,8.2895
63,1.3292,-8.0093,10.668
64,-0.66479,-8.7923,7.4627
65,3.5836,-7.2228,14.39
66,-2.6829,-10.982,5.6161
67,-0.092501,-9.3374,9.1524
68,-3.5079,-11.304,4.2881
69,-4.2446,-11.678,3.1888
70,-1.3976,-9.5064,6.7112
71,2.8466,-6.1013,11.794
72,-1.306,-9.039,6.4269
73,3.1053,-4.9689,11.179
74,4.7758,-2.9151,12.467
75,4.3206,-2.4566,11.098
76,3.6947,-2.2299,9.6193
77,3.1575,-2.0152,8.3303
78,2.5089,-2.1048,7.1225
79,2.5445,-1.6084,6.6975
80,2.6013,-1.2131,6.4157
81,3.776,0.072166,7.4798
82,5.8614,2.1474,9.5754
83,6.2446,2.6443,9.845
84,5.7881,2.4066,9.1697
85,6.3462,2.8571,9.8352
86,6.307,2.6689,9.9452
87,4.8806,1.3315,8.4297
88,5.8604,2.1322,9.5886
89,5.9088,1.6941,10.123
90,5.8478,1.5352,10.16
91,6.1906,1.7056,10.676
92,6.2213,1.5949,10.848
93,4.8495,0.011093,9.688
94,4.3814,-0.58769,9.3506
95,3.9771,-0.95707,8.9113
96,3.1074,-1.8243,8.0391
97,4.7451,-0.28256,9.7728
98,3.5361,-1.4425,8.5148
99,2.7399,-2.2594,7.7392
100,1.8405,-2.93,6.611
101,0.72903,-3.6976,5.1557
102,0.50756,-3.559,4.5742
103,0.28142,-3.4165,3.9793
104,0.87235,-2.54,4.2847
105,0.65152,-2.4233,3.7263
106,0.25962,-2.4959,3.0151
107,0.50943,-1.9149,2.9337
108,0.57892,-1.5282,2.686
109,0.43498,-1.3325,2.2024
110,0.23867,-1.1885,1.6658
111,0.15138,-0.95137,1.2541
112,0.093563,-0.68804,0.87516
113,0.052874,-0.44205,0.5478
114,0.22481,-0.23203,0.68164
115,0.4457,-0.45024,1.3416
116,0.74869,-0.96943,2.4668
117,1.0354,-1.1088,3.1796
118,1.6064,-1.4211,4.6339
119,1.8021,-1.5529,5.1572
120,2.1848,-1.899,6.2686
121,1.2189,-2.8002,5.2379
122,1.7954,-2.878,6.4689
123,0.30824,-4.384,5.0005
124,-1.7851,-7.2218,3.6516
125,-1.6142,-6.9136,3.6852
126,-2.8171,-8.6536,3.0193
127,-2.1404,-7.6568,3.3761
128,-1.147,-6.6826,4.3886
129,0.11834,-5.2768,5.5135
130,-0.62375,-5.5754,4.3279
131,0.015867,-4.5189,4.5506
132,0.21693,-3.9491,4.3829
133,1.0454,-2.8151,4.906
134,1.5227,-2.0182,5.0637
135,2.2304,-1.0264,5.4872
136,2.1264,-0.8195,5.0722
137,2.0216,-0.6613,4.7046
138,2.6653,0.19231,5.1383
139,1.3371,-1.0608,3.735
140,1.0526,-1.2989,3.404
141,0.33017,-2.118,2.7784
142,0.14441,-2.3283,2.6171
143,0.56244,-1.9054,3.0303
144,1.0688,-1.4627,3.6002
145,0.51234,-2.2271,3.2518
146,0.24832,-2.6689,3.1655
147,0.33297,-2.7619,3.4279
148,0.19154,-3.0349,3.418
149,0.4219,-2.9515,3.7953
150,0.68816,-2.8152,4.1915
151,0.10981,-3.506,3.7256
152,0.0096842,-3.6953,3.7146
153,-1.3521,-5.1616,2.4573
154,-0.55124,-4.3571,3.2546
155,-0.89403,-4.7027,2.9147
156,-1.5171,-5.3058,2.2715
157,-1.5442,-5.1109,2.0224
158,-2.0326,-5.3645,1.2993
159,-1.8464,-4.9395,1.2466
160,-1.838,-4.6728,0.99677
161,-1.0891,-3.6718,1.4937
162,-0.73449,-3.0581,1.5891
163,-1.0228,-3.097,1.0514
164,-0.82321,-2.6275,0.98107
165,-0.80971,-2.3616,0.74218
166,-0.67033,-1.9488,0.60815
167,-0.52466,-1.5543,0.50494
168,-0.37,-1.1356,0.39561
169,-0.25766,-0.79806,0.28275
170,-0.13972,-0.44826,0.16882
171,0.005344,-0.29445,0.30513
172,0.036184,-0.85901,0.93138
173,0.054392,-1.1166,1.2253
174,0.15626,-1.5962,1.9087
175,0.17609,-1.8201,2.1723
176,0.119,-2.3855,2.6235
177,-0.15143,-2.8046,2.5018
178,-0.15182,-3.2796,2.976
179,0.041964,-3.2764,3.3603
180,-0.070455,-3.7879,3.647
181,-0.31562,-4.0941,3.4628
182,-0.50765,-4.6134,3.5981
183,-1.1124,-5.1832,2.9584
184,-1.5111,-5.8307,2.8085
185,-1.6747,-5.9607,2.6114
186,-1.6938,-5.9484,2.5608
187,-1.722,-5.6779,2.2339
188,-1.375,-5.0612,2.3111
189,-1.3363,-4.7429,2.0702
190,-0.47863,-3.6736,2.7163
191,-0.39344,-3.3138,2.5269
192,0.31734,-2.3725,3.0071
193,-0.083931,-2.5142,2.3463
194,0.039207,-2.1683,2.2467
195,-0.14345,-2.1471,1.8602
196,-0.0018788,-1.8407,1.8369
197,0.14387,-1.5759,1.8636
198,-0.79476,-2.5329,0.94335
199,-1.4001,-3.2041,0.40386
200,-2.0643,-4.0074,-0.12128
201,-1.9556,-3.9599,0.048631
202,-1.384,-3.4616,0.69363
203,-1.5969,-3.846,0.6522
204,-1.2812,-3.6692,1.1069
205,-1.0746,-3.6189,1.4697
206,-1.5777,-4.277,1.1216
207,-1.4102,-4.251,1.4306
208,-1.7849,-4.756,1.1862
209,-1.084,-4.174,2.006
210,-1.0973,-4.2741,2.0796
211,-0.38117,-3.6409,2.8785
212,-0.54772,-3.8069,2.7115
213,-0.30701,-3.5261,2.9121
214,-0.30784,-3.3591,2.7435
215,-0.87321,-3.716,1.9696
216,-1.0458,-3.6713,1.5798
217,-0.82758,-3.2659,1.6107
218,-0.75181,-2.9641,1.4605
219,-0.82694,-2.8322,1.1783
220,-0.78632,-2.5519,0.97924
221,-0.66383,-2.2185,0.89088
222,-0.60786,-1.9159,0.70022
223,-0.46562,-1.5611,0.62991
224,-0.3742,-1.2301,0.48173
225,-0.25684,-0.90386,0.39017
226,-0.1743,-0.60539,0.25678
227,0.086913,-0.43767,0.6115
228,0.15477,-0.62408,0.93362
229,0.25052,-1.0306,1.5316
230,0.26156,-1.2318,1.7549
231,0.36032,-1.6064,2.327
232,0.40943,-1.7505,2.5694
233,0.49578,-2.1006,3.0921
234,0.40178,-2.313,3.1166
235,0.15237,-2.8802,3.1849
236,0.21924,-2.9341,3.3726
237,-0.18935,-3.3425,2.9638
238,-0.59536,-3.9584,2.7677
239,-0.12919,-3.6276,3.3692
240,-0.33079,-4.0443,3.3827
241,-0.43273,-4.1261,3.2606
242,-0.043732,-3.7821,3.6946
243,-0.23108,-3.6807,3.2185
244,0.12738,-3.1195,3.3742
245,-0.073046,-3.042,2.8959
246,0.21412,-2.5491,2.9774
247,0.33288,-2.197,2.8628
248,0.17931,-2.0995,2.4581
249,-0.16191,-2.2052,1.8813
250,-0.53428,-2.3698,1.3012
251,-0.6823,-2.3424,0.97782
252,-0.86774,-2.4096,0.67415
253,-1.0474,-2.4989,0.40406
254,-0.84395,-2.2296,0.54172
255,-0.99004,-2.3846,0.40448
256,-0.74356,-2.1954,0.70831
257,-0.94662,-2.4948,0.60153
258,-0.71524,-2.4059,0.97542
259,-0.91812,-2.7535,0.91725
260,-0.91054,-2.9054,1.0843
261,-0.64235,-2.8086,1.5239
262,-0.80299,-3.1133,1.5074
263,-0.97473,-3.42,1.4706
264,-0.32455,-2.9392,2.2901
265,-0.027966,-2.7683,2.7124
266,-0.17907,-2.9934,2.6352
267,0.021689,-2.8654,2.9088
268,-0.096735,-2.9869,2.7934
269,0.10192,-2.7522,2.9561
270,0.43932,-2.286,3.1646
271,0.062184,-2.4571,2.5814
272,0.24037,-2.1188,2.5996
273,0.43112,-1.7552,2.6174
274,0.39178,-1.6046,2.3881
275,0.51452,-1.2906,2.3196
276,0.46054,-1.1404,2.0614
277,0.32455,-1.0648,1.7139
278,0.18239,-0.98856,1.3533
279,0.13814,-0.82432,1.1006
280,0.11688,-0.63451,0.86828
281,0.087071,-0.46808,0.64222
282,0.05677,-0.30393,0.41747
283,0.017619,-0.41552,0.45076
284,0.0060324,-0.62372,0.63578
285,0.016009,-1.0214,1.0534
286,0.063151,-1.159,1.2853
287,0.084484,-1.5193,1.6882
288,0.10524,-1.6486,1.8591
289,0.073606,-2.0162,2.1634
290,-0.18351,-2.329,1.962
291,-0.21224,-2.6579,2.2334
292,0.045287,-2.536,2.6266
293,0.61082,-2.3839,3.6055
294,0.50121,-2.5056,3.508
295,-0.075668,-3.1834,3.032
296,0.02459,-3.1047,3.1538
297,0.22193,-3.1342,3.5781
298,0.14264,-2.9585,3.2437
299,-0.28628,-3.0867,2.5141
300,0.50799,-2.2246,3.2406
301,-0.26259,-2.659,2.1338
302,-0.37348,-2.5435,1.7965
303,-0.69878,-2.6526,1.255
304,-0.7942,-2.5688,0.98043
305,-0.63365,-2.2485,0.98116
306,-0.52608,-2.003,0.95081
307,-0.60572,-1.9863,0.77488
308,-0.37116,-1.6645,0.92216
309,-0.17746,-1.4343,1.0794
310,0.014411,-1.2538,1.2826
311,0.0015172,-1.3189,1.3219
312,0.26454,-1.1459,1.675
313,0.45174,-1.0763,1.9798
314,0.98907,-0.7115,2.6896
315,1.258,-0.60812,3.124
316,1.547,-0.50002,3.5941
317,1.6095,-0.55999,3.779
318,1.3822,-0.8853,3.6496
319,1.3364,-1.0434,3.7162
320,1.1872,-1.2838,3.6581
321,1.0659,-1.4845,3.6163
322,1.2088,-1.4214,3.839
323,1.0673,-1.5948,3.7293
324,0.83359,-1.8097,3.4769
325,0.71055,-1.8679,3.289
326,0.62946,-1.7911,3.05
327,0.6526,-1.6145,2.9197
328,0.46251,-1.637,2.562
329,0.45772,-1.4674,2.3829
330,0.42037,-1.336,2.1767
331,0.47471,-1.1039,2.0533
332,0.40408,-0.99327,1.8014
333,0.33812,-0.86058,1.5368
334,0.24725,-0.76938,1.2639
335,0.16937,-0.64667,0.9854
336,0.1352,-0.50505,0.77544
337,0.092754,-0.35674,0.54224
338,0.061294,-0.23353,0.35612
339,-0.011456,-0.2045,0.18159
340,-0.019584,-0.39777,0.3586
341,-0.03602,-0.78396,0.71192
342,-0.026854,-0.94227,0.88856
343,0.026749,-1.2512,1.3047
344,0.10177,-1.3346,1.5382
345,0.070591,-1.6826,1.8238
346,0.17914,-1.7104,2.0686
347,0.24392,-1.9549,2.4427
348,0.17366,-2.0917,2.4391
349,-0.071777,-2.5436,2.4
350,0.098914,-2.4563,2.6541
351,0.010857,-2.7492,2.7709
352,0.041637,-2.7387,2.8219
353,-0.23569,-3.1408,2.6694
354,-0.81955,-3.6025,1.9633
355,-0.6878,-3.2892,1.9137
356,-0.63385,-3.0509,1.7832
357,-0.21041,-2.4905,2.0696
358,0.051659,-2.0717,2.175
359,0.34567,-1.6332,2.3245
360,0.20144,-1.5741,1.9769
361,0.036511,-1.5529,1.6259
362,-0.16797,-1.5929,1.257
363,-0.02668,-1.3266,1.2733
364,0.49559,-0.73291,1.7241
365,0.64792,-0.51324,1.8091
366,0.55399,-0.56725,1.6752
367,0.71405,-0.42758,1.8557
368,0.56411,-0.61395,1.7422
369,0.36449,-0.88416,1.6131
370,0.50648,-0.85657,1.8695
371,0.39837,-1.0751,1.8719
372,0.47263,-1.1324,2.0776
373,0.74752,-1.0151,2.5102
374,0.84437,-1.055,2.7438
375,1.044,-0.99653,3.0846
376,0.73528,-1.3927,2.8632
377,0.87945,-1.3597,3.1185
378,1.3364,-1.0325,3.7053
379,1.4419,-1.0115,3.8953
380,1.1056,-1.3558,3.5669
381,1.034,-1.4152,3.4833
382,0.88902,-1.4798,3.2578
383,0.88287,-1.3423,3.108
384,0.8742,-1.2164,2.9648
385,0.84281,-1.0873,2.773
386,0.7297,-1.0529,2.5123
387,0.59961,-1.0017,2.2009
388,0.49394,-0.94688,1.9348
389,0.46561,-0.79029,1.7215
390,0.33179,-0.75657,1.4201
391,0.26593,-0.63554,1.1674
392,0.21689,-0.51591,0.94969
393,0.15592,-0.39942,0.71126
394,0.11104,-0.28329,0.50536
395,0.066329,-0.17407,0.30673
396,0.00073418,-0.17417,0.17563
397,0.012425,-0.50853,0.53338
398,0.02322,-0.65599,0.70243
399,0.0016792,-0.99659,0.99995
400,-0.046217,-1.1679,1.0754
401,-0.013114,-1.4426,1.4163
402,0.13394,-1.4379,1.7058
403,-0.020073,-1.6581,1.6179
404,-0.078822,-1.9582,1.8006
405,-0.083954,-2.0377,1.8698
406,-0.48207,-2.5815,1.6174
407,-0.29605,-2.4764,1.8843
408,-0.41837,-2.7698,1.933
409,0.11725,-2.3583,2.5928
410,0.022091,-2.5995,2.6437
411,0.17902,-2.4535,2.8115
412,-0.1211,-2.5218,2.2796
413,-0.23903,-2.4343,1.9562
414,-0.47188,-2.4534,1.5096
415,-0.30964,-2.1379,1.5186
416,0.031844,-1.6759,1.7396
417,-0.027892,-1.5703,1.5146
418,0.11003,-1.2937,1.5138
419,0.084642,-1.181,1.3503
420,0.15741,-1.0082,1.323
421,0.38658,-0.69715,1.4703
422,0.45656,-0.57811,1.4912
423,0.37186,-0.63944,1.3832
424,0.31193,-0.71563,1.3395
425,0.34168,-0.74408,1.4274
426,0.36773,-0.80309,1.5385
427,0.29805,-0.9713,1.5674
428,0.36961,-1.0081,1.7473
429,0.601,-0.9143,2.1163
430,0.6085,-1.0235,2.2405
431,0.61606,-1.1281,2.3602
432,0.27505,-1.5547,2.1048
433,0.15927,-1.7672,2.0857
434,-0.083064,-2.0697,1.9036
435,-0.14165,-2.1951,1.9118
436,-0.019292,-2.1275,2.0889
437,0.28939,-1.8566,2.4354
438,0.62036,-1.5323,2.773
439,0.57877,-1.4846,2.6421
440,0.50069,-1.4425,2.4438
441,0.56562,-1.25,2.3812
442,0.57406,-1.1124,2.2605
443,0.58914,-0.95732,2.1356
444,0.58561,-0.81673,1.988
445,0.44219,-0.80425,1.6886
446,0.40795,-0.68239,1.4983
447,0.34666,-0.58836,1.2817
448,0.2713,-0.50108,1.0437
449,0.2084,-0.4106,0.8274
450,0.1642,-0.29788,0.62627
451,0.1116,-0.21052,0.43371
452,-0.04441,-0.19676,0.10794
453,-0.13371,-0.58503,0.31761
454,-0.15658,-0.74707,0.4339
455,-0.26686,-1.1339,0.60022
456,-0.2741,-1.2644,0.71618
457,-0.38819,-1.6315,0.85507
458,-0.44669,-1.7811,0.88776
459,-0.5965,-2.155,0.96201
460,-0.55071,-2.1965,1.0951
461,-0.74139,-2.574,1.0912
462,-0.93815,-2.7913,0.91502
463,-0.91136,-2.9685,1.1457
464,-1.0089,-3.076,1.0583
465,-0.97679,-3.2134,1.2598
466,-1.0567,-3.2834,1.17
467,-0.96671,-3.1966,1.2632
468,-1.5494,-3.5648,0.46598
469,-1.3231,-3.205,0.55872
470,-0.8102,-2.5905,0.97013
471,-0.51996,-2.1744,1.1345
472,-0.28324,-1.8088,1.2423
473,-0.25421,-1.6405,1.1321
474,-0.15918,-1.4257,1.1074
475,-0.055674,-1.2087,1.0974
476,0.024563,-1.034,1.0831
477,-0.010436,-1.0015,0.98065
478,0.018275,-0.93256,0.96911
479,0.069193,-0.87245,1.0108
480,0.083823,-0.88294,1.0506
481,0.24632,-0.77859,1.2712
482,0.60719,-0.52304,1.7374
483,0.51858,-0.69414,1.7313
484,0.59816,-0.72102,1.9173
485,0.47213,-0.94013,1.8844
486,0.70212,-0.83631,2.2405
487,0.95381,-0.71257,2.6202
488,0.75647,-0.98172,2.4947
489,1.0974,-0.76874,2.9636
490,0.96353,-0.9646,2.8917
491,1.0294,-0.96104,3.0199
492,1.2215,-0.83063,3.2737
493,1.2454,-0.82494,3.3157
494,1.5694,-0.51568,3.6545
495,1.8474,-0.17792,3.8728
496,1.744,-0.16023,3.6483
497,1.4241,-0.32626,3.1744
498,1.2798,-0.33644,2.8961
499,1.0993,-0.36407,2.5627
500,0.94691,-0.37454,2.2684
501,0.78135,-0.37858,1.9413
502,0.68363,-0.33319,1.7004
503,0.62287,-0.23708,1.4828
504,0.50374,-0.21138,1.2189
505,0.38627,-0.16864,0.94119
506,0.29592,-0.12336,0.71519
507,0.19323,-0.07832,0.46478
508,-0.13192,-0.40521,0.14137
509,-0.19515,-0.59481,0.2045
510,-0.32586,-0.98209,0.33038
511,-0.32247,-1.0982,0.45322
512,-0.37241,-1.4,0.65518
513,-0.40082,-1.5231,0.72143
514,-0.3569,-1.7295,1.0157
515,-0.46674,-1.8968,0.96333
516,-0.5737,-2.201,1.0536
517,-0.36772,-2.086,1.3506
518,-0.13084,-2.0845,1.8228
519,0.028491,-1.9848,2.0417
520,0.15326,-2.0472,2.3537
521,0.065733,-2.119,2.2505
522,0.27843,-1.9298,2.4867
523,0.12585,-2.0401,2.2918
524,0.30837,-1.7297,2.3465
525,0.42277,-1.4687,2.3142
526,0.67941,-1.0938,2.4527
527,0.65654,-0.95067,2.2638
528,0.79861,-0.67645,2.2737
529,0.95164,-0.39766,2.3009
530,0.87747,-0.33008,2.085
531,0.94076,-0.1527,2.0342
532,1.1604,0.14281,2.1779
533,1.2078,0.25367,2.1619
534,1.2148,0.3051,2.1246
535,1.2968,0.38614,2.2075
536,1.3009,0.35429,2.2475
537,1.3778,0.36047,2.3952
538,1.3921,0.28778,2.4965
539,1.4153,0.20546,2.6251
540,1.488,0.15274,2.8233
541,1.67,0.20408,3.1359
542,1.7437,0.15784,3.3296
543,1.9693,0.24606,3.6925
544,1.7067,-0.090449,3.5039
545,1.6379,-0.24756,3.5233
546,1.6588,-0.30994,3.6276
547,1.5072,-0.51293,3.5274
548,1.2747,-0.77225,3.3216
549,1.3196,-0.74444,3.3836
550,1.338,-0.70274,3.3788
551,1.2738,-0.66544,3.213
552,1.2054,-0.60407,3.0148
553,1.0211,-0.66344,2.7056
554,0.87729,-0.66246,2.417
555,0.77812,-0.6342,2.1904
556,0.64501,-0.61439,1.9044
557,0.57376,-0.55072,1.6982
558,0.55164,-0.42192,1.5252
559,0.44871,-0.3786,1.276
560,0.36596,-0.30782,1.0397
561,0.27183,-0.25568,0.79933
562,0.19822,-0.18528,0.58172
563,0.12428,-0.12549,0.37406
564,0.02541,-0.12152,0.17234
565,0.052507,-0.23484,0.33985
566,0.11418,-0.45503,0.68339
567,0.13304,-0.55779,0.82388
568,0.15564,-0.79078,1.1021
569,0.18252,-0.8684,1.2335
570,0.20159,-0.94411,1.3473
571,0.33723,-1.0564,1.7309
572,0.42674,-1.0538,1.9073
573,0.56021,-1.1422,2.2626
574,0.44899,-1.2739,2.1719
575,0.37729,-1.5036,2.2582
576,0.4497,-1.4701,2.3695
577,0.44451,-1.6238,2.5128
578,0.73811,-1.3861,2.8623
579,1.1073,-1.2114,3.426
580,1.0146,-1.1255,3.1547
581,1.1959,-0.81985,3.2116
582,1.4425,-0.46713,3.3521
583,1.498,-0.2653,3.2613
584,1.7305,0.081871,3.3792
585,1.8615,0.3422,3.3807
586,1.8805,0.50355,3.2574
587,1.9677,0.71273,3.2226
588,1.9755,0.83799,3.113
589,1.9231,0.89442,2.9518
590,1.9456,0.98868,2.9025
591,1.934,1.0205,2.8474
592,1.8837,0.97958,2.7879
593,2.0318,1.0734,2.9901
594,2.0324,1.012,3.0528
595,2.2823,1.1392,3.4253
596,2.2311,0.99265,3.4695
597,2.2669,0.91112,3.6226
598,2.4159,0.91955,3.9123
599,2.7047,1.0548,4.3547
600,2.7114,0.95028,4.4725
601,2.5709,0.72262,4.4193
602,2.6252,0.67383,4.5767
603,2.3863,0.38004,4.3926
604,2.2738,0.21185,4.3357
605,2.2223,0.12137,4.3233
606,2.3143,0.19558,4.4331
607,2.3506,0.26435,4.4369
608,2.1502,0.18527,4.115
609,2.0457,0.19711,3.8943
610,1.8223,0.10935,3.5353
611,1.6761,0.098814,3.2534
612,1.5893,0.14633,3.0323
613,1.3959,0.10425,2.6875
614,1.1929,0.052188,2.3336
615,0.99008,0.0096642,1.9705
616,0.82662,-0.0019462,1.6552
617,0.66478,-0.0030583,1.3326
618,0.51719,-0.0038049,1.0382
619,0.3555,-0.011061,0.72205
620,0.22176,-0.014439,0.45795
621,0.067393,-0.08049,0.21528
622,0.13633,-0.15253,0.42519
623,0.27356,-0.2968,0.84391
624,0.34935,-0.34578,1.0445
625,0.43898,-0.50922,1.3872
626,0.50511,-0.54595,1.5562
627,0.68532,-0.61483,1.9855
628,0.73434,-0.64244,2.1111
629,0.926,-0.67939,2.5314
630,1.1216,-0.56817,2.8113
631,1.4341,-0.48282,3.3509
632,1.6515,-0.33153,3.6346
633,1.4787,-0.60865,3.566
634,1.4827,-0.60147,3.5668
635,1.8339,-0.43403,4.1018
636,2.0347,-0.24277,4.3122
637,2.0943,-0.029376,4.2179
638,2.2272,0.24117,4.2132
639,2.4626,0.58823,4.337
640,2.5311,0.80084,4.2614
641,2.4761,0.90707,4.0451
642,2.504,1.0744,3.9336
643,2.5332,1.2327,3.8337
644,2.6777,1.4732,3.8822
645,2.7654,1.6497,3.8811
646,2.8584,1.8107,3.9062
647,2.9135,1.9115,3.9156
648,2.9243,1.9436,3.9051
649,2.9657,1.9701,3.9613
650,3.0175,1.9756,4.0593
651,2.9345,1.8458,4.0232
652,2.9724,1.799,4.1457
653,3.072,1.7888,4.3551
654,3.0737,1.6894,4.458
655,3.2272,1.7111,4.7433
656,3.2812,1.6528,4.9097
657,3.2269,1.5028,4.9509
658,3.187,1.3732,5.0008
659,3.1164,1.2248,5.008
660,3.088,1.1232,5.0528
661,3.1048,1.0808,5.1288
662,2.9713,0.92383,5.0187
663,2.8962,0.85081,4.9416
664,2.9018,0.90046,4.9031
665,2.7496,0.8633,4.6358
666,2.5832,0.80923,4.3571
667,2.2772,0.64697,3.9074
668,2.0167,0.5184,3.515
669,1.7911,0.43967,3.1426
670,1.5673,0.3531,2.7814
671,1.2909,0.23755,2.3442
672,1.0579,0.1485,1.9672
673,0.86798,0.11734,1.6186
674,0.68025,0.070115,1.2904
675,0.50565,0.05113,0.96018
676,0.34557,0.02024,0.67091
677,0.19344,0.0070754,0.37981
678,0.073755,-0.064924,0.21243
679,0.2196,-0.1909,0.63011
680,0.29623,-0.23771,0.83018
681,0.42306,-0.362,1.2081
682,0.50594,-0.3853,1.3972
683,0.67367,-0.45788,1.8052
684,0.71507,-0.4943,1.9244
685,0.95669,-0.4856,2.399
686,0.92359,-0.56163,2.4088
687,1.0381,-0.63024,2.7064
688,0.96447,-0.71814,2.6471
689,1.0528,-0.78629,2.892
690,0.94215,-0.88746,2.7718
691,0.94897,-0.88136,2.7793
692,0.92835,-1.0037,2.8604
693,0.79497,-1.0933,2.6832
694,0.51006,-1.2034,2.2235
695,0.75675,-0.84053,2.354
696,1.2229,-0.29308,2.7388
697,1.6739,0.23187,3.1158
698,1.7217,0.40783,3.0357
699,1.8372,0.63534,3.0391
700,1.9066,0.81041,3.0028
701,2.0367,1.0246,3.0488
702,2.0748,1.1356,3.014
703,2.037,1.1516,2.9224
704,2.1649,1.2918,3.038
705,2.2004,1.3219,3.0788
706,2.1892,1.2819,3.0966
707,2.4777,1.4962,3.4592
708,2.5789,1.524,3.6338
709,2.7184,1.5772,3.8596
710,2.9085,1.6643,4.1527
711,2.8762,1.5543,4.1981
712,2.993,1.5734,4.4127
713,3.1078,1.591,4.6246
714,3.1757,1.5701,4.7812
715,3.236,1.5492,4.9227
716,3.2096,1.4619,4.9573
717,3.2867,1.473,5.1003
718,3.1741,1.3368,5.0114
719,3.0344,1.1943,4.8745
720,3.0115,1.1775,4.8455
721,2.9819,1.2093,4.7546
722,2.7425,1.0721,4.4128
723,2.4731,0.93267,4.0135
724,2.2893,0.85487,3.7237
725,2.1072,0.79802,3.4165
726,1.9267,0.7327,3.1208
727,1.6943,0.63508,2.7535
728,1.4506,0.52382,2.3774
729,1.2297,0.44041,2.0191
730,1.0059,0.35119,1.6607
731,0.79783,0.27713,1.3185
732,0.58286,0.1937,0.97202
733,0.39289,0.12622,0.65956
734,-0.043633,-0.27428,0.18702
735,-0.047515,-0.38631,0.29128
736,-0.084802,-0.64061,0.471
737,-0.10298,-0.75017,0.54421
738,-0.10967,-0.84196,0.62263
739,-0.10494,-1.036,0.82613
740,-0.090807,-1.0916,0.90999
741,-0.16245,-1.3347,1.0098
742,-0.26149,-1.475,0.952
743,-0.31081,-1.6798,1.0582
744,-0.28504,-1.6841,1.114
745,-0.36089,-1.8991,1.1773
746,-0.32864,-1.8755,1.2182
747,-0.51906,-2.1772,1.1391
748,-0.31881,-1.9838,1.3462
749,-0.66269,-2.3101,0.98469
750,-0.43891,-1.9781,1.1003
751,-0.12835,-1.5584,1.3017
752,-0.066682,-1.3928,1.2595
753,0.12566,-1.1022,1.3535
754,0.37084,-0.76698,1.5087
755,0.50217,-0.5639,1.5682
756,0.70625,-0.29019,1.7027
757,0.95084,0.014375,1.8873
758,1.0756,0.16507,1.9861
759,1.3473,0.45925,2.2353
760,1.6289,0.73873,2.519
761,1.8477,0.93076,2.7647
762,2.0414,1.0802,3.0027
763,2.156,1.1442,3.1678
764,2.3707,1.2843,3.4572
765,2.4706,1.3155,3.6256
766,2.7404,1.493,3.9877
767,2.934,1.5977,4.2703
768,3.0992,1.6764,4.5219
769,3.2031,1.705,4.7011
770,3.1475,1.6011,4.6938
771,3.1395,1.5402,4.7389
772,3.2401,1.5786,4.9015
773,3.5011,1.759,5.2432
774,3.583,1.8051,5.3609
775,3.5816,1.7964,5.3668
776,3.4403,1.6955,5.1851
777,3.2519,1.5929,4.9109
778,3.0934,1.5302,4.6566
779,2.8399,1.391,4.2889
780,2.6977,1.3462,4.0493
781,2.3866,1.1654,3.6079
782,2.1237,1.0247,3.2226
783,1.8642,0.89452,2.8339
784,1.5733,0.73346,2.4132
785,1.3254,0.61648,2.0342
786,1.0876,0.50145,1.6738
787,0.83941,0.38406,1.2948
788,0.62341,0.28305,0.96376
789,0.40168,0.1811,0.62227
790,-0.16816,-0.37351,0.037191
791,-0.23648,-0.53728,0.064328
792,-0.38526,-0.87999,0.10948
793,-0.42247,-1.0009,0.156
794,-0.54417,-1.3039,0.21551
795,-0.52057,-1.3526,0.31143
796,-0.62011,-1.6193,0.37909
797,-0.69875,-1.7514,0.35392
798,-0.75406,-1.9578,0.4497
799,-0.56598,-1.8188,0.6868
800,-0.75023,-2.1333,0.63285
801,-0.72967,-2.14,0.68062
802,-0.58009,-2.115,0.9548
803,-0.83384,-2.3676,0.69991
804,-0.7113,-2.3504,0.92776
805,-0.3896,-1.9291,1.1499
806,-0.175,-1.6103,1.2603
807,-0.11215,-1.4403,1.216
808,0.080831,-1.1547,1.3163
809,0.28395,-0.85749,1.4254
810,0.58168,-0.47712,1.6405
811,0.83787,-0.14795,1.8237
812,0.99086,0.072951,1.9088
813,1.3129,0.44448,2.1814
814,1.4891,0.65455,2.3237
815,1.6131,0.78684,2.4393
816,1.765,0.92674,2.6032
817,1.9967,1.1295,2.8638
818,2.182,1.2645,3.0996
819,2.403,1.4207,3.3854
820,2.5694,1.515,3.6237
821,2.8732,1.7229,4.0235
822,2.9177,1.7004,4.1349
823,3.026,1.7296,4.3225
824,3.1426,1.7653,4.52
825,3.2577,1.8022,4.7133
826,3.4598,1.9221,4.9975
827,3.5529,1.9483,5.1575
828,3.5957,1.9385,5.253
829,3.6255,1.9271,5.3239
830,3.6808,1.9541,5.4076
831,3.564,1.8433,5.2847
832,3.4784,1.7916,5.1653
833,3.1388,1.5613,4.7163
834,2.8949,1.4257,4.3642
835,2.6166,1.2552,3.978
836,2.3409,1.0994,3.5825
837,2.1285,0.99344,3.2635
838,1.8437,0.83706,2.8503
839,1.5965,0.70359,2.4895
840,1.3271,0.56595,2.0883
841,1.0877,0.44285,1.7325
842,0.86209,0.34554,1.3786
843,0.67776,0.26924,1.0863
844,0.47292,0.18445,0.7614
845,0.30745,0.11684,0.49806
846,-0.04175,-0.14299,0.05949
847,-0.076254,-0.27424,0.12173
848,-0.14779,-0.53873,0.24314
849,-0.1579,-0.63551,0.3197
850,-0.2455,-0.90115,0.41016
851,-0.2848,-1.0103,0.4407
852,-0.47932,-1.3593,0.40065
853,-0.45334,-1.3936,0.4869
854,-0.58131,-1.6662,0.5036
855,-0.58488,-1.7129,0.54319
856,-0.5206,-1.7921,0.75089
857,-0.47453,-1.7776,0.82849
858,-0.47439,-1.7968,0.84802
859,-0.59231,-2.0217,0.83705
860,-0.55185,-1.9876,0.88386
861,-0.43544,-1.974,1.1031
862,-0.51188,-1.9449,0.92112
863,-0.34367,-1.6805,0.99313
864,-0.060273,-1.3051,1.1846
865,-0.054194,-1.2082,1.0998
866,0.20838,-0.8611,1.2779
867,0.4626,-0.52661,1.4518
868,0.56681,-0.35224,1.4859
869,0.63291,-0.2327,1.4985
870,0.86075,0.040526,1.681
871,1.1095,0.31836,1.9006
872,1.3368,0.55352,2.1201
873,1.5686,0.7747,2.3625
874,1.6843,0.85946,2.509
875,1.8962,1.0237,2.7688
876,2.04,1.1106,2.9694
877,2.1783,1.1888,3.1677
878,2.2495,1.2012,3.2978
879,2.4665,1.3411,3.5919
880,2.6205,1.4239,3.8172
881,2.8195,1.5394,4.0996
882,3.0445,1.6823,4.4067
883,3.0684,1.6554,4.4813
884,3.203,1.7257,4.6803
885,3.2654,1.7407,4.79
886,3.375,1.8079,4.9421
887,3.4669,1.8722,5.0616
888,3.4858,1.8866,5.085
889,3.2946,1.7532,4.836
890,3.056,1.6162,4.4958
891,2.8667,1.512,4.2214
892,2.7866,1.5142,4.059
893,2.6026,1.4233,3.782
894,2.418,1.3398,3.4962
895,2.1663,1.1984,3.1341
896,1.8937,1.0441,2.7434
897,1.6313,0.89817,2.3645
898,1.3508,0.73819,1.9635
899,1.0911,0.596,1.5862
900,0.83167,0.45081,1.2125
901,0.57901,0.31097,0.84706
902,0.36115,0.19232,0.52999
903,-0.11048,-0.20462,-0.016333
904,-0.32164,-0.60065,-0.04262
905,-0.41704,-0.77996,-0.054129
906,-0.50079,-0.94287,-0.05872
907,-0.66143,-1.2713,-0.051591
908,-0.70227,-1.3803,-0.024267
909,-0.85712,-1.6906,-0.02362
910,-0.84745,-1.7358,0.04092
911,-0.83718,-1.8694,0.19501
912,-0.87417,-1.9473,0.19897
913,-1.0865,-2.289,0.11601
914,-1.1832,-2.4141,0.047686
915,-1.3819,-2.7311,-0.032671
916,-1.4191,-2.7856,-0.052545
917,-1.3723,-2.8333,0.088637
918,-1.6466,-3.1272,-0.16603
919,-1.3634,-2.7486,0.021907
920,-1.2349,-2.5365,0.066695
921,-0.82778,-2.0357,0.38014
922,-0.68379,-1.8203,0.45273
923,-0.42539,-1.4877,0.63695
924,-0.25929,-1.2673,0.7487
925,-0.05615,-1.012,0.89973
926,0.19225,-0.71746,1.102
927,0.44708,-0.43259,1.3267
928,0.68442,-0.18777,1.5566
929,1.0268,0.15675,1.8968
930,1.3254,0.44004,2.2107
931,1.6879,0.77185,2.6039
932,1.9301,0.96595,2.8943
933,2.2335,1.2109,3.2561
934,2.3736,1.2915,3.4558
935,2.6395,1.4881,3.7908
936,2.8825,1.6537,4.1113
937,3.0744,1.7715,4.3772
938,3.3088,1.9315,4.686
939,3.54,2.0876,4.9923
940,3.7637,2.2461,5.2814
941,3.9247,2.3552,5.4943
942,4.0701,2.4511,5.6891
943,4.0882,2.4475,5.7289
944,4.025,2.3878,5.6622
945,3.957,2.3397,5.5742
946,3.8063,2.2537,5.3589
947,3.6201,2.1555,5.0848
948,3.3288,1.9712,4.6865
949,3.0409,1.794,4.2878
950,2.8896,1.7332,4.046
951,2.5773,1.5393,3.6153
952,2.3428,1.4079,3.2776
953,2.0516,1.236,2.8671
954,1.7514,1.051,2.4517
955,1.4374,0.86021,2.0146
956,1.1537,0.68797,1.6195
957,0.8562,0.50978,1.2026
958,0.60432,0.35873,0.84992
959,0.34263,0.20241,0.48284
960,-0.15451,-0.24539,-0.063624
961,-0.45932,-0.72909,-0.18956
962,-0.58474,-0.93558,-0.2339
963,-0.8536,-1.3727,-0.33452
964,-0.90471,-1.4916,-0.31786
965,-1.0775,-1.8191,-0.33585
966,-1.1128,-1.9108,-0.31474
967,-1.2872,-2.228,-0.34639
968,-1.4216,-2.4139,-0.42933
969,-1.4057,-2.5232,-0.28815
970,-1.3775,-2.5276,-0.22731
971,-1.6713,-2.9388,-0.40376
972,-1.568,-2.8534,-0.28259
973,-1.6321,-3.0133,-0.25103
974,-1.6395,-3.027,-0.25193
975,-1.4632,-2.8463,-0.08008
976,-1.3172,-2.6277,-0.0066812
977,-1.2498,-2.4857,-0.013905
978,-1.2076,-2.384,-0.031281
979,-0.97071,-2.0745,0.13303
980,-0.7512,-1.7935,0.29111
981,-0.41936,-1.3911,0.55234
982,-0.25929,-1.1957,0.67712
983,0.02418,-0.87918,0.92754
984,0.22184,-0.67418,1.1179
985,0.64134,-0.22879,1.5115
986,0.9335,0.054824,1.8122
987,1.2944,0.40001,2.1888
988,1.6101,0.681,2.5393
989,1.9381,0.96277,2.9134
990,2.163,1.1355,3.1905
991,2.4908,1.3991,3.5824
992,2.8184,1.6531,3.9837
993,2.9686,1.7471,4.1901
994,3.1932,1.9052,4.4813
995,3.3757,2.0292,4.7223
996,3.5806,2.1703,4.9909
997,3.7029,2.2438,5.162
998,3.8647,2.3521,5.3773
999,4.015,2.4601,5.5698
1000,4.1029,2.5251,5.6807
1001,4.114,2.5367,5.6912
1002,3.9727,2.4324,5.513
1003,3.7813,2.3149,5.2477
1004,3.528,2.1521,4.9038
1005,3.2051,1.9411,4.469
1006,2.9636,1.7946,4.1325
1007,2.6775,1.6188,3.7362
1008,2.4288,1.4687,3.3889
1009,2.1556,1.3092,3.002
1010,1.8995,1.1547,2.6443
1011,1.6084,0.98128,2.2355
1012,1.334,0.81089,1.8571
1013,1.0338,0.62627,1.4414
1014,0.77719,0.46973,1.0847
1015,0.51758,0.31232,0.72284
1016,-0.33167,-0.5046,-0.15874
1017,-0.48453,-0.73822,-0.23084
1018,-0.78077,-1.1976,-0.36398
1019,-0.89533,-1.3826,-0.4081
1020,-1.175,-1.8158,-0.53411
1021,-1.2716,-1.9729,-0.57019
1022,-1.5217,-2.3646,-0.67877
1023,-1.6322,-2.5277,-0.7368
1024,-1.7886,-2.8122,-0.76503
1025,-1.691,-2.7447,-0.63729
1026,-1.4674,-2.5474,-0.38729
1027,-1.5273,-2.7146,-0.34003
1028,-1.5788,-2.7843,-0.37326
1029,-1.6358,-2.9337,-0.33794
1030,-1.6986,-3.0039,-0.39323
1031,-1.6978,-3.0055,-0.39016
1032,-1.5391,-2.7717,-0.30655
1033,-1.3856,-2.548,-0.22324
1034,-1.0808,-2.1644,0.0027766
1035,-0.93148,-1.9523,0.089328
1036,-0.59856,-1.5542,0.35708
1037,-0.26363,-1.1532,0.6259
1038,0.080099,-0.75968,0.91988
1039,0.34303,-0.4654,1.1515
1040,0.64529,-0.14685,1.4374
1041,1.0074,0.22411,1.7907
1042,1.2667,0.47062,2.0627
1043,1.512,0.68875,2.3354
1044,1.8442,0.9783,2.71
1045,1.9777,1.0665,2.8888
1046,2.1958,1.2308,3.1608
1047,2.5359,1.5021,3.5696
1048,2.7366,1.6384,3.8348
1049,2.9204,1.7597,4.0811
1050,3.0549,1.8385,4.2714
1051,3.2777,1.9914,4.564
1052,3.3189,1.9907,4.6471
1053,3.4071,2.0334,4.7808
1054,3.5536,2.1326,4.9747
1055,3.635,2.1827,5.0873
1056,3.7201,2.2443,5.1959
1057,3.7219,2.244,5.1998
1058,3.6871,2.2353,5.139
1059,3.4118,2.0474,4.7761
1060,3.1878,1.914,4.4617
1061,2.8933,1.7166,4.07
1062,2.6795,1.5973,3.7617
1063,2.4271,1.4427,3.4115
1064,2.1882,1.3032,3.0732
1065,1.9195,1.1385,2.7006
1066,1.664,0.98597,2.342
1067,1.4121,0.83848,1.9857
1068,1.1396,0.67137,1.6078
1069,0.87528,0.51181,1.2387
1070,0.63721,0.36983,0.9046
1071,0.41176,0.23843,0.58509
1072,-0.25496,-0.41439,-0.095538
1073,-0.37117,-0.60458,-0.13775
1074,-0.62652,-1.0101,-0.24292
1075,-0.73126,-1.1797,-0.28281
1076,-0.9571,-1.5456,-0.36864
1077,-1.0376,-1.6815,-0.39369
1078,-1.2723,-2.0466,-0.49803
1079,-1.2479,-2.0667,-0.4292
1080,-1.517,-2.4539,-0.58016
1081,-1.5676,-2.5357,-0.59952
1082,-1.8036,-2.8798,-0.7274
1083,-1.8339,-2.9337,-0.73403
1084,-2.0378,-3.2358,-0.83986
1085,-1.9266,-3.1339,-0.71926
1086,-2.1649,-3.4591,-0.87078
1087,-2.03,-3.2518,-0.80819
1088,-1.7637,-2.9109,-0.61645
1089,-1.3875,-2.4563,-0.31877
1090,-1.3175,-2.3317,-0.30324
1091,-0.88668,-1.8235,0.05009
1092,-0.69779,-1.583,0.18746
1093,-0.38469,-1.2158,0.44644
1094,-0.04961,-0.83322,0.734
1095,0.29259,-0.45956,1.0447
1096,0.52305,-0.21771,1.2638
1097,0.78257,0.036651,1.5285
1098,1.0321,0.27073,1.7935
1099,1.2595,0.46797,2.051
1100,1.5229,0.69383,2.352
1101,1.7848,0.90984,2.6598
1102,2.0104,1.0847,2.9361
1103,2.2489,1.2653,3.2325
1104,2.5921,1.5365,3.6478
1105,2.8055,1.6905,3.9205
1106,3.0412,1.8628,4.2197
1107,3.2022,1.97,4.4344
1108,3.3377,2.0583,4.6172
1109,3.4596,2.1365,4.7827
1110,3.6081,2.2441,4.9721
1111,3.6395,2.2535,5.0255
1112,3.5599,2.1762,4.9436
1113,3.5513,2.1739,4.9287
1114,3.4336,2.0945,4.7727


==> eF_RLS_alt.csv <==
x,sig,lb,ub
1,51.169,35.301,67.038
2,-36.814,-42.183,-31.445
3,-37.707,-57.44,-17.974
4,-46,-60.087,-31.912
5,-24.035,-47.731,-0.33941
6,50.397,22.295,78.499
7,-86.124,-110.05,-62.198
8,-44.53,-65.314,-23.746
9,-10.944,-14.17,-7.7191
10,10.424,9.0034,11.844
11,21.357,20.781,21.933
12,-24.171,-25.195,-23.147
13,29.996,28.179,31.812
14,94.247,93.624,94.87
15,-4.9793,-7.6998,-2.2588
16,81.474,78.875,84.073
17,-21.984,-25.495,-18.473
18,-21.08,-21.509,-20.65
19,15.344,14.688,15.999
20,21.874,21.816,21.931
21,33.46,33.257,33.664
22,21.575,21.396,21.753
23,-18.915,-19.411,-18.419
24,-35.834,-36.147,-35.521
25,-39.893,-40.091,-39.696
26,-23.034,-23.17,-22.899
27,6.5978,6.2472,6.9483
28,41.532,41.06,42.004
29,2.563,2.1529,2.9732
30,21.887,21.785,21.988
31,-20.749,-21.194,-20.304
32,17.307,17.11,17.504
33,7.36,7.1453,7.5746
34,27.046,26.833,27.26
35,22.176,21.962,22.39
36,-2.0334,-2.379,-1.6878
37,-14.699,-15.096,-14.303
38,-35.865,-36.335,-35.395
39,-23.777,-24.272,-23.282
40,-16.137,-16.669,-15.605
41,-13.755,-14.311,-13.199
42,0.30134,-0.31645,0.91913
43,0.51583,-0.072619,1.1043
44,6.5545,5.997,7.112
45,10.735,10.215,11.256
46,9.5968,9.1027,10.091
47,1.7058,1.2882,2.1233
48,4.2569,3.7988,4.715
49,1.7045,1.2851,2.1239
50,-2.7737,-3.147,-2.4005
51,0.15866,-0.23879,0.55611
52,4.9577,4.4642,5.4513
53,2.5231,2.1363,2.9099
54,2.0221,1.671,2.3732
55,2.2223,1.9131,2.5315
56,0.73837,0.54492,0.93182
57,-5.7945,-6.3307,-5.2584
58,-13.289,-14.205,-12.374
59,-20.732,-22.573,-18.892
60,-27.076,-28.939,-25.213
61,-27.734,-30.004,-25.464
62,-37.675,-39.41,-35.939
63,-28.282,-29.867,-26.697
64,-5.8215,-6.8139,-4.8291
65,18.327,17.941,18.713
66,-2.75,-3.019,-2.4811
67,-21.206,-21.444,-20.969
68,8.9491,8.6948,9.2034
69,1.1602,1.1439,1.1764
70,1.6686,1.6453,1.6918
71,32.562,32.263,32.861
72,56.273,56.1,56.446
73,-23.51,-24.106,-22.914
74,-16.835,-16.886,-16.785
75,-1.8179,-1.9855,-1.6503
76,15.937,15.701,16.172
77,36.634,36.375,36.892
78,20.866,20.837,20.896
79,-4.2339,-4.3185,-4.1493
80,20.086,19.851,20.32
81,18.683,18.521,18.844
82,2.9201,2.8369,3.0034
83,12.943,12.719,13.167
84,9.0363,8.8356,9.2371
85,38.506,38.091,38.921
86,9.2431,9.1304,9.3557
87,26.547,26.227,26.868
88,32.625,32.28,32.97
89,5.535,5.3699,5.7002
90,13.621,13.284,13.959
91,20.945,20.512,21.378
92,35.84,35.29,36.39
93,-0.0017196,-0.22869,0.22525
94,-8.6409,-8.951,-8.3307
95,-2.8989,-3.3827,-2.4151
96,-24.46,-24.809,-24.111
97,-28.631,-29.058,-28.204
98,-32.795,-33.265,-32.325
99,-19.038,-19.762,-18.314
100,-17.25,-17.975,-16.525
101,6.0113,4.9678,7.0548
102,10.11,9.1144,11.106
103,12.57,11.648,13.492
104,8.8285,8.0665,9.5906
105,5.6726,5.0296,6.3156
106,7.6209,6.9447,8.2972
107,9.8155,9.0911,10.54
108,11.71,10.938,12.482
109,12.255,11.462,13.048
110,11.268,10.524,12.013
111,8.2235,7.6199,8.8272
112,5.5973,5.1459,6.0486
113,3.1283,2.8301,3.4266
114,-0.67632,-1.4664,0.11375
115,-0.92297,-2.3821,0.53618
116,-0.68885,-3.1819,1.8042
117,1.8194,-0.72776,4.3666
118,4.9622,2.363,7.5614
119,15.771,13.725,17.818
120,19.972,18.518,21.426
121,13.474,12.58,14.367
122,22.986,22.56,23.413
123,43.338,43.245,43.431
124,22.677,22.374,22.979
125,28.03,28.009,28.051
126,-10.912,-11.394,-10.43
127,17.359,17.177,17.541
128,-6.5303,-6.741,-6.3195
129,-8.9531,-8.9871,-8.9191
130,11.439,11.134,11.744
131,-4.3991,-4.4138,-4.3843
132,-42.072,-42.327,-41.818
133,-51.304,-51.372,-51.236
134,-45.908,-46.067,-45.748
135,-12.24,-12.8,-11.68
136,-13.263,-13.634,-12.891
137,-10.841,-11.182,-10.501
138,-21.835,-22.046,-21.625
139,20.64,19.965,21.314
140,5.2282,4.94,5.5165
141,-9.6003,-9.7791,-9.4214
142,-0.14272,-0.51044,0.225
143,-22.063,-22.235,-21.892
144,-18.294,-18.632,-17.957
145,-8.0316,-8.5432,-7.5201
146,25.245,24.346,26.143
147,18.183,17.596,18.77
148,15.092,14.587,15.597
149,19.727,19.151,20.303
150,25.687,25.038,26.336
151,9.0586,8.6878,9.4295
152,10.689,10.189,11.189
153,-9.6923,-9.8772,-9.5074
154,-1.0806,-1.6095,-0.55169
155,-9.4612,-9.836,-9.0863
156,-6.8419,-7.3621,-6.3217
157,-2.4992,-3.146,-1.8524
158,-6.6452,-7.0784,-6.2119
159,3.0995,2.337,3.8621
160,0.091234,-0.47177,0.65424
161,-2.185,-2.6218,-1.7481
162,1.3999,0.83548,1.9643
163,6.1287,5.3593,6.8981
164,5.6275,4.9443,6.3107
165,2.2461,1.7855,2.7066
166,3.8551,3.3278,4.3824
167,2.1861,1.795,2.5771
168,0.01278,-0.17257,0.19813
169,-0.25331,-0.3822,-0.12443
170,0.28595,0.16493,0.40697
171,-3.6097,-4.2705,-2.9489
172,-6.9596,-8.9219,-4.9972
173,-12.03,-14.197,-9.8639
174,-24.817,-27.298,-22.335
175,-32.202,-34.464,-29.94
176,-40.21,-42.457,-37.963
177,-43.068,-44.906,-41.23
178,-36.449,-37.985,-34.914
179,-29.495,-30.475,-28.515
180,3.5907,3.2925,3.8888
181,14.345,14.312,14.378
182,5.7002,5.6078,5.7926
183,-20.415,-20.71,-20.12
184,-5.4364,-5.5202,-5.3526
185,5.5511,5.3442,5.7581
186,11.603,11.43,11.777
187,-4.0527,-4.1163,-3.989
188,-20.829,-20.956,-20.702
189,23.017,22.459,23.574
190,-3.368,-3.4402,-3.2957
191,0.043617,-0.06816,0.15539
192,13.582,13.262,13.902
193,6.1926,6.0642,6.321
194,-10.505,-10.569,-10.442
195,24.264,23.642,24.885
196,-37.223,-37.727,-36.719
197,-11.492,-11.808,-11.176
198,19.276,18.462,20.09
199,7.1622,6.8391,7.4852
200,2.4532,2.227,2.6793
201,-7.2152,-7.2928,-7.1376
202,33.578,32.494,34.661
203,42.755,41.928,43.582
204,20.44,20.224,20.656
205,7.7657,7.7399,7.7916
206,-5.9167,-6.1267,-5.7066
207,17.817,16.963,18.671
208,-9.8494,-10.023,-9.6761
209,-15.13,-15.347,-14.912
210,-13.265,-13.319,-13.21
211,-19.094,-19.309,-18.879
212,-23.643,-24.037,-23.248
213,-7.7707,-8.5868,-6.9547
214,-5.0612,-5.7912,-4.3313
215,-6.8342,-7.2348,-6.4335
216,-6.1031,-6.4276,-5.7786
217,-4.4954,-4.8481,-4.1427
218,-8.2571,-8.2997,-8.2145
219,-6.6967,-6.7638,-6.6295
220,-8.1419,-8.2641,-8.0198
221,-3.0817,-3.3474,-2.8161
222,-0.63648,-1.0237,-0.24931
223,-0.95461,-1.2334,-0.67586
224,0.066159,-0.22898,0.36129
225,-0.71646,-0.86394,-0.56899
226,-0.70831,-0.78678,-0.62985
227,-7.3725,-8.3098,-6.4352
228,-7.881,-9.2483,-6.5137
229,-9.7712,-11.793,-7.7498
230,-15.463,-17.375,-13.55
231,-19.731,-21.713,-17.749
232,-4.7052,-6.4137,-2.9967
233,-15.574,-16.939,-14.21
234,-7.366,-8.2412,-6.4907
235,-14.589,-15.208,-13.971
236,-1.0459,-1.2192,-0.87259
237,-14.711,-14.92,-14.501
238,-27.299,-27.513,-27.084
239,-10.337,-10.504,-10.171
240,-20.436,-20.443,-20.43
241,16.273,15.758,16.788
242,16.469,16.261,16.676
243,-1.126,-1.1814,-1.0706
244,-6.6584,-6.6605,-6.6562
245,-38.155,-38.481,-37.829
246,-16.957,-17.263,-16.652
247,32.676,31.748,33.604
248,18.283,17.975,18.591
249,-10.327,-10.347,-10.306
250,1.4531,1.2063,1.6998
251,13.571,13.215,13.927
252,-15.494,-15.525,-15.463
253,1.6428,1.2563,2.0292
254,24.665,24.099,25.232
255,15.662,15.309,16.014
256,3.2803,3.0807,3.4799
257,-13.585,-13.649,-13.521
258,-4.8152,-5.1663,-4.4641
259,-17.376,-17.45,-17.301
260,-12.949,-13.193,-12.705
261,-12.183,-12.421,-11.945
262,-5.9964,-6.4929,-5.4998
263,4.8115,3.9748,5.6482
264,-3.0804,-3.2935,-2.8674
265,0.1113,-0.25411,0.47671
266,-24.682,-25.995,-23.369
267,4.5565,2.8829,6.2301
268,-9.4331,-9.8562,-9.0101
269,-8.2531,-8.5853,-7.9209
270,-2.0721,-2.686,-1.4583
271,8.955,7.8418,10.068
272,-1.3286,-1.5631,-1.0942
273,-0.24957,-0.50697,0.007826
274,-4.5488,-4.6686,-4.429
275,-10.521,-11.083,-9.9582
276,-7.2428,-7.4576,-7.028
277,-5.7507,-5.8443,-5.657
278,-4.0856,-4.0965,-4.0747
279,-5.8925,-6.0681,-5.7168
280,-5.0869,-5.2371,-4.9367
281,-2.9423,-2.9804,-2.9041
282,-1.2253,-1.2606,-1.19
283,-4.3673,-5.2805,-3.4541
284,-4.8121,-6.0805,-3.5437
285,-5.1107,-6.9619,-3.2594
286,2.4534,0.53947,4.3673
287,2.015,0.12907,3.9009
288,15.396,13.863,16.93
289,3.1945,1.9953,4.3937
290,3.2824,2.4822,4.0827
291,6.4376,5.9282,6.947
292,-8.4163,-8.8118,-8.0207
293,-4.244,-4.4137,-4.0743
294,-6.0163,-6.0691,-5.9635
295,11.036,10.857,11.216
296,14.739,14.571,14.906
297,42.65,42.294,43.005
298,34.519,34.413,34.626
299,14.425,14.342,14.507
300,-28.869,-29.38,-28.357
301,-14.307,-14.529,-14.086
302,-19.119,-19.249,-18.989
303,32.444,31.703,33.186
304,15.721,15.616,15.826
305,13.949,13.844,14.054
306,13.546,13.377,13.715
307,5.5379,5.1365,5.9393
308,-30.065,-41.576,-18.555
309,-27.886,-77.465,21.693
310,22.996,-5.7434,51.735
311,-14.325,-32.786,4.1369
312,-5.5665,-12.806,1.6729
313,37.664,28.711,46.617
314,22.754,17.911,27.597
315,15.437,12.728,18.146
316,3.9972,0.44585,7.5486
317,-21.665,-30.677,-12.654
318,-20.878,-24.491,-17.264
319,-24.18,-27.194,-21.166
320,-6.0805,-8.6466,-3.5144
321,-0.050764,-2.2661,2.1646
322,-2.3178,-3.1989,-1.4367
323,10.281,7.6439,12.918
324,2.1931,1.1703,3.2159
325,4.7441,4.067,5.4212
326,-8.2285,-10.822,-5.635
327,-17.983,-20.869,-15.097
328,-12.653,-14.103,-11.203
329,3.2475,2.5622,3.9328
330,4.0053,3.4304,4.5802
331,5.0723,4.5335,5.6112
332,-0.74805,-1.5817,0.085563
333,-4.5187,-5.5763,-3.461
334,-0.033913,-0.72341,0.65558
335,1.7646,1.2922,2.2371
336,-2.181,-2.8405,-1.5215
337,-3.759,-4.3417,-3.1762
338,-1.4976,-1.8823,-1.113
339,0.73385,0.10736,1.3603
340,1.1739,0.012701,2.335
341,-0.7132,-2.6694,1.243
342,0.49366,-1.6416,2.629
343,-5.8125,-8.0848,-3.5403
344,0.29241,-1.8957,2.4805
345,-7.1318,-9.0292,-5.2343
346,-10.701,-12.17,-9.2318
347,-27.088,-28.599,-25.577
348,-28.905,-29.933,-27.877
349,-18.644,-19.651,-17.636
350,3.077,1.8948,4.2591
351,18.484,17.635,19.333
352,-15.898,-16.21,-15.586
353,-13.966,-14.108,-13.824
354,-6.7762,-6.9268,-6.6256
355,-3.2145,-3.4019,-3.0272
356,2.2653,2.0323,2.4983
357,4.1433,3.9204,4.3662
358,-6.6045,-6.7561,-6.4528
359,-6.8884,-7.0623,-6.7145
360,-14.752,-15.051,-14.453
361,-18.438,-18.82,-18.057
362,8.5612,7.9845,9.1378
363,-14.237,-19.702,-8.7722
364,-11.186,-12.8,-9.5728
365,-28.066,-35.414,-20.718
366,-24.985,-47.238,-2.7316
367,-31.891,-41.092,-22.691
368,-58.733,-68.442,-49.024
369,-29.581,-35.132,-24.031
370,10.908,2.0182,19.798
371,30.659,20.263,41.056
372,6.8338,-6.0373,19.705
373,18.794,15.461,22.127
374,32.343,29.627,35.058
375,34.161,32.487,35.835
376,40.034,38.908,41.16
377,17.314,16.94,17.688
378,23.924,23.343,24.505
379,11.272,11.103,11.441
380,-21.244,-23.924,-18.565
381,-11.777,-12.2,-11.355
382,4.3607,3.3489,5.3726
383,22.857,21.459,24.256
384,22.455,21.231,23.678
385,19.036,17.998,20.074
386,19.129,18.201,20.056
387,13.455,12.601,14.308
388,6.5718,5.2875,7.8561
389,2.1218,0.50501,3.7386
390,-4.9301,-6.849,-3.0111
391,2.2432,1.0878,3.3986
392,1.3414,0.39292,2.2899
393,-2.0478,-2.8404,-1.2551
394,-1.6635,-2.1789,-1.148
395,-1.6469,-1.8891,-1.4048
396,-0.59627,-1.0432,-0.14929
397,-3.3729,-4.4807,-2.2652
398,-5.4369,-6.6235,-4.2502
399,-13.754,-15.794,-11.713
400,-17.493,-19.088,-15.897
401,-5.1479,-8.1363,-2.1596
402,8.3857,5.2828,11.489
403,-7.4498,-9.1213,-5.7782
404,-8.451,-9.3501,-7.552
405,-1.7847,-3.9428,0.37337
406,4.4527,2.9098,5.9957
407,14.886,14.028,15.743
408,10.73,10.243,11.217
409,-18.806,-19.198,-18.414
410,-1.4655,-1.558,-1.373
411,13.939,13.732,14.145
412,-2.5892,-2.6832,-2.4952
413,-6.2881,-6.413,-6.1631
414,-12.258,-12.415,-12.1
415,-8.4928,-8.6945,-8.2911
416,-18.938,-19.141,-18.735
417,8.4266,7.892,8.9611
418,-32.885,-50.864,-14.906
419,-13.334,-25.219,-1.4495
420,11.305,-3.0758,25.685
421,10.832,6.1367,15.527
422,-26.64,-84.514,31.235
423,-14.31,-40.507,11.888
424,12.243,-3.2882,27.774
425,20.357,10.825,29.89
426,20.288,16.339,24.236
427,37.667,25.266,50.068
428,4.7389,-6.6904,16.168
429,0.87653,-7.135,8.8881
430,-29.607,-77.591,18.378
431,-3.4748,-21.499,14.549
432,5.6491,-13.422,24.721
433,3.8926,-11.559,19.344
434,-17.367,-51.341,16.607
435,-39.536,-59.153,-19.918
436,-26.778,-107.07,53.513
437,-54.54,-161.01,51.935
438,-49.555,-165.03,65.923
439,-39.514,-133.92,54.892
440,-30.47,-107.25,46.308
441,-27.345,-87.148,32.457
442,-16.23,-67.629,35.168
443,-13.321,-54.305,27.662
444,-16.147,-46.617,14.323
445,-13.706,-37.846,10.434
446,-10.476,-30.008,9.0563
447,-8.3849,-23.627,6.8577
448,-5.2161,-17.566,7.134
449,-3.1333,-12.645,6.3782
450,-4.9926,-9.8524,-0.13286
451,-3.6286,-6.3292,-0.92803
452,0.82583,-4.9811,6.6328
453,4.9785,-11.874,21.831
454,8.2028,-12.442,28.847
455,-4.343,-29.918,21.232
456,-2.6773,-27.224,21.869
457,18.466,-8.9383,45.87
458,22.874,-2.1263,47.874
459,13.116,-11.639,37.871
460,1.6271,-22.945,26.199
461,-3.934,-28.43,20.562
462,2.721,-19.311,24.753
463,4.3753,-17.702,26.452
464,-14.742,-38.778,9.2943
465,-13.641,-36.741,9.4588
466,-10.465,-34.345,13.416
467,17.883,-14.752,50.518
468,24.522,-3.2476,52.291
469,13.459,-11.915,38.832
470,-19.378,-46.941,8.1842
471,-2.3083,-25.526,20.909
472,12.354,-12.357,37.065
473,0.91116,-21.455,23.277
474,-21.93,-44.901,1.0398
475,-22.745,-42.87,-2.6206
476,2.1871,-19.336,23.71
477,-0.87861,-20.488,18.731
478,4.3377,-15.065,23.741
479,5.9284,-12.682,24.538
480,13.047,-5.4388,31.534
481,19.578,1.5191,37.636
482,15.823,-0.56395,32.211
483,15.457,0.3083,30.606
484,12.734,-0.77687,26.245
485,-9.3035,-20.801,2.1941
486,8.3928,-0.84746,17.633
487,16.103,12.582,19.625
488,13.08,11.742,14.417
489,4.9337,1.2816,8.5857
490,-4.2761,-9.2279,0.67568
491,-24.608,-38.393,-10.823
492,-9.5755,-19.84,0.68888
493,-0.32133,-7.6282,6.9855
494,6.8342,2.5642,11.104
495,3.9297,-0.26328,8.1227
496,-0.30159,-4.6354,4.0322
497,9.5305,6.8087,12.252
498,13.41,10.494,16.327
499,20.183,15.962,24.405
500,-23.934,-260.94,213.07
501,-49.966,-326.76,226.82
502,-2.3565,-28.432,23.718
503,-1.2355,-22.532,20.061
504,-0.19305,-17.317,16.931
505,-0.60115,-12.708,11.506
506,-0.54168,-8.8088,7.7254
507,-0.4375,-5.3142,4.4392
508,-10.011,-49.867,29.846
509,6.349,-15.515,28.213
510,13.162,-21.121,47.445
511,6.4576,-25.641,38.556
512,7.4167,-29.175,44.008
513,-5.2446,-35.008,24.519
514,10.101,-29.221,49.423
515,5.0913,-28.368,38.55
516,13.647,-20.13,47.424
517,7.3968,-18.781,33.574
518,7.2399,-14.505,28.985
519,-5.4102,-20.173,9.3531
520,-11.217,-21.931,-0.50304
521,-8.1482,-16.27,-0.026687
522,38.38,15.674,61.085
523,30.64,22.066,39.214
524,21.683,17.597,25.77
525,17.997,15.396,20.597
526,48.498,40.418,56.579
527,27.589,24.681,30.497
528,22.524,20.328,24.719
529,0.55947,-4.0988,5.2177
530,-0.94651,-3.469,1.576
531,-16.287,-20.63,-11.944
532,-2.287,-6.3621,1.7881
533,-11.402,-13.901,-8.9026
534,10.091,3.4121,16.769
535,17.022,11.09,22.953
536,7.6246,3.8768,11.372
537,-1.0568,-4.2542,2.1405
538,-17.57,-21.136,-14.005
539,-2.9221,-7.8415,1.9974
540,5.7923,0.16851,11.416
541,1.3255,-3.3545,6.0055
542,20.88,13.588,28.173
543,18.159,12.235,24.084
544,16.44,11.108,21.772
545,9.917,5.1635,14.67
546,12.134,7.0193,17.249
547,1.0996,-3.1529,5.3521
548,-1.2416,-5.3963,2.9131
549,-9.2122,-11.772,-6.6521
550,-16.059,-18.254,-13.864
551,-23.897,-30.356,-17.438
552,-8.8889,-14.973,-2.8053
553,-15.728,-19.072,-12.385
554,-4.4088,-11.783,2.9657
555,-2.0938,-8.9401,4.7525
556,-6.4284,-12.065,-0.79195
557,-5.6755,-10.719,-0.63168
558,-3.5758,-8.3557,1.2041
559,-3.7532,-7.6611,0.15467
560,-2.4234,-5.937,1.0902
561,-2.4604,-4.9804,0.059632
562,-1.7424,-3.6011,0.11632
563,-0.86534,-2.2984,0.56771
564,4.3638,0.18064,8.5469
565,10.619,3.2788,17.959
566,15.373,4.5519,26.194
567,17.208,6.528,27.888
568,15.556,3.3381,27.774
569,0.31413,-25.502,26.13
570,14.857,8.3398,21.373
571,10.133,4.1177,16.147
572,-25.442,-54.473,3.588
573,-10.25,-59.836,39.336
574,-6.9426,-29.896,16.011
575,2.271,-7.3123,11.854
576,-5.5922,-10.994,-0.19085
577,-0.30607,-3.6694,3.0572
578,-5.0616,-6.8453,-3.278
579,-3.5109,-4.9933,-2.0284
580,-9.7816,-12.555,-7.0083
581,-23.189,-32.188,-14.19
582,-18.254,-21.097,-15.412
583,-5.6516,-15.675,4.3721
584,-7.3612,-11.824,-2.8986
585,18.408,3.7978,33.017
586,55.243,38.483,72.003
587,11.637,5.2347,18.04
588,-6.4837,-14.279,1.3118
589,-18.007,-25.398,-10.616
590,-23.392,-28.242,-18.542
591,-16.125,-21.276,-10.973
592,-7.473,-14.115,-0.8307
593,-4.4333,-10.133,1.2665
594,-18.105,-21.363,-14.848
595,2.5112,-4.9626,9.985
596,9.8588,2.9614,16.756
597,-4.71,-9.194,-0.22605
598,-6.6937,-10.901,-2.4862
599,-10.204,-14.16,-6.2481
600,-8.9639,-13.267,-4.6603
601,-12.839,-16.757,-8.92
602,-16.094,-19.757,-12.43
603,-11.347,-16.523,-6.1704
604,-11.648,-16.731,-6.5638
605,-9.8365,-15.284,-4.3892
606,-10.528,-15.638,-5.4185
607,-9.6248,-14.666,-4.5835
608,-6.9202,-12.225,-1.6158
609,-8.7426,-13.077,-4.4084
610,-2.107,-8.121,3.907
611,-0.47685,-6.1726,5.2189
612,-7.2458,-11.551,-2.9405
613,-7.4817,-11.151,-3.8125
614,-5.1615,-8.9967,-1.3263
615,-3.1658,-6.9427,0.61106
616,-3.9169,-6.8369,-0.99694
617,-1.9009,-4.8227,1.0209
618,-1.4884,-3.8022,0.82545
619,-1.4108,-2.9273,0.10568
620,-0.94252,-1.8636,-0.021445
621,0.72148,-5.6191,7.0621
622,-8.3077,-33.384,16.769
623,5.3591,-4.7861,15.504
624,10.035,1.291,18.779
625,19.343,10.116,28.571
626,24.103,16.677,31.529
627,0.58785,-6.7427,7.9184
628,3.2897,-1.7716,8.3509
629,-34.777,-56.474,-13.08
630,-40.148,-53.958,-26.339
631,-32.369,-39.986,-24.751
632,-21.014,-28.242,-13.786
633,-14.965,-20.566,-9.3653
634,-11.007,-14.877,-7.1378
635,9.2622,5.3208,13.204
636,5.7722,3.6698,7.8747
637,16.475,13.897,19.053
638,5.3172,4.2666,6.3679
639,-12.121,-12.594,-11.649
640,-23.641,-24.199,-23.082
641,1.4627,-1.4313,4.3566
642,-6.1301,-7.9283,-4.3319
643,2.2886,-0.36009,4.9372
644,0.11042,-2.126,2.3468
645,-7.9932,-9.5164,-6.4701
646,0.25095,-2.4327,2.9346
647,-11.691,-13.177,-10.205
648,3.1516,-0.3682,6.6715
649,17.077,12.511,21.642
650,33.158,27.834,38.482
651,25.796,22.335,29.257
652,25.556,22.384,28.729
653,23.393,20.502,26.283
654,0.027677,-0.68026,0.73561
655,-2.5201,-3.784,-1.2561
656,1.8342,-1.0947,4.7631
657,-11.796,-12.831,-10.762
658,-11.05,-13.091,-9.0093
659,-22.073,-23.87,-20.276
660,-17.989,-20.151,-15.826
661,-11.403,-16.127,-6.6799
662,-6.692,-12.421,-0.96346
663,-1.314,-7.8113,5.1833
664,4.0436,-2.7943,10.881
665,1.2888,-4.3067,6.8843
666,4.9348,-0.89531,10.765
667,7.5929,1.7703,13.416
668,4.8129,-0.089849,9.7157
669,3.6616,-0.67604,7.9992
670,4.9379,0.46751,9.4083
671,3.3737,-0.42256,7.17
672,0.98179,-1.8674,3.831
673,-0.27582,-2.3491,1.7974
674,-1.1993,-2.5859,0.18742
675,-1.8467,-2.5974,-1.096
676,-0.77984,-1.585,0.025296
677,-0.89443,-1.179,-0.60988
678,-0.25571,-2.473,1.9616
679,0.80434,-4.7761,6.3848
680,-5.2249,-11.563,1.1136
681,0.59231,-7.111,8.2956
682,-8.8483,-14.171,-3.5253
683,0.14917,-8.7835,9.0818
684,-8.0783,-13.609,-2.5476
685,-13.31,-17.148,-9.473
686,-5.7389,-9.801,-1.6769
687,25.666,20.373,30.959
688,-7.0531,-81.137,67.031
689,17.773,-76.435,111.98
690,11.958,-81.682,105.6
691,-15.474,-102.69,71.747
692,-0.58984,-105.55,104.37
693,0.62475,-99.514,100.76
694,-23.499,-240.42,193.42
695,-20.966,-127.72,85.784
696,-48.785,-145.91,48.339
697,-32.032,-134.29,70.231
698,-15.244,-118.62,88.137
699,-9.069,-109.54,91.403
700,-14.882,-108.31,78.543
701,4.0371,-90.555,98.629
702,-8.8887,-92.115,74.338
703,0.72164,-77.685,79.128
704,-19.454,-85.565,46.658
705,-15.571,-76.258,45.116
706,-7.3894,-65.06,50.281
707,2.8858,-52.615,58.387
708,-0.63126,-51.421,50.159
709,2.0819,-46.09,50.253
710,15.412,-33.031,63.854
711,22.246,-22.69,67.182
712,2.9509,-36.135,42.036
713,3.1506,-32.312,38.613
714,18.898,-18.722,56.517
715,11.436,-22.159,45.031
716,5.8183,-24.708,36.344
717,7.7585,-31.874,47.391
718,18.48,-10.774,47.733
719,-4.089,-65.986,57.808
720,-3.4034,-45.112,38.305
721,-36.441,-177.02,104.14
722,-18.708,-63.694,26.278
723,-7.5505,-53.117,38.016
724,-11.474,-47.825,24.876
725,-6.8864,-39.31,25.537
726,-7.1445,-33.648,19.359
727,-7.8585,-28.594,12.877
728,-8.3006,-24.003,7.4023
729,-11.323,-21.031,-1.6139
730,-8.7639,-16.042,-1.4854
731,-7.6901,-11.998,-3.3828
732,-6.8521,-48.979,35.274
733,-3.8641,-5.0979,-2.6303
734,2.1151,-14.76,18.99
735,5.0307,-19.2,29.262
736,-0.8318,-33.687,32.024
737,-9.4856,-43.297,24.326
738,-12.069,-47.421,23.283
739,-17.398,-57.612,22.816
740,-6.6014,-51.029,37.826
741,8.894,-41.298,59.086
742,5.3055,-40.92,51.531
743,20.734,-31.603,73.072
744,7.6401,-43.328,58.608
745,28.929,-31.483,89.341
746,32.42,-30.052,94.892
747,-27.967,-115.41,59.48
748,-8.873,-143.66,125.91
749,-5.8948,-163.83,152.04
750,-26.446,-240.38,187.49
751,-7.0148,-161.99,147.96
752,-27.76,-164.42,108.9
753,-27.494,-155.8,100.81
754,-4.8963,-136.95,127.15
755,-12.652,-131.43,106.13
756,-10.112,-123.32,103.09
757,8.2776,-106.94,123.49
758,-16.867,-117.93,84.191
759,-4.6946,-104.68,95.286
760,5.1049,-94.379,104.59
761,-22.966,-117.75,71.82
762,-14.043,-101.26,73.176
763,-14.676,-97.781,68.429
764,-5.643,-88.14,76.854
765,-4.1475,-83.055,74.759
766,-6.0991,-80.444,68.246
767,-17.888,-84.581,48.806
768,-1.7184,-70.428,66.992
769,8.265,-61.796,78.326
770,8.7806,-55.96,73.521
771,13.468,-49.227,76.164
772,5.0414,-51.135,61.218
773,-5.5144,-55.09,44.061
774,-2.7419,-49.357,43.873
775,-24.518,-61.697,12.662
776,-34.204,-108.19,39.78
777,-38.621,-117.51,40.27
778,-48.768,-395.22,297.68
779,-40.7,-82.496,1.0958
780,-28.617,-67.393,10.158
781,-23.294,-55.372,8.7837
782,-18.633,-45.109,7.8432
783,-19.864,-37.937,-1.7901
784,-15.47,-30.185,-0.75555
785,-11.818,-23.492,-0.14426
786,-8.3466,-17.732,1.0384
787,-7.3285,-12.92,-1.7374
788,-4.703,-8.6992,-0.7067
789,-3.1008,-5.1194,-1.0821
790,-1.3869,-20.276,17.502
791,4.5449,-22.082,31.172
792,-5.8703,-43.252,31.511
793,5.6249,-35.802,47.051
794,15.666,-38.505,69.838
795,16.887,-41.476,75.249
796,11.255,-54.825,77.334
797,-32.69,-95.616,30.237
798,-16.324,-86.747,54.098
799,2.3844,-78.127,82.896
800,-44.493,-123.06,34.07
801,-25.85,-109.38,57.682
802,13.93,-97.816,125.68
803,-6.2767,-113.5,100.94
804,26.625,-99.145,152.4
805,-12.943,-129.44,103.55
806,18.061,-100.92,137.05
807,0.49175,-110.56,111.55
808,8.7399,-102.34,119.82
809,-32.959,-127.5,61.583
810,-44.37,-142.33,53.595
811,-17.536,-125.88,90.808
812,-19.244,-121.01,82.521
813,-52.234,-233.26,128.8
814,-42.424,-154.96,70.115
815,-28.248,-125.76,69.262
816,-32.92,-124.79,58.947
817,-40.499,-124.36,43.364
818,-22.844,-110.82,65.131
819,-11.328,-97.049,74.392
820,-22.734,-99.418,53.95
821,1.1373,-86.33,88.605
822,-11.553,-88.795,65.69
823,-47.129,-228.38,134.12
824,-32.474,-124.69,59.747
825,-13.532,-124.02,96.959
826,-55.983,-271.87,159.9
827,-21.896,-144.17,100.37
828,-24.055,-132.4,84.294
829,-28.685,-120.94,63.573
830,-22.123,-109.1,64.85
831,-23.81,-100.26,52.64
832,-14.223,-87.886,59.441
833,-5.2474,-75.388,64.893
834,-4.0105,-65.759,57.738
835,-5.2292,-57.845,47.387
836,-13.105,-52.917,26.706
837,-14.351,-46.216,17.515
838,-11.668,-38.5,15.164
839,-15.604,-34.091,2.8821
840,-14.875,-28.317,-1.4326
841,-11.362,-21.831,-0.89208
842,-10.099,-16.966,-3.2316
843,-7.9837,-12.389,-3.5786
844,-5.2395,-7.9593,-2.5196
845,-3.1837,-4.6227,-1.7447
846,-0.27233,-13.253,12.709
847,3.196,-24.753,31.144
848,12.952,-45.602,71.506
849,9.4187,-57.102,75.939
850,23.743,-72.331,119.82
851,16.313,-83.795,116.42
852,12.415,-104.26,129.09
853,6.6904,-113.57,126.95
854,-37.615,-194.01,118.78
855,-37.859,-205.63,129.91
856,-20.502,-189.53,148.53
857,18.878,-648.97,686.72
858,-72.249,-225.4,80.906
859,-51.207,-223.86,121.45
860,-0.70244,-203.11,201.7
861,-17.875,-220.55,184.8
862,-12.622,-207.84,182.6
863,-9.6316,-197.71,178.45
864,Inf,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> eF_RLS_asc.csv <==
x,sig,lb,ub
1,-10.642,-11.977,-9.3079
2,-32.621,-34.848,-30.394
3,-13.292,-14.48,-12.104
4,30.424,23.832,37.016
5,-69.514,-82.674,-56.353
6,17.164,-2.1019,36.43
7,-94.609,-107.83,-81.383
8,-34.101,-55.179,-13.022
9,1.2317,-7.2386,9.7019
10,-39.045,-45.35,-32.739
11,-7.9118,-10.918,-4.9053
12,35.149,31.918,38.379
13,-85.926,-92.698,-79.153
14,35.404,32.25,38.559
15,-62.838,-69.064,-56.612
16,22.49,19.042,25.937
17,94.752,93.812,95.693
18,-99.287,-101.91,-96.66
19,28.885,27.244,30.527
20,-11.304,-13.077,-9.5311
21,3.4689,2.9407,3.9972
22,-65.55,-66.908,-64.192
23,22.951,21.864,24.038
24,1.5997,0.93829,2.2612
25,-13.614,-13.827,-13.402
26,0.065505,-0.13272,0.26373
27,-3.0571,-3.0884,-3.0259
28,52.96,52.077,53.843
29,-31.484,-32.717,-30.251
30,-21.816,-22.098,-21.533
31,-1.1528,-1.4091,-0.89643
32,43.68,42.882,44.477
33,13.896,13.623,14.169
34,28.649,28.463,28.835
35,24.886,24.761,25.01
36,23.21,23.055,23.364
37,33.79,33.48,34.101
38,58.195,57.641,58.749
39,22.797,22.621,22.973
40,7.2963,7.1352,7.4574
41,6.8666,6.6368,7.0965
42,1.1252,0.85452,1.3958
43,-19.457,-19.646,-19.267
44,-14.439,-14.692,-14.185
45,-9.2533,-9.5804,-8.9262
46,-8.5319,-8.8808,-8.183
47,-7.176,-7.5373,-6.8148
48,-0.35398,-0.84569,0.13774
49,0.22162,-0.24677,0.69
50,0.28652,-0.16761,0.74066
51,-1.1274,-1.5028,-0.75199
52,-1.5987,-1.9361,-1.2614
53,-1.1829,-1.4807,-0.88515
54,-0.64664,-0.92183,-0.37144
55,-0.18049,-0.40581,0.04483
56,0.35578,0.16005,0.55151
57,-3.3501,-3.8691,-2.8311
58,-5.4261,-6.4253,-4.427
59,-12.488,-14.133,-10.842
60,-2.5809,-4.5352,-0.62651
61,-10.501,-12.308,-8.6937
62,-6.502,-7.9058,-5.0982
63,22.746,21.9,23.593
64,29.427,29.107,29.747
65,12.238,11.789,12.687
66,14.259,14.119,14.399
67,57.691,57.047,58.335
68,46.376,46.246,46.506
69,-18.407,-19.269,-17.545
70,-3.5171,-3.664,-3.3701
71,23.12,22.768,23.472
72,-33.055,-33.709,-32.401
73,-4.6568,-4.8137,-4.4999
74,-2.6658,-2.8036,-2.528
75,5.7518,5.5348,5.9687
76,-15.322,-15.428,-15.217
77,-40.136,-40.333,-39.938
78,-35.967,-36.044,-35.891
79,18.521,17.755,19.287
80,3.6989,3.5291,3.8687
81,-15.863,-15.904,-15.822
82,19.121,18.648,19.595
83,25.201,24.832,25.569
84,-5.5178,-5.5699,-5.4656
85,15.31,14.981,15.639
86,26.28,25.871,26.689
87,-0.86291,-0.94983,-0.77599
88,7.8826,7.5873,8.1779
89,-0.83374,-1.0873,-0.58016
90,17.185,16.678,17.692
91,-7.5371,-7.7517,-7.3224
92,-8.8486,-9.168,-8.5292
93,4.1873,3.6436,4.731
94,2.1475,1.6248,2.6703
95,8.0443,7.4243,8.6642
96,24.418,23.583,25.253
97,10.925,10.363,11.488
98,-2.0506,-2.4825,-1.6188
99,11.268,10.568,11.967
100,4.8561,4.276,5.4361
101,5.8028,5.2464,6.3593
102,1.2762,0.80093,1.7515
103,-5.8413,-6.1832,-5.4994
104,-7.5694,-7.8981,-7.2406
105,-2.0199,-2.4705,-1.5694
106,-2.4273,-2.8549,-1.9997
107,-2.0153,-2.4309,-1.5997
108,-0.92798,-1.3476,-0.50836
109,0.90942,0.45787,1.361
110,0.957,0.55488,1.3591
111,0.63584,0.30497,0.9667
112,0.18776,-0.046745,0.42227
113,0.277,0.10208,0.45192
114,-1.1162,-1.7316,-0.50083
115,3.7083,2.3243,5.0923
116,2.9122,0.78608,5.0383
117,8.5188,6.2699,10.768
118,3.8029,1.6707,5.9351
119,-4.562,-6.225,-2.8991
120,-14.642,-16.055,-13.228
121,-5.0817,-6.0298,-4.1336
122,-3.1124,-3.7248,-2.4999
123,10.286,10.151,10.422
124,2.5052,2.3217,2.6887
125,-17.299,-17.623,-16.976
126,-12.332,-12.381,-12.284
127,-6.8059,-6.9282,-6.6835
128,9.4748,9.156,9.7936
129,-21.707,-21.98,-21.435
130,-41.923,-42.18,-41.666
131,-10.778,-11.137,-10.419
132,-18.345,-18.489,-18.201
133,-16.262,-16.458,-16.065
134,2.9123,2.4752,3.3494
135,1.8008,1.5223,2.0793
136,3.9809,3.715,4.2467
137,23.063,22.596,23.529
138,29.273,28.885,29.661
139,12.42,12.317,12.522
140,-2.4577,-2.5023,-2.4131
141,-18.313,-18.338,-18.288
142,-5.483,-5.7954,-5.1705
143,31.276,30.49,32.062
144,32.056,31.509,32.603
145,19.561,19.268,19.854
146,-4.0703,-4.1469,-3.9938
147,-16.357,-16.452,-16.262
148,-15.625,-15.884,-15.367
149,-45.684,-45.747,-45.62
150,-29.207,-29.58,-28.834
151,-9.1477,-9.9517,-8.3438
152,-4.6218,-5.4524,-3.7912
153,-5.5474,-6.2937,-4.801
154,8.3878,7.361,9.4146
155,2.5341,1.7584,3.3098
156,-2.1031,-2.7303,-1.476
157,5.1193,4.3318,5.9067
158,4.0231,3.3572,4.689
159,-0.1853,-0.68091,0.31031
160,4.1106,3.5002,4.7211
161,1.4117,0.91881,1.9046
162,6.5588,5.8904,7.2272
163,3.3288,2.8162,3.8413
164,1.3472,0.94511,1.7492
165,0.1068,-0.22455,0.43816
166,0.68511,0.35309,1.0171
167,1.9512,1.5638,2.3387
168,1.7194,1.3911,2.0477
169,1.578,1.2888,1.8672
170,1.1803,0.97245,1.3881
171,1.1311,0.49689,1.7653
172,1.9678,0.34472,3.5908
173,0.44237,-1.3244,2.2091
174,-7.6336,-9.5817,-5.6855
175,-8.7375,-10.497,-6.9778
176,-14.083,-15.713,-12.452
177,-12.966,-14.21,-11.723
178,-12.515,-13.446,-11.585
179,-16.77,-17.386,-16.154
180,-25.969,-26.436,-25.501
181,-20.658,-20.801,-20.516
182,-11.381,-11.491,-11.272
183,-20.247,-20.257,-20.237
184,-3.062,-3.3351,-2.789
185,-3.8513,-3.9972,-3.7053
186,-6.486,-6.5614,-6.4107
187,16.033,15.664,16.402
188,54.769,54.103,55.436
189,33.817,33.796,33.838
190,24.675,24.66,24.689
191,9.5427,9.4846,9.6008
192,6.6406,6.584,6.6972
193,13.388,13.178,13.598
194,-3.1436,-3.1792,-3.1079
195,-24.009,-24.081,-23.937
196,-6.4005,-6.6954,-6.1056
197,-13.138,-13.347,-12.929
198,-1.0622,-1.4781,-0.64623
199,-11.836,-12.057,-11.616
200,-22.534,-22.65,-22.418
201,-29.841,-29.933,-29.75
202,-14.636,-15.134,-14.139
203,16.393,15.323,17.462
204,12.299,11.606,12.992
205,13.941,13.338,14.544
206,10.46,9.9944,10.925
207,9.5868,9.1462,10.027
208,34.918,33.862,35.975
209,11.294,10.94,11.648
210,6.0616,5.7858,6.3374
211,-2.0147,-2.1111,-1.9183
212,5.6654,5.1499,6.181
213,6.5757,6.0296,7.1217
214,2.2403,1.931,2.5496
215,7.2407,6.6746,7.8069
216,-1.0255,-1.1327,-0.91842
217,0.19171,-0.025661,0.40907
218,1.3468,1.0523,1.6414
219,8.1163,7.3707,8.862
220,8.4067,7.6956,9.1179
221,6.7509,6.1657,7.336
222,1.7969,1.5857,2.008
223,-1.1131,-1.1374,-1.0888
224,0.0052064,-0.087687,0.098099
225,-0.47355,-0.51848,-0.42861
226,-0.3442,-0.38223,-0.30616
227,-4.8131,-5.7688,-3.8575
228,-6.8995,-8.2135,-5.5855
229,-12.691,-14.531,-10.851
230,-15.8,-17.618,-13.982
231,-18.096,-20.066,-16.125
232,-19.471,-21.141,-17.801
233,-28.867,-30.258,-27.475
234,-14.56,-15.624,-13.496
235,-21.455,-22.209,-20.702
236,0.17123,-0.070729,0.41319
237,-4.9913,-5.1448,-4.8378
238,-7.646,-7.7294,-7.5626
239,18.976,18.615,19.338
240,12.458,12.415,12.501
241,-3.5518,-3.6935,-3.41
242,-17.395,-17.562,-17.228
243,-16.405,-16.42,-16.39
244,0.82578,0.50106,1.1505
245,16.817,16.384,17.25
246,7.2328,7.128,7.3375
247,-5.9975,-6.0615,-5.9336
248,3.5123,3.2876,3.7371
249,13.714,13.353,14.075
250,-1.5355,-1.5392,-1.5317
251,24.522,23.917,25.128
252,4.2531,4.1527,4.3535
253,17.199,16.82,17.578
254,24.434,24.035,24.834
255,12.258,12.127,12.389
256,4.7157,4.6855,4.7459
257,16.43,15.98,16.879
258,-19.092,-19.594,-18.59
259,-9.0043,-9.3127,-8.6959
260,-3.406,-3.8912,-2.9208
261,3.7638,3.1296,4.398
262,-9.9508,-9.9702,-9.9313
263,-24.766,-25.541,-23.991
264,-50.14,-52.573,-47.706
265,-18.146,-19.682,-16.61
266,2.9837,0.97231,4.9952
267,-2.3926,-3.6732,-1.112
268,24.493,22.682,26.303
269,11.535,10.079,12.991
270,-1.7741,-3.0097,-0.5385
271,-1.9181,-2.8901,-0.94614
272,-0.25064,-1.0665,0.56522
273,4.372,3.6103,5.1338
274,4.2285,3.5646,4.8925
275,-0.18248,-0.65357,0.28862
276,-6.4011,-6.4905,-6.3117
277,-6.7202,-6.7412,-6.6991
278,-8.7428,-8.9696,-8.516
279,-4.8152,-4.8469,-4.7834
280,-3.5044,-3.5555,-3.4532
281,-4.0592,-4.1504,-3.968
282,-2.2785,-2.3061,-2.251
283,-5.7041,-6.7053,-4.7029
284,-9.806,-11.144,-8.4676
285,-14.509,-16.457,-12.56
286,-12.675,-14.686,-10.665
287,-22.646,-24.625,-20.667
288,-25.632,-27.296,-23.968
289,-29.002,-30.443,-27.561
290,-29.452,-30.487,-28.418
291,-26.663,-27.374,-25.951
292,-6.3027,-6.5426,-6.0628
293,-11.545,-11.695,-11.395
294,5.9192,5.7552,6.0832
295,9.0863,8.9648,9.2077
296,7.2034,7.1383,7.2685
297,23.8,23.595,24.005
298,55.901,55.428,56.374
299,47.651,47.592,47.711
300,-21.461,-22.074,-20.849
301,1.8422,1.6416,2.0429
302,-22.182,-22.261,-22.103
303,-43.977,-44.17,-43.783
304,-40.291,-40.481,-40.101
305,-54.728,-54.993,-54.463
306,-43.458,-43.72,-43.195
307,-0.041679,-0.26411,0.18075
308,-7.2146,-7.2907,-7.1386
309,29.061,25.947,32.176
310,13.336,10.449,16.223
311,31.382,28.271,34.492
312,1.1467,-1.0668,3.3602
313,-9.2192,-10.542,-7.8965
314,-26.436,-28.397,-24.475
315,9.5869,5.5513,13.622
316,-37.193,-39.488,-34.898
317,-25.699,-26.777,-24.621
318,-32.966,-33.45,-32.482
319,1.9078,-0.60591,4.4215
320,29.034,26.428,31.639
321,44.623,42.329,46.917
322,6.6351,5.9817,7.2884
323,8.3547,7.7478,8.9616
324,-1.3548,-1.4075,-1.3021
325,-13.413,-14.288,-12.539
326,-5.5604,-5.7003,-5.4206
327,-8.252,-8.3715,-8.1324
328,-4.2228,-4.4266,-4.019
329,4.1363,3.4098,4.8629
330,-2.7447,-2.8775,-2.612
331,-2.7428,-2.8318,-2.6539
332,-11.964,-12.524,-11.404
333,-10.229,-10.6,-9.8569
334,-2.961,-2.985,-2.937
335,-7.2031,-7.4594,-6.9469
336,-4.2264,-4.3501,-4.1028
337,-4.3269,-4.4446,-4.2092
338,-2.48,-2.5378,-2.4223
339,-2.4453,-2.8628,-2.0278
340,-6.2258,-7.0482,-5.4034
341,-8.0914,-9.3599,-6.8228
342,-0.54984,-2.0188,0.91908
343,3.1328,1.5455,4.72
344,10.607,9.2974,11.916
345,-8.0139,-9.0685,-6.9592
346,0.0015341,-0.69556,0.69862
347,-1.9856,-2.4653,-1.5059
348,6.2039,6.0332,6.3745
349,23.983,23.872,24.093
350,-0.082614,-0.2671,0.10187
351,27.181,26.978,27.384
352,-7.9476,-8.1996,-7.6957
353,-2.677,-2.7073,-2.6467
354,5.1196,5.0097,5.2296
355,23.662,23.377,23.947
356,0.95886,0.90883,1.0089
357,-17.799,-17.901,-17.697
358,19.924,19.552,20.297
359,14.449,14.299,14.6
360,-46.75,-49.638,-43.861
361,-63.805,-74.357,-53.253
362,-39.525,-52.266,-26.784
363,27.346,19.862,34.831
364,41.58,39.666,43.495
365,12.443,8.422,16.463
366,-34.735,-78.419,8.9485
367,-72.421,-215.84,71.001
368,21.072,-40.597,82.741
369,-28.831,-51.967,-5.6953
370,-40.736,-57.445,-24.026
371,-46.472,-58.984,-33.961
372,14.765,-17.763,47.294
373,-2.8406,-12.491,6.8099
374,17.508,5.8725,29.143
375,4.9503,1.4026,8.498
376,-2.5028,-6.8191,1.8135
377,-37.268,-55.083,-19.452
378,-25.787,-30.032,-21.541
379,-5.0119,-8.3468,-1.6771
380,-9.7042,-10.767,-8.6418
381,16.496,7.3827,25.609
382,-8.6167,-18.855,1.6218
383,-6.4663,-12.267,-0.66541
384,-2.5225,-4.9355,-0.10954
385,-7.5104,-12.846,-2.1748
386,-3.746,-6.5779,-0.9141
387,8.1708,2.7179,13.624
388,1.6494,-2.4809,5.7797
389,-0.11771,-3.9598,3.7244
390,-5.4602,-11.315,0.39455
391,-1.2699,-4.4431,1.9034
392,-3.7304,-7.2902,-0.17053
393,-4.0167,-6.7531,-1.2803
394,-1.0722,-3.0105,0.86603
395,-0.097043,-1.2868,1.0927
396,-0.63069,-2.2965,1.0351
397,-2.0101,-6.4571,2.4369
398,-3.9361,-9.0348,1.1625
399,-0.53544,-6.6994,5.6285
400,16.664,9.9694,23.359
401,10.996,5.5625,16.43
402,23.811,19.965,27.656
403,8.1952,-1.3902,17.781
404,-1.6607,-16.564,13.243
405,6.3468,-13.866,26.559
406,-9.9793,-21.566,1.6076
407,12.271,-6.3687,30.91
408,-44.186,-267.39,179.02
409,-64.576,-194.6,65.452
410,-47.011,-210.27,116.24
411,-25.633,-237.12,185.86
412,3.5909,-254,261.18
413,-5.6641,-166.56,155.23
414,10.817,-145.9,167.53
415,-0.24503,-147.27,146.78
416,6.9618,-135.38,149.3
417,-23.368,-150.92,104.18
418,-14.705,-138.07,108.66
419,-22.946,-140.42,94.532
420,-18.063,-133.07,96.947
421,26.676,-99.594,152.95
422,-140.9,-389.15,107.34
423,-200.13,-498.17,97.896
424,-139.33,-434.93,156.27
425,-80.39,-385.73,224.95
426,-34.189,-319.96,251.58
427,-29.1,-250.75,192.55
428,-47.819,-215.98,120.34
429,-59.173,-196.41,78.062
430,5.467,-154.91,165.84
431,-45.129,-166.92,76.657
432,-33.161,-141.83,75.509
433,-6.0944,-117.32,105.13
434,-42.33,-129.42,44.762
435,8.7786,-88.978,106.54
436,-2.6666,-83.356,78.022
437,-8.4933,-78.875,61.888
438,5.9096,-62.941,74.76
439,11.142,-52.858,75.143
440,-0.11324,-52.746,52.519
441,10.692,-39.507,60.891
442,8.476,-34.661,51.613
443,13.815,-25.852,53.482
444,10.063,-22.669,42.795
445,5.041,-21.004,31.086
446,12.315,-11.96,36.589
447,5.5575,-12.536,23.651
448,5.7079,-8.6506,20.066
449,8.5305,-3.4726,20.534
450,5.1023,-2.9512,13.156
451,3.9877,-1.4407,9.4161
452,1.8994,-12.969,16.768
453,5.6049,-30.487,41.697
454,-2.0427,-45.791,41.706
455,5.1298,-51.723,61.983
456,-1.6668,-63.584,60.25
457,-14.903,-89.536,59.731
458,-18.14,-97.272,60.992
459,-0.049894,-102.19,102.09
460,2.0305,-107.02,111.08
461,13.29,-113.58,140.16
462,5.9663,-122.66,134.6
463,-8.571,-146.18,129.04
464,-35.397,-168.08,97.288
465,-9.1498,-163.57,145.27
466,-19.165,-174.63,136.3
467,-9.9316,-167.63,147.77
468,6.1791,-152.28,164.64
469,-15.807,-164.83,133.21
470,-22.166,-163.65,119.32
471,-19.732,-156.25,116.78
472,-10.675,-143.5,122.14
473,28.112,-114.12,170.34
474,-13.384,-140.74,113.97
475,13.082,-114.47,140.64
476,-3.7097,-122.77,115.35
477,9.0552,-107.48,125.59
478,0.85085,-108.34,110.04
479,-12.07,-113.86,89.725
480,-13.238,-110.56,84.08
481,5.1795,-93.093,103.45
482,18.774,-78.237,115.79
483,20.616,-72.091,113.32
484,-0.56872,-83.491,82.354
485,-21.736,-95.704,52.232
486,-6.8587,-80.319,66.602
487,1.2842,-70.675,73.244
488,-33.635,-93.961,26.692
489,-19.452,-79.131,40.228
490,11.378,-52.36,75.115
491,4.6767,-53.349,62.702
492,-3.4804,-55.438,48.478
493,-17.254,-65.024,30.516
494,-93.597,-305.38,118.18
495,-53.944,-158.76,50.876
496,-43.098,-139.73,53.533
497,-40.585,-121.18,40.013
498,-32.598,-105.01,39.812
499,-24.284,-90.071,41.502
500,-22.065,-75.923,31.794
501,-16.785,-63.181,29.611
502,-12.41,-51.742,26.921
503,-9.8972,-40.922,21.128
504,-4.9379,-31.992,22.116
505,-4.6967,-23.067,13.673
506,-2.9901,-15.922,9.9422
507,-2.1186,-9.4221,5.1849
508,-5.921,-33.951,22.109
509,-17.023,-51.215,17.17
510,-20.186,-73.475,33.103
511,-12.497,-70.56,45.566
512,-1.3969,-62.886,60.093
513,2.1279,-52.733,56.989
514,-20.953,-79.898,37.992
515,2.091,-60.082,64.264
516,-2.4122,-72.889,68.065
517,0.42437,-73.582,74.431
518,21.73,-66.235,109.7
519,11.44,-70.84,93.72
520,-73.453,-160.62,13.718
521,-61.537,-139.21,16.137
522,-42.599,-125.65,40.456
523,-45.921,-129.5,37.662
524,-13.074,-167.45,141.3
525,-7.376,-97.643,82.891
526,-19.183,-111.07,72.701
527,13.341,-80.191,106.87
528,-15.714,-95.956,64.529
529,-14.148,-90.09,61.793
530,-19.959,-91.932,52.015
531,-25.684,-107.58,56.21
532,-12.402,-85.748,60.944
533,-32.15,-100.78,36.483
534,-21.691,-87.373,43.992
535,1.931,-65.16,69.022
536,12.018,-54.699,78.736
537,-27.704,-87.918,32.509
538,-9.7194,-69.037,49.598
539,-13.276,-68.874,42.321
540,-2.1017,-56.641,52.437
541,-0.26084,-52.754,52.232
542,-5.9784,-55.15,43.194
543,-4.8017,-51.748,42.145
544,4.2231,-41.911,50.357
545,10.393,-34.283,55.069
546,-4.1859,-43.822,35.45
547,-20.354,-54.428,13.72
548,-17.566,-49.358,14.227
549,1.7424,-32.279,35.764
550,3.7141,-27.144,34.572
551,5.2514,-22.357,32.86
552,0.40119,-23.464,24.267
553,-5.1354,-25.338,15.067
554,6.2468,-20.298,32.792
555,4.6789,-14.83,24.187
556,3.5918,-11.716,18.9
557,1.616,-10.98,14.212
558,1.4949,-8.6427,11.633
559,-0.49229,-8.3715,7.3869
560,-16.19,-67.016,34.635
561,-1.2531,-6.1549,3.6487
562,0.4138,-3.3493,4.1769
563,0.35739,-2.1661,2.8808
564,1.3915,-6.9696,9.7526
565,-0.41337,-14.858,14.032
566,-24.046,-76.118,28.027
567,-4.9721,-32.119,22.175
568,-6.8292,-40.327,26.669
569,-25.575,-61.793,10.643
570,-9.1824,-48.185,29.82
571,-3.0492,-48.474,42.376
572,-22.461,-67.199,22.277
573,6.8498,-50.235,63.935
574,0.27943,-58.689,59.247
575,-25.514,-89.026,37.997
576,-27.661,-91.933,36.61
577,-10.971,-81.572,59.63
578,-32.991,-106.51,40.525
579,-24.322,-106.21,57.566
580,-14.534,-98.026,68.958
581,-16.191,-97.941,65.559
582,-5.2017,-87.333,76.93
583,-17.599,-96.054,60.855
584,-14.239,-91.624,63.146
585,-5.0403,-82.235,72.155
586,-42.125,-111.19,26.943
587,-52.639,-117.76,12.485
588,-44.1,-107.3,19.1
589,-22.218,-93.642,49.206
590,-10.606,-78.647,57.435
591,-18.275,-82.994,46.444
592,8.6874,-58.668,76.042
593,20.069,-47.097,87.234
594,5.2341,-57.254,67.722
595,52.472,-15.971,120.92
596,10.186,-94.488,114.86
597,12.531,-103.17,128.24
598,3.7519,-95.313,102.82
599,-30.244,-130.66,70.173
600,-12.506,-162.47,137.45
601,-33.011,-228.52,162.49
602,-21.213,-145.12,102.7
603,3.5739,-118.83,125.98
604,4.3232,-98.716,107.36
605,4.5973,-78.691,87.885
606,0.52017,-66.033,67.074
607,2.3145,-54.569,59.197
608,18.452,-39.229,76.132
609,6.1632,-39.087,51.414
610,2.3445,-35.489,40.178
611,-1.7509,-33.05,29.548
612,-4.1779,-29.806,21.45
613,-4.2569,-25.201,16.687
614,-0.37256,-18.459,17.714
615,-0.15386,-14.743,14.435
616,-2.6207,-13.209,7.9673
617,1.9651,-7.7013,11.631
618,0.051632,-6.4223,6.5256
619,-0.34163,-4.4435,3.7603
620,-0.17253,-2.6372,2.2921
621,-1.7612,-10.369,6.8468
622,-7.903,-23.558,7.7519
623,-15.206,-39.892,9.4813
624,0.37079,-36.92,37.662
625,-10.123,-55.839,35.592
626,-5.0746,-56.736,46.587
627,4.8635,-59.968,69.695
628,-8.8994,-73.077,55.278
629,-3.0817,-76.989,70.826
630,-27.143,-99.333,45.047
631,-6.5983,-92.523,79.326
632,-24.425,-109.55,60.703
633,-1.3589,-98.121,95.403
634,3.3651,-95.501,102.23
635,-10.328,-114.72,94.066
636,-36.904,-141.13,67.317
637,7.1973,-104.16,118.55
638,0.50562,-106.57,107.58
639,30.101,-80.557,140.76
640,5.7306,-97.02,108.48
641,-33.479,-124.75,57.795
642,12.13,-85.77,110.03
643,-4.1685,-98.075,89.738
644,11.211,-81.482,103.9
645,-10.402,-97.272,76.469
646,2.557,-83.502,88.616
647,12.067,-73.182,97.316
648,19.666,-63.728,103.06
649,15.124,-62.867,93.114
650,3.8006,-72.281,79.882
651,1.817,-70.746,74.38
652,3.5468,-65.456,72.55
653,-12.363,-75.199,50.473
654,2.2385,-61.168,65.645
655,-15.949,-72.612,40.714
656,-41.211,-90.796,8.3744
657,-13.539,-66.145,39.067
658,-6.9226,-57.353,43.508
659,-2.8529,-50.959,45.254
660,16.615,-32.516,65.746
661,21.988,-24.766,68.741
662,32.038,-13.516,77.592
663,22.084,-17.895,62.063
664,22.167,-14.204,58.539
665,8.4242,-21.51,38.358
666,1.9663,-23.362,27.295
667,-19.329,-42.107,3.4488
668,-9.0997,-26.046,7.8468
669,2.8457,-14.813,20.504
670,-4.5241,-17.234,8.1862
671,-4.7384,-14.823,5.3466
672,-7.3681,-14.608,-0.12799
673,-8.6069,-13.82,-3.3935
674,-3.4249,-7.8649,1.0152
675,-2.2347,-5.4215,0.95218
676,-0.54348,-3.1954,2.1084
677,-0.050475,-1.6861,1.5851
678,-0.73149,-6.9092,5.4462
679,-23.258,-43.254,-3.2612
680,-3.8075,-24.074,16.459
681,-3.868,-32.668,24.932
682,-5.7754,-145.67,134.12
683,8.1392,-36.757,53.035
684,19.475,-28.698,67.647
685,31.054,-26.172,88.28
686,24.943,-34.083,83.968
687,25.039,-39.279,89.357
688,1.3373,-57.521,60.195
689,-Inf,NaN,NaN
690,NaN,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> eF_RLS_sta.csv <==
x,sig,lb,ub
1,-9.5022,-10.97,-8.0348
2,44.832,26.715,62.948
3,-60.611,-76.363,-44.858
4,-53.417,-82.204,-24.631
5,-39.394,-82.432,3.6449
6,26.805,-23.093,76.702
7,-65.417,-96.914,-33.92
8,-9.4952,-33.781,14.791
9,28.34,17.059,39.621
10,30.398,20.711,40.085
11,49.84,40.24,59.439
12,-33.754,-41.394,-26.113
13,-42.486,-45.272,-39.701
14,-13.622,-14.843,-12.401
15,-36.31,-37.546,-35.074
16,118.01,113.85,122.17
17,-112.03,-119.79,-104.26
18,4.6209,1.8099,7.4319
19,-8.1952,-8.7451,-7.6453
20,31.42,30.704,32.135
21,-32.249,-33.647,-30.851
22,-38.136,-38.328,-37.944
23,-39.009,-39.054,-38.965
24,6.4355,5.6296,7.2414
25,-4.4989,-4.6744,-4.3235
26,-5.2266,-5.2572,-5.1961
27,34.21,33.583,34.837
28,9.4998,9.1549,9.8447
29,6.327,6.2506,6.4034
30,36.498,36.051,36.944
31,-10.446,-10.944,-9.9468
32,8.8671,8.7212,9.013
33,18.648,18.382,18.915
34,2.211,2.0955,2.3266
35,4.6333,4.4464,4.8202
36,-14.42,-14.579,-14.26
37,-21.268,-21.457,-21.08
38,-10.797,-11.152,-10.443
39,2.4185,1.8831,2.9539
40,33.552,32.626,34.477
41,8.3285,8.0316,8.6254
42,7.2391,6.8827,7.5955
43,4.1524,3.7861,4.5186
44,-10.903,-11.126,-10.681
45,-9.9906,-10.248,-9.7335
46,-15.128,-15.357,-14.899
47,-8.4921,-8.8178,-8.1664
48,-9.1267,-9.4458,-8.8076
49,-6.6751,-7.0209,-6.3292
50,-6.1513,-6.4916,-5.8109
51,-4.1448,-4.4919,-3.7976
52,-3.7713,-4.0898,-3.4528
53,-2.2873,-2.5882,-1.9863
54,-1.1161,-1.4062,-0.82605
55,-0.024889,-0.28566,0.23589
56,0.0082269,-0.17967,0.19613
57,-4.2204,-4.6851,-3.7557
58,-10.281,-11.076,-9.4855
59,-17.193,-18.697,-15.689
60,-16.471,-18.16,-14.783
61,-14.617,-16.552,-12.682
62,-12.747,-14.304,-11.19
63,-7.8574,-9.0401,-6.6748
64,-10.498,-11.21,-9.7861
65,6.1931,5.9975,6.3888
66,-18.397,-18.813,-17.982
67,-1.6285,-1.7197,-1.5374
68,-15.513,-15.657,-15.369
69,-11.823,-11.874,-11.772
70,7.1794,6.8501,7.5088
71,24.596,24.245,24.947
72,-22.779,-23.357,-22.201
73,20.584,20.198,20.97
74,18.715,18.635,18.795
75,2.565,2.4452,2.6848
76,-3.0189,-3.0512,-2.9865
77,-4.8757,-4.9367,-4.8147
78,-6.9599,-7.0514,-6.8683
79,-1.8607,-2.0468,-1.6747
80,0.45386,0.25594,0.65178
81,14.782,14.448,15.117
82,32.994,32.572,33.415
83,19.682,19.568,19.796
84,4.5267,4.4719,4.5815
85,11.86,11.632,12.087
86,8.3701,8.1502,8.59
87,-9.9505,-10.06,-9.8411
88,7.1881,6.8083,7.5679
89,8.1011,7.7228,8.4795
90,6.375,6.0099,6.74
91,10.145,9.717,10.573
92,9.1458,8.7209,9.5707
93,-4.4483,-4.7595,-4.1371
94,-3.918,-4.3243,-3.5117
95,-3.4062,-3.8822,-2.9303
96,-6.3003,-6.7898,-5.8107
97,9.7069,8.9523,10.461
98,-0.16146,-0.73682,0.41389
99,-2.9893,-3.5509,-2.4276
100,-6.0019,-6.526,-5.4778
101,-9.9776,-10.402,-9.5534
102,-8.1552,-8.614,-7.6964
103,-7.0474,-7.5054,-6.5894
104,-0.43603,-1.0274,0.15539
105,-0.85205,-1.3935,-0.31064
106,-2.9386,-3.3917,-2.4855
107,0.79067,0.2567,1.3246
108,2.7582,2.1919,3.3245
109,1.9554,1.4666,2.4442
110,0.24924,-0.10768,0.60616
111,0.042015,-0.24944,0.33347
112,0.049909,-0.17335,0.27317
113,0.12666,-0.034723,0.28804
114,-2.9514,-3.4621,-2.4407
115,-5.5758,-6.54,-4.6116
116,-15.716,-17.266,-14.166
117,-13.548,-15.379,-11.717
118,-10.43,-12.649,-8.2104
119,-8.8642,-10.774,-6.9544
120,-8.1431,-9.7692,-6.5169
121,-28.713,-29.887,-27.538
122,-16.294,-17.07,-15.518
123,-34.611,-35.23,-33.992
124,-49.35,-49.846,-48.854
125,-29.345,-29.373,-29.318
126,-29.288,-29.38,-29.197
127,-6.9186,-7.3565,-6.4807
128,10.406,9.9646,10.847
129,20.573,20.284,20.862
130,-8.2022,-8.4207,-7.9838
131,5.5452,5.3891,5.7013
132,3.8654,3.7514,3.9793
133,16.503,16.232,16.774
134,15.53,15.36,15.7
135,21.727,21.502,21.951
136,5.8128,5.7905,5.8351
137,0.33298,0.25791,0.40805
138,16.063,15.746,16.381
139,-24.61,-24.751,-24.469
140,-19.229,-19.349,-19.109
141,-25.823,-25.973,-25.672
142,-18.739,-19.053,-18.425
143,-2.2303,-2.753,-1.7076
144,9.7045,9.1163,10.293
145,-7.2593,-7.5375,-6.9811
146,-9.1083,-9.4248,-8.7919
147,-3.553,-3.9889,-3.1171
148,-4.8181,-5.2482,-4.388
149,0.52407,-0.0020522,1.0502
150,4.7718,4.1905,5.3531
151,-5.4779,-5.8858,-5.0701
152,-4.7177,-5.1934,-4.242
153,-19.374,-19.64,-19.109
154,-5.7296,-6.3453,-5.114
155,-7.962,-8.5298,-7.3942
156,-12.695,-13.157,-12.232
157,-10.451,-10.956,-9.9468
158,-14.138,-14.495,-13.781
159,-10.77,-11.195,-10.345
160,-10.063,-10.465,-9.6611
161,-1.1602,-1.8333,-0.48707
162,2.6506,1.9003,3.401
163,-3.8989,-4.3019,-3.4959
164,-2.1398,-2.5657,-1.7139
165,-3.4281,-3.7375,-3.1187
166,-2.7469,-3.0222,-2.4715
167,-1.8343,-2.0962,-1.5724
168,-0.87698,-1.116,-0.63792
169,-0.57945,-0.76182,-0.39709
170,-0.088222,-0.22069,0.044245
171,-2.0985,-2.5884,-1.6086
172,-2.5,-3.961,-1.0391
173,-1.0966,-2.8312,0.63812
174,5.5482,3.3343,7.7621
175,5.74,3.8726,7.6075
176,-0.7277,-2.2866,0.83123
177,-13.425,-14.569,-12.282
178,-8.9533,-9.7954,-8.1113
179,3.2082,2.8102,3.6062
180,-1.8944,-2.1718,-1.6169
181,-8.165,-8.3437,-7.9863
182,-8.7796,-8.8455,-8.7137
183,-20.386,-20.502,-20.27
184,-17.443,-17.471,-17.416
185,-10.22,-10.375,-10.066
186,-2.9778,-3.1751,-2.7805
187,-2.0349,-2.1916,-1.8782
188,10.086,9.8115,10.36
189,5.73,5.5987,5.8614
190,33.984,33.533,34.435
191,17.237,17.194,17.28
192,37.821,37.49,38.153
193,1.7036,1.5319,1.8754
194,8.9082,8.7984,9.0181
195,0.44656,0.3711,0.52202
196,8.9885,8.7262,9.2508
197,13.049,12.743,13.354
198,-22.611,-22.78,-22.441
199,-27.827,-27.87,-27.784
200,-31.833,-31.877,-31.789
201,-14.938,-15.416,-14.46
202,8.3026,7.4302,9.175
203,1.0503,0.53891,1.5616
204,10.216,9.5874,10.845
205,12.457,11.887,13.026
206,-3.7945,-3.9724,-3.6166
207,1.9268,1.5186,2.3349
208,-5.6455,-5.8693,-5.4217
209,10.647,9.8568,11.437
210,6.8328,6.2581,7.4075
211,19.509,18.56,20.459
212,9.1924,8.6924,9.6923
213,11.131,10.555,11.707
214,7.3281,6.9383,7.7179
215,-6.8811,-7.0946,-6.6676
216,-9.6465,-9.9183,-9.3747
217,-4.591,-4.6882,-4.4939
218,-3.5444,-3.7039,-3.3848
219,-6.1135,-6.1401,-6.0868
220,-6.1797,-6.2177,-6.1416
221,-4.2157,-4.3096,-4.1218
222,-4.6996,-4.7188,-4.6804
223,-2.3724,-2.5197,-2.225
224,-2.207,-2.2997,-2.1144
225,-0.47561,-0.66663,-0.2846
226,-0.62057,-0.72046,-0.52068
227,-3.2135,-4.0557,-2.3713
228,1.2341,-0.10104,2.5691
229,1.3829,-0.43193,3.1977
230,-1.4105,-3.0727,0.25171
231,0.24701,-1.423,1.917
232,2.1605,0.83853,3.4826
233,2.4111,1.3761,3.4461
234,-4.471,-5.1791,-3.7629
235,-16.545,-17.089,-16.001
236,-6.9816,-7.21,-6.7532
237,-20.32,-20.544,-20.096
238,-25.387,-25.524,-25.249
239,4.4036,4.0928,4.7145
240,-4.94,-4.9769,-4.9031
241,-4.347,-4.4166,-4.2774
242,13.947,13.651,14.243
243,-0.27936,-0.28724,-0.27148
244,17.36,17.062,17.658
245,0.65524,0.62525,0.68523
246,16.809,16.515,17.104
247,17.187,16.979,17.394
248,3.6673,3.6524,3.6823
249,-11.213,-11.372,-11.054
250,-19.939,-20.114,-19.763
251,-13.656,-13.828,-13.485
252,-12.722,-12.93,-12.514
253,-11.85,-12.08,-11.62
254,7.299,6.5358,8.0622
255,-0.25117,-0.59947,0.097128
256,15.306,14.643,15.969
257,0.89794,0.69398,1.1019
258,13.131,12.593,13.669
259,0.55275,0.38873,0.71678
260,2.6277,2.3474,2.9081
261,13.452,12.833,14.072
262,2.7853,2.5685,3.002
263,-3.309,-3.3286,-3.2894
264,21.368,20.184,22.553
265,23.184,22.273,24.095
266,9.8421,9.331,10.353
267,12.769,12.207,13.331
268,4.7509,4.5092,4.9925
269,9.6937,9.1756,10.212
270,18.382,17.56,19.204
271,0.73384,0.61003,0.85764
272,7.772,7.2096,8.3345
273,14.358,13.573,15.142
274,10.816,10.216,11.416
275,16.107,15.335,16.88
276,12.778,12.144,13.413
277,5.6667,5.3237,6.0097
278,-1.7016,-1.8405,-1.5627
279,-1.8943,-2.0105,-1.778
280,-0.26597,-0.30884,-0.2231
281,0.17329,0.087701,0.25888
282,0.36953,0.27636,0.4627
283,-0.71832,-1.6478,0.21115
284,-5.4729,-6.5205,-4.4252
285,-6.909,-8.443,-5.3749
286,-2.5557,-4.3168,-0.79452
287,-2.5852,-4.3757,-0.79468
288,-1.4044,-2.882,0.073194
289,-4.5567,-5.7101,-3.4033
290,-17.173,-17.703,-16.644
291,-12.889,-13.538,-12.239
292,2.6255,2.2073,3.0436
293,25.822,25.754,25.889
294,5.176,4.9807,5.3713
295,-22.075,-22.443,-21.707
296,-8.6255,-8.6649,-8.5861
297,2.5495,2.3727,2.7262
298,-2.8706,-2.9425,-2.7987
299,-19.71,-19.815,-19.605
300,23.801,23.177,24.424
301,-28.738,-28.866,-28.611
302,-21.466,-21.534,-21.397
303,-28.501,-28.669,-28.333
304,-23.185,-23.365,-23.005
305,-7.7841,-7.8834,-7.6849
306,-1.8477,-2.0385,-1.657
307,-10.556,-10.709,-10.404
308,5.3553,5.0365,5.6741
309,11.358,11.042,11.674
310,14.716,14.412,15.02
311,1.6522,1.5001,1.8043
312,15.379,14.962,15.796
313,16.821,16.459,17.183
314,42.383,41.88,42.886
315,36.173,35.765,36.581
316,34.224,33.832,34.615
317,19.958,19.495,20.422
318,-3.2593,-4.1257,-2.3929
319,-6.5425,-7.1928,-5.8922
320,-14.329,-14.686,-13.972
321,-14.929,-15.082,-14.776
322,3.405,2.5124,4.2976
323,-3.3622,-4.2848,-2.4396
324,-12.53,-13.155,-11.905
325,-11.401,-11.766,-11.037
326,-7.4894,-7.8754,-7.1034
327,0.54532,-0.075972,1.1666
328,-7.4471,-7.7013,-7.193
329,-1.3636,-1.8884,-0.83879
330,-0.17876,-0.63221,0.2747
331,7.4073,6.7829,8.0317
332,5.4441,4.7921,6.0962
333,3.9353,3.3407,4.5299
334,-0.25201,-0.7582,0.25418
335,-4.143,-4.2747,-4.0112
336,-2.1234,-2.3288,-1.9179
337,-1.6797,-1.8024,-1.557
338,-0.60747,-0.74387,-0.47107
339,-1.159,-1.6452,-0.67273
340,-1.5092,-2.4436,-0.57481
341,-2.3394,-3.9982,-0.68068
342,-0.41457,-2.2213,1.3922
343,6.1405,4.0567,8.2244
344,12.313,10.545,14.081
345,4.8663,3.4692,6.2634
346,11.178,10.216,12.141
347,9.7075,9.0417,10.373
348,0.10519,-0.35379,0.56417
349,-14.509,-14.91,-14.107
350,-0.77998,-0.84054,-0.71942
351,-5.5434,-5.6148,-5.4719
352,-2.0256,-2.0986,-1.9526
353,-13.72,-13.813,-13.628
354,-30.669,-30.943,-30.396
355,-10.854,-11.308,-10.401
356,-5.7734,-6.0548,-5.492
357,16.718,16.459,16.977
358,20.003,19.747,20.258
359,25.59,25.293,25.887
360,-2.6012,-2.8946,-2.3077
361,-17.946,-19.082,-16.81
362,-34.049,-36.706,-31.392
363,-8.1331,-15.899,-0.36708
364,-125.18,-211.16,-39.196
365,-1157.3,-2534.4,219.73
366,-Inf,NaN,NaN
367,NaN,NaN,NaN
368,NaN,NaN,NaN
369,NaN,NaN,NaN
370,NaN,NaN,NaN
371,NaN,NaN,NaN
372,NaN,NaN,NaN
373,NaN,NaN,NaN
374,NaN,NaN,NaN
375,NaN,NaN,NaN
376,NaN,NaN,NaN
377,NaN,NaN,NaN
378,NaN,NaN,NaN
379,NaN,NaN,NaN
380,NaN,NaN,NaN
381,NaN,NaN,NaN
382,NaN,NaN,NaN
383,NaN,NaN,NaN
384,NaN,NaN,NaN
385,NaN,NaN,NaN
386,NaN,NaN,NaN
387,NaN,NaN,NaN
388,NaN,NaN,NaN
389,NaN,NaN,NaN
390,NaN,NaN,NaN
391,NaN,NaN,NaN
392,NaN,NaN,NaN
393,NaN,NaN,NaN
394,NaN,NaN,NaN
395,NaN,NaN,NaN
396,NaN,NaN,NaN
397,NaN,NaN,NaN
398,NaN,NaN,NaN
399,NaN,NaN,NaN
400,NaN,NaN,NaN
401,NaN,NaN,NaN
402,NaN,NaN,NaN
403,NaN,NaN,NaN
404,NaN,NaN,NaN
405,NaN,NaN,NaN
406,NaN,NaN,NaN
407,NaN,NaN,NaN
408,NaN,NaN,NaN
409,NaN,NaN,NaN
410,NaN,NaN,NaN
411,NaN,NaN,NaN
412,NaN,NaN,NaN
413,NaN,NaN,NaN
414,NaN,NaN,NaN
415,NaN,NaN,NaN
416,NaN,NaN,NaN
417,NaN,NaN,NaN
418,NaN,NaN,NaN
419,NaN,NaN,NaN
420,NaN,NaN,NaN
421,NaN,NaN,NaN
422,NaN,NaN,NaN
423,NaN,NaN,NaN
424,NaN,NaN,NaN
425,NaN,NaN,NaN
426,NaN,NaN,NaN
427,NaN,NaN,NaN
428,NaN,NaN,NaN
429,NaN,NaN,NaN
430,NaN,NaN,NaN
431,NaN,NaN,NaN
432,NaN,NaN,NaN
433,NaN,NaN,NaN
434,NaN,NaN,NaN
435,NaN,NaN,NaN
436,NaN,NaN,NaN
437,NaN,NaN,NaN
438,NaN,NaN,NaN
439,NaN,NaN,NaN
440,NaN,NaN,NaN
441,NaN,NaN,NaN
442,NaN,NaN,NaN
443,NaN,NaN,NaN
444,NaN,NaN,NaN
445,NaN,NaN,NaN
446,NaN,NaN,NaN
447,NaN,NaN,NaN
448,NaN,NaN,NaN
449,NaN,NaN,NaN
450,NaN,NaN,NaN
451,NaN,NaN,NaN
452,NaN,NaN,NaN
453,NaN,NaN,NaN
454,NaN,NaN,NaN
455,NaN,NaN,NaN
456,NaN,NaN,NaN
457,NaN,NaN,NaN
458,NaN,NaN,NaN
459,NaN,NaN,NaN
460,NaN,NaN,NaN
461,NaN,NaN,NaN
462,NaN,NaN,NaN
463,NaN,NaN,NaN
464,NaN,NaN,NaN
465,NaN,NaN,NaN
466,NaN,NaN,NaN
467,NaN,NaN,NaN
468,NaN,NaN,NaN
469,NaN,NaN,NaN
470,NaN,NaN,NaN
471,NaN,NaN,NaN
472,NaN,NaN,NaN
473,NaN,NaN,NaN
474,NaN,NaN,NaN
475,NaN,NaN,NaN
476,NaN,NaN,NaN
477,NaN,NaN,NaN
478,NaN,NaN,NaN
479,NaN,NaN,NaN
480,NaN,NaN,NaN
481,NaN,NaN,NaN
482,NaN,NaN,NaN
483,NaN,NaN,NaN
484,NaN,NaN,NaN
485,NaN,NaN,NaN
486,NaN,NaN,NaN
487,NaN,NaN,NaN
488,NaN,NaN,NaN
489,NaN,NaN,NaN
490,NaN,NaN,NaN
491,NaN,NaN,NaN
492,NaN,NaN,NaN
493,NaN,NaN,NaN
494,NaN,NaN,NaN
495,NaN,NaN,NaN
496,NaN,NaN,NaN
497,NaN,NaN,NaN
498,NaN,NaN,NaN
499,NaN,NaN,NaN
500,NaN,NaN,NaN
501,NaN,NaN,NaN
502,NaN,NaN,NaN
503,NaN,NaN,NaN
504,NaN,NaN,NaN
505,NaN,NaN,NaN
506,NaN,NaN,NaN
507,NaN,NaN,NaN
508,NaN,NaN,NaN
509,NaN,NaN,NaN
510,NaN,NaN,NaN
511,NaN,NaN,NaN
512,NaN,NaN,NaN
513,NaN,NaN,NaN
514,NaN,NaN,NaN
515,NaN,NaN,NaN
516,NaN,NaN,NaN
517,NaN,NaN,NaN
518,NaN,NaN,NaN
519,NaN,NaN,NaN
520,NaN,NaN,NaN
521,NaN,NaN,NaN
522,NaN,NaN,NaN
523,NaN,NaN,NaN
524,NaN,NaN,NaN
525,NaN,NaN,NaN
526,NaN,NaN,NaN
527,NaN,NaN,NaN
528,NaN,NaN,NaN
529,NaN,NaN,NaN
530,NaN,NaN,NaN
531,NaN,NaN,NaN
532,NaN,NaN,NaN
533,NaN,NaN,NaN
534,NaN,NaN,NaN
535,NaN,NaN,NaN
536,NaN,NaN,NaN
537,NaN,NaN,NaN
538,NaN,NaN,NaN
539,NaN,NaN,NaN
540,NaN,NaN,NaN
541,NaN,NaN,NaN
542,NaN,NaN,NaN
543,NaN,NaN,NaN
544,NaN,NaN,NaN
545,NaN,NaN,NaN
546,NaN,NaN,NaN
547,NaN,NaN,NaN
548,NaN,NaN,NaN
549,NaN,NaN,NaN
550,NaN,NaN,NaN
551,NaN,NaN,NaN
552,NaN,NaN,NaN
553,NaN,NaN,NaN
554,NaN,NaN,NaN
555,NaN,NaN,NaN
556,NaN,NaN,NaN
557,NaN,NaN,NaN
558,NaN,NaN,NaN
559,NaN,NaN,NaN
560,NaN,NaN,NaN
561,NaN,NaN,NaN
562,NaN,NaN,NaN
563,NaN,NaN,NaN
564,NaN,NaN,NaN
565,NaN,NaN,NaN
566,NaN,NaN,NaN
567,NaN,NaN,NaN
568,NaN,NaN,NaN
569,NaN,NaN,NaN
570,NaN,NaN,NaN
571,NaN,NaN,NaN
572,NaN,NaN,NaN
573,NaN,NaN,NaN
574,NaN,NaN,NaN
575,NaN,NaN,NaN
576,NaN,NaN,NaN
577,NaN,NaN,NaN
578,NaN,NaN,NaN
579,NaN,NaN,NaN
580,NaN,NaN,NaN
581,NaN,NaN,NaN
582,NaN,NaN,NaN
583,NaN,NaN,NaN
584,NaN,NaN,NaN
585,NaN,NaN,NaN
586,NaN,NaN,NaN
587,NaN,NaN,NaN
588,NaN,NaN,NaN
589,NaN,NaN,NaN
590,NaN,NaN,NaN
591,NaN,NaN,NaN
592,NaN,NaN,NaN
593,NaN,NaN,NaN
594,NaN,NaN,NaN
595,NaN,NaN,NaN
596,NaN,NaN,NaN
597,NaN,NaN,NaN
598,NaN,NaN,NaN
599,NaN,NaN,NaN
600,NaN,NaN,NaN
601,NaN,NaN,NaN
602,NaN,NaN,NaN
603,NaN,NaN,NaN
604,NaN,NaN,NaN
605,NaN,NaN,NaN
606,NaN,NaN,NaN
607,NaN,NaN,NaN
608,NaN,NaN,NaN
609,NaN,NaN,NaN
610,NaN,NaN,NaN
611,NaN,NaN,NaN
612,NaN,NaN,NaN
613,NaN,NaN,NaN
614,NaN,NaN,NaN
615,NaN,NaN,NaN
616,NaN,NaN,NaN
617,NaN,NaN,NaN
618,NaN,NaN,NaN
619,NaN,NaN,NaN
620,NaN,NaN,NaN
621,NaN,NaN,NaN
622,NaN,NaN,NaN
623,NaN,NaN,NaN
624,NaN,NaN,NaN
625,NaN,NaN,NaN
626,NaN,NaN,NaN
627,NaN,NaN,NaN
628,NaN,NaN,NaN
629,NaN,NaN,NaN
630,NaN,NaN,NaN
631,NaN,NaN,NaN
632,NaN,NaN,NaN
633,NaN,NaN,NaN
634,NaN,NaN,NaN
635,NaN,NaN,NaN
636,NaN,NaN,NaN
637,NaN,NaN,NaN
638,NaN,NaN,NaN
639,NaN,NaN,NaN
640,NaN,NaN,NaN
641,NaN,NaN,NaN
642,NaN,NaN,NaN
643,NaN,NaN,NaN
644,NaN,NaN,NaN
645,NaN,NaN,NaN
646,NaN,NaN,NaN
647,NaN,NaN,NaN
648,NaN,NaN,NaN
649,NaN,NaN,NaN
650,NaN,NaN,NaN
651,NaN,NaN,NaN
652,NaN,NaN,NaN
653,NaN,NaN,NaN
654,NaN,NaN,NaN
655,NaN,NaN,NaN
656,NaN,NaN,NaN
657,NaN,NaN,NaN
658,NaN,NaN,NaN
659,NaN,NaN,NaN
660,NaN,NaN,NaN
661,NaN,NaN,NaN
662,NaN,NaN,NaN
663,NaN,NaN,NaN
664,NaN,NaN,NaN
665,NaN,NaN,NaN
666,NaN,NaN,NaN
667,NaN,NaN,NaN
668,NaN,NaN,NaN
669,NaN,NaN,NaN
670,NaN,NaN,NaN
671,NaN,NaN,NaN
672,NaN,NaN,NaN
673,NaN,NaN,NaN
674,NaN,NaN,NaN
675,NaN,NaN,NaN
676,NaN,NaN,NaN
677,NaN,NaN,NaN
678,NaN,NaN,NaN
679,NaN,NaN,NaN
680,NaN,NaN,NaN
681,NaN,NaN,NaN
682,NaN,NaN,NaN
683,NaN,NaN,NaN
684,NaN,NaN,NaN
685,NaN,NaN,NaN
686,NaN,NaN,NaN
687,NaN,NaN,NaN
688,NaN,NaN,NaN
689,NaN,NaN,NaN
690,NaN,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> eF_xEnKF_alt.csv <==
x,sig,lb,ub
1,-12.713,-17.721,-7.706
2,-20.884,-26.298,-15.469
3,-33.212,-39.496,-26.927
4,-15.724,-24.235,-7.2136
5,-12.784,-21.779,-3.7891
6,20.956,8.582,33.33
7,-5.1672,-15.931,5.5964
8,4.6666,-6.2071,15.54
9,-5.8109,-15.604,3.982
10,-4.2735,-12.613,4.0657
11,8.0382,-1.3908,17.467
12,16.9,7.7973,26.003
13,10.952,2.9874,18.916
14,8.18,-0.3172,16.677
15,8.6039,-0.26674,17.475
16,5.188,-4.3934,14.769
17,0.70672,-9.1651,10.579
18,9.9519,1.2303,18.673
19,13.503,4.9196,22.087
20,13.587,5.6762,21.498
21,17.413,9.0681,25.757
22,18.381,10.552,26.209
23,20.177,12.285,28.069
24,17.2,9.3696,25.031
25,15.128,7.2297,23.026
26,18.87,11.024,26.716
27,17.584,10.252,24.915
28,7.7678,-2.1981,17.734
29,9.7865,1.9402,17.633
30,5.9272,-2.0767,13.931
31,-2.0953,-10.807,6.616
32,9.974,1.9092,18.039
33,13.133,5.5846,20.681
34,16.348,8.8211,23.874
35,19.62,11.497,27.742
36,19.934,12.603,27.264
37,14.907,8.5041,21.309
38,12.867,6.2193,19.516
39,7.9386,0.31842,15.559
40,5.5365,-1.9539,13.027
41,7.8408,1.6084,14.073
42,5.1464,-1.7829,12.076
43,4.6938,-2.0125,11.4
44,3.8245,-2.052,9.7011
45,3.6901,-1.5112,8.8914
46,2.925,-1.8425,7.6926
47,1.7797,-2.5988,6.1583
48,1.4775,-2.4329,5.3879
49,0.85761,-2.6791,4.3944
50,1.5807,-1.4078,4.5692
51,1.621,-1.0347,4.2766
52,1.5396,-0.79934,3.8786
53,0.91479,-1.0191,2.8487
54,0.75798,-0.72035,2.2363
55,0.59589,-0.45901,1.6508
56,0.38187,-0.30898,1.0727
57,-2.6263,-3.6284,-1.6241
58,-5.4508,-7.3373,-3.5643
59,-10.471,-14.119,-6.822
60,-13.644,-18.047,-9.2425
61,-14.915,-21.773,-8.0573
62,-14.21,-23.74,-4.6792
63,-14.876,-26.165,-3.5864
64,-3.1978,-21.196,14.801
65,-6.3453,-23.266,10.575
66,-8.6325,-23.348,6.0827
67,-22.678,-34.13,-11.225
68,-21.218,-32.24,-10.196
69,-16.946,-27.87,-6.0214
70,-15.115,-26.245,-3.9844
71,-10.56,-21.409,0.28947
72,-16.01,-25.741,-6.2785
73,-6.8748,-16.798,3.0483
74,-4.2787,-13.245,4.6872
75,-0.69899,-9.1253,7.7273
76,2.8298,-5.179,10.839
77,3.002,-4.1769,10.181
78,-0.10675,-6.3381,6.1246
79,-0.27008,-6.011,5.4709
80,0.4023,-5.0368,5.8414
81,-0.90664,-6.0466,4.2333
82,1.044,-4.0856,6.1735
83,2.4422,-2.8973,7.7817
84,4.1457,-1.2856,9.5771
85,5.5414,-0.10448,11.187
86,4.7015,-0.96578,10.369
87,6.9968,0.95046,13.043
88,9.6124,3.1405,16.084
89,9.2288,2.6288,15.829
90,9.3872,2.5741,16.2
91,10.122,3.0744,17.169
92,8.1544,0.86364,15.445
93,6.3129,-1.1424,13.768
94,1.2661,-7.1413,9.6736
95,-0.1317,-8.7695,8.5061
96,2.0524,-6.1098,10.215
97,3.4915,-4.3899,11.373
98,5.8318,-1.8519,13.516
99,7.0016,-0.46666,14.47
100,5.6708,-1.4689,12.811
101,-1.221,-8.5715,6.1294
102,-0.90324,-7.1775,5.371
103,1.3658,-4.0609,6.7925
104,0.018066,-4.6948,4.7309
105,-0.90894,-5.1168,3.2989
106,-0.85851,-4.533,2.816
107,-1.5854,-4.9092,1.7384
108,-0.68887,-3.4538,2.076
109,-0.39651,-2.7108,1.9178
110,-0.30827,-2.1826,1.566
111,-0.053833,-1.4996,1.3919
112,0.012408,-1.0166,1.0414
113,0.044882,-0.61554,0.70531
114,-2.6078,-3.696,-1.5195
115,-5.1214,-7.2515,-2.9913
116,-10.196,-14.346,-6.047
117,-13.667,-18.846,-8.4892
118,-19.781,-26.834,-12.729
119,-21.374,-28.459,-14.289
120,-25.487,-33.411,-17.562
121,-24.811,-32.198,-17.424
122,-25.127,-33.301,-16.953
123,-24.188,-32.031,-16.345
124,-19.588,-28.774,-10.403
125,-19.066,-27.948,-10.184
126,-22.8,-31.793,-13.807
127,-18.214,-27.325,-9.1033
128,-17.292,-26.085,-8.4985
129,-8.9949,-18.975,0.98482
130,-10.309,-18.709,-1.9087
131,-13.827,-21.012,-6.6418
132,-13.294,-20.011,-6.5768
133,-10.91,-17.286,-4.5346
134,-8.1107,-14.182,-2.039
135,-7.359,-13.292,-1.426
136,-3.7919,-9.9228,2.339
137,-2.4138,-8.6582,3.8306
138,-3.8039,-9.7693,2.1616
139,-3.7962,-9.5529,1.9605
140,-5.9606,-11.519,-0.40226
141,-4.3596,-10.071,1.3517
142,-5.838,-11.569,-0.10683
143,-3.0183,-8.9506,2.914
144,-2.0053,-8.2029,4.1923
145,-0.77413,-7.2617,5.7134
146,-1.0351,-7.6401,5.57
147,1.0687,-5.788,7.9254
148,0.17342,-6.9284,7.2753
149,0.48928,-6.7325,7.711
150,2.3474,-5.0923,9.7871
151,-13.884,-26.213,-1.5548
152,-9.0533,-17.726,-0.38036
153,-0.78602,-8.0411,6.4691
154,-0.64302,-7.2562,5.9701
155,-1.3456,-8.1452,5.4539
156,-1.5178,-7.3642,4.3286
157,3.1845,-2.3944,8.7634
158,2.3624,-2.6594,7.3841
159,2.1324,-2.4293,6.6941
160,2.5473,-1.5788,6.6734
161,2.0549,-1.7115,5.8214
162,1.8055,-1.57,5.181
163,3.2218,0.02043,6.4231
164,2.84,0.031553,5.6484
165,2.3103,-0.12644,4.747
166,2.0122,-0.030366,4.0547
167,1.6566,-0.03199,3.3451
168,1.2319,-0.046156,2.51
169,0.892,-0.044048,1.8281
170,0.52096,-0.028364,1.0703
171,-1.4155,-2.3136,-0.51734
172,-3.9312,-6.6254,-1.2369
173,-5.2618,-8.7536,-1.7701
174,-7.0552,-12.237,-1.8737
175,-8.2803,-14.016,-2.5447
176,-10.967,-17.959,-3.9758
177,-9.133,-16.815,-1.4511
178,-11.075,-19.885,-2.2637
179,-14.542,-23.376,-5.7081
180,-13.446,-22.867,-4.0251
181,-13.087,-22.246,-3.9271
182,-17.612,-26.491,-8.7328
183,-15.415,-23.995,-6.8351
184,-14.042,-22.649,-5.4361
185,-8.8417,-17.499,-0.18395
186,-7.2891,-15.526,0.9482
187,-3.6094,-11.392,4.173
188,-3.3091,-10.206,3.5882
189,0.18281,-6.5188,6.8844
190,-1.7068,-7.5186,4.1049
191,-1.0689,-6.371,4.2332
192,0.88025,-4.1985,5.959
193,1.3568,-3.3732,6.0867
194,1.5373,-2.893,5.9676
195,2.6561,-1.7053,7.0174
196,4.33,-0.051258,8.7112
197,2.3678,-1.7293,6.465
198,2.5094,-1.6286,6.6474
199,2.6077,-1.6254,6.8407
200,4.4047,-0.095614,8.9051
201,-9.5654,-18.089,-1.0413
202,0.67623,-6.4015,7.754
203,-3.6689,-9.6607,2.3229
204,3.5727,-1.7018,8.8472
205,5.2664,0.038541,10.494
206,4.8585,-0.070178,9.7871
207,4.3856,-0.2252,8.9964
208,1.8571,-2.9266,6.6408
209,2.4518,-2.2344,7.138
210,5.788,1.1149,10.461
211,3.1781,-1.5277,7.884
212,4.5094,-0.22118,9.24
213,4.0391,-0.62362,8.7019
214,4.1756,-0.23341,8.5846
215,3.66,-0.50964,7.8296
216,3.4976,-0.3558,7.3509
217,2.0281,-1.6178,5.6739
218,1.3319,-2.0151,4.6789
219,1.6972,-1.3719,4.7662
220,1.4293,-1.3124,4.171
221,1.3294,-1.129,3.7878
222,1.1944,-0.90449,3.2933
223,0.96165,-0.83547,2.7588
224,0.83611,-0.59873,2.271
225,0.68719,-0.4262,1.8006
226,0.47937,-0.28515,1.2439
227,-1.0743,-2.5025,0.35391
228,-1.6422,-3.7432,0.45888
229,-2.8747,-6.3145,0.56508
230,-2.4976,-6.5522,1.5571
231,-3.9815,-9.1896,1.2267
232,-6.0787,-11.661,-0.49668
233,-6.4897,-12.961,-0.018462
234,-4.833,-11.56,1.8935
235,-4.7809,-12.171,2.6089
236,-4.4087,-11.825,3.0079
237,-5.9039,-13.128,1.3203
238,-6.9459,-14.615,0.72369
239,-4.7963,-12.25,2.657
240,-1.0669,-8.6748,6.5409
241,-3.8307,-11.075,3.414
242,3.3648,-4.4354,11.165
243,3.139,-3.775,10.053
244,4.3056,-1.903,10.514
245,2.448,-3.0132,7.9093
246,1.4438,-3.4618,6.3494
247,3.3998,-1.1165,7.916
248,1.5883,-2.5112,5.6878
249,2.5027,-1.324,6.3294
250,-1.893,-5.8801,2.0941
251,-4.1507,-17.518,9.2164
252,4.2148,-5.2768,13.706
253,-3.3225,-10.325,3.68
254,-0.1762,-5.8478,5.4954
255,5.7177,0.00074402,11.435
256,12.042,5.5883,18.496
257,10.794,5.0441,16.545
258,8.2952,3.1142,13.476
259,4.4346,-0.4064,9.2756
260,9.1337,4.349,13.918
261,11.882,6.991,16.773
262,10.414,5.6886,15.14
263,8.6557,3.9318,13.38
264,9.5027,4.7784,14.227
265,12.261,7.2948,17.227
266,10.666,5.7607,15.572
267,10.178,5.3618,14.994
268,10.546,5.7629,15.329
269,10.294,5.6409,14.947
270,7.8573,3.5357,12.179
271,7.1363,3.1261,11.146
272,7.2555,3.5064,11.005
273,6.6154,3.1585,10.072
274,5.7245,2.5643,8.8847
275,5.2305,2.363,8.0979
276,4.2376,1.6841,6.791
277,3.5736,1.3319,5.8153
278,2.8889,0.97462,4.8031
279,2.2714,0.67466,3.8681
280,1.7457,0.4838,3.0077
281,1.2182,0.26947,2.1669
282,0.77045,0.14415,1.3968
283,2.2154,1.1181,3.3126
284,3.387,1.7698,5.0042
285,5.8008,3.1359,8.4658
286,6.7743,3.6795,9.8691
287,8.5927,4.5895,12.596
288,9.8748,5.5255,14.224
289,11.746,6.6212,16.872
290,14.429,9.0046,19.854
291,15.245,9.2473,21.243
292,15.693,9.6916,21.694
293,14.656,8.2576,21.055
294,15.197,8.7881,21.606
295,14.126,7.3623,20.891
296,16.016,9.0929,22.939
297,16.305,9.2614,23.349
298,16.2,9.5832,22.816
299,15.672,9.6048,21.739
300,14.902,8.9084,20.896
301,-2.9104,-14.15,8.3294
302,-14.486,-27.362,-1.6102
303,-7.9531,-17.762,1.8553
304,-7.8812,-16.367,0.60457
305,-8.288,-16.162,-0.41393
306,5.0297,-1.9179,11.977
307,4.0597,-2.1455,10.265
308,5.2949,-0.38967,10.979
309,1.5304,-3.9667,7.0274
310,1.7139,-3.4496,6.8773
311,1.5078,-3.4162,6.4318
312,4.0986,-0.54536,8.7425
313,4.6144,0.071417,9.1573
314,4.2188,-0.26659,8.7041
315,6.1607,1.7117,10.61
316,8.1419,3.6886,12.595
317,7.4845,3.0424,11.927
318,8.9753,4.4518,13.499
319,9.1418,4.596,13.688
320,8.9102,4.312,13.508
321,8.3857,3.6925,13.079
322,9.3503,4.4059,14.295
323,9.5914,4.622,14.561
324,10.792,5.7707,15.813
325,9.7926,4.9782,14.607
326,9.8323,5.2995,14.365
327,9.0202,4.8566,13.184
328,7.9585,4.0883,11.829
329,7.1707,3.6501,10.691
330,6.528,3.2849,9.7711
331,5.499,2.6597,8.3383
332,4.7242,2.2043,7.2441
333,3.8955,1.7368,6.0542
334,3.2511,1.4086,5.0935
335,2.6309,1.1355,4.1264
336,2.0728,0.87988,3.2657
337,1.4217,0.58093,2.2625
338,0.92359,0.36109,1.4861
339,1.4981,1.0759,1.9202
340,3.0343,2.2041,3.8644
341,6.0592,4.4234,7.695
342,7.6804,5.6805,9.6803
343,10.77,8.0284,13.512
344,12.274,9.2304,15.317
345,14.859,11.174,18.545
346,16.705,12.81,20.601
347,18.33,13.862,22.799
348,18.521,13.843,23.199
349,20.166,14.96,25.372
350,20.308,14.984,25.631
351,33.749,24.474,43.024
352,42.632,31.416,53.847
353,36.365,28.59,44.141
354,34.121,26.25,41.991
355,25.951,18.624,33.279
356,28.014,21.261,34.768
357,26.047,19.886,32.208
358,21.185,14.552,27.817
359,17.602,10.868,24.336
360,14.512,7.6456,21.378
361,14.62,8.0811,21.158
362,13.884,7.644,20.123
363,13.592,7.6073,19.576
364,12.439,6.4873,18.39
365,11.555,5.6658,17.443
366,12.879,7.0848,18.673
367,13.093,7.4275,18.758
368,11.086,5.1495,17.023
369,10.413,4.4301,16.396
370,10.332,4.3574,16.307
371,9.144,3.0599,15.228
372,9.4034,3.332,15.475
373,9.2179,3.149,15.287
374,8.7713,2.5105,15.032
375,8.0247,1.6277,14.422
376,6.2837,-0.46576,13.033
377,6.0486,-0.67724,12.774
378,6.5391,-0.042121,13.12
379,6.4609,-0.035496,12.957
380,6.0402,-0.38373,12.464
381,6.6053,0.44039,12.77
382,6.3889,0.54447,12.233
383,5.9812,0.57747,11.385
384,5.4159,0.39715,10.435
385,5.1135,0.54192,9.6851
386,4.6319,0.45171,8.8122
387,4.2152,0.48845,7.9419
388,3.7227,0.38524,7.0601
389,3.0908,0.21036,5.9712
390,2.6912,0.20735,5.1751
391,2.2534,0.201,4.3058
392,1.773,0.1097,3.4363
393,1.3008,0.039619,2.562
394,0.89396,-0.0012651,1.7892
395,0.52662,-0.020878,1.0741
396,1.8585,1.4353,2.2816
397,5.6253,4.3659,6.8846
398,7.5406,5.8909,9.1903
399,11.197,8.706,13.688
400,13.097,10.236,15.957
401,11.233,5.2449,17.221
402,15.408,10.476,20.339
403,19.325,14.643,24.008
404,23.696,19.092,28.3
405,24.916,20.478,29.354
406,20.966,14.426,27.506
407,20.663,14.039,27.287
408,26.381,20.493,32.269
409,17.534,9.4108,25.657
410,18.446,10.407,26.485
411,20.231,12.532,27.93
412,14.841,6.7771,22.904
413,10.823,2.6467,18.999
414,8.6386,0.665,16.612
415,8.2966,0.58285,16.01
416,9.2634,2.2886,16.238
417,10.765,4.121,17.41
418,11.457,4.8133,18.1
419,7.0251,-0.11897,14.169
420,8.9066,2.1177,15.695
421,8.019,1.5188,14.519
422,8.5219,2.2615,14.782
423,7.2631,0.95129,13.575
424,7.0568,0.86146,13.252
425,5.929,-0.37403,12.232
426,4.481,-2.0203,10.982
427,3.8051,-2.8047,10.415
428,3.06,-3.619,9.739
429,2.481,-4.297,9.259
430,2.5759,-4.1219,9.2737
431,2.3628,-4.331,9.0566
432,2.7248,-3.8776,9.3272
433,3.0187,-3.5562,9.5936
434,1.9622,-4.6495,8.574
435,1.9906,-4.5387,8.5199
436,1.4107,-5.0373,7.8588
437,1.8205,-4.4399,8.0809
438,1.9424,-4.1519,8.0368
439,1.6893,-4.0091,7.3876
440,1.702,-3.6261,7.03
441,1.7296,-3.1613,6.6204
442,1.5799,-2.8989,6.0587
443,1.5208,-2.5352,5.5767
444,1.2786,-2.3485,4.9056
445,1.006,-2.189,4.2009
446,0.8347,-1.9352,3.6046
447,0.60783,-1.7379,2.9535
448,0.5406,-1.3902,2.4714
449,0.41111,-1.123,1.9452
450,0.29817,-0.83843,1.4348
451,0.14794,-0.62398,0.91985
452,1.8223,1.3249,2.3197
453,5.4447,3.9575,6.932
454,7.083,5.0359,9.1301
455,10.993,8.1835,13.803
456,11.948,8.5777,15.318
457,18.171,14.33,22.012
458,20.134,15.47,24.797
459,14.837,7.5145,22.159
460,12.27,3.452,21.088
461,5.4551,-7.7014,18.612
462,1.964,-11.791,15.718
463,3.3047,-10.183,16.793
464,9.3672,-2.1492,20.884
465,8.6332,-3.0933,20.36
466,7.8314,-3.4221,19.085
467,6.4152,-4.7612,17.592
468,5.6898,-4.821,16.201
469,8.4017,-0.73758,17.541
470,7.3731,-1.3312,16.077
471,8.0357,0.17147,15.9
472,10.539,3.5186,17.559
473,12.392,6.0385,18.745
474,16.1,10.256,21.943
475,15.255,9.6804,20.83
476,16.337,11.061,21.612
477,15.187,10.07,20.303
478,12.552,7.3649,17.739
479,11.191,5.9467,16.436
480,10.508,5.3104,15.706
481,11.185,6.0902,16.279
482,10.835,5.7393,15.93
483,11.669,6.587,16.751
484,9.2633,4.0409,14.486
485,8.447,3.184,13.71
486,7.3774,2.089,12.666
487,6.154,0.80643,11.502
488,6.3351,1.0214,11.649
489,6.0517,0.70591,11.397
490,5.8719,0.46663,11.277
491,4.4302,-0.99887,9.8592
492,3.7508,-1.6301,9.1316
493,3.6404,-1.6347,8.9156
494,3.0786,-2.0336,8.1908
495,2.4391,-2.3214,7.1997
496,1.8793,-2.5046,6.2632
497,1.5154,-2.4725,5.5033
498,1.3981,-2.2771,5.0733
499,1.0745,-2.2103,4.3593
500,0.69443,-2.2166,3.6054
501,0.6693,-1.8225,3.1611
502,0.081273,-2.0308,2.1934
503,0.092849,-1.6611,1.8468
504,0.10763,-1.3938,1.609
505,0.082633,-1.054,1.2193
506,0.026525,-0.81225,0.8653
507,0.0034573,-0.53796,0.54488
508,4.1959,2.9683,5.4235
509,5.956,4.1095,7.8026
510,10.801,7.4356,14.165
511,11.108,6.8075,15.408
512,12.714,6.4837,18.945
513,12.654,5.0966,20.211
514,16.216,7.3649,25.067
515,15.319,4.3714,26.267
516,14.686,2.482,26.89
517,17.726,6.9983,28.453
518,16.624,4.9576,28.29
519,18.095,7.5521,28.637
520,19.342,7.8327,30.851
521,14.922,2.7171,27.126
522,11.825,-1.0606,24.71
523,8.4128,-4.6441,21.47
524,9.8039,-1.6817,21.29
525,8.2492,-2.3354,18.834
526,8.6183,-1.0602,18.297
527,5.9054,-3.6294,15.44
528,3.1061,-6.3084,12.521
529,3.2433,-5.6296,12.116
530,1.795,-6.7135,10.304
531,-1.1868,-9.8769,7.5033
532,-2.1651,-10.518,6.188
533,-2.2049,-10.275,5.8657
534,-0.82883,-8.3894,6.7318
535,-1.8131,-9.1737,5.5475
536,-1.5003,-8.4896,5.489
537,-1.9291,-8.7634,4.9051
538,-2.2529,-8.8456,4.3399
539,-4.2563,-10.868,2.3552
540,-4.3959,-10.758,1.9664
541,-4.403,-10.518,1.7118
542,-3.8426,-9.672,1.9869
543,-3.5567,-9.1666,2.0532
544,-3.1836,-8.5764,2.2093
545,-2.4586,-7.692,2.7749
546,-1.931,-7.0167,3.1546
547,-2.2471,-7.1601,2.6659
548,-2.5223,-7.2268,2.1822
549,-2.7424,-7.2201,1.7352
550,-2.7685,-6.959,1.4219
551,-1.5667,-5.9142,2.7807
552,0.28963,-4.2397,4.8189
553,-0.46673,-4.2722,3.3387
554,-0.61833,-4.3244,3.0878
555,-0.62546,-3.9969,2.746
556,-0.67509,-3.3091,1.9589
557,-0.75479,-2.8165,1.307
558,-0.82681,-2.4932,0.83956
559,-0.75328,-2.1371,0.63054
560,-0.54011,-1.6589,0.57869
561,-0.43756,-1.2794,0.40431
562,-0.33406,-0.91425,0.24613
563,-0.22376,-0.58842,0.14089
564,1.253,0.62099,1.885
565,2.4028,1.173,3.6325
566,4.5969,2.0778,7.1159
567,5.6782,2.7804,8.5759
568,9.3038,5.5443,13.063
569,8.9196,4.906,12.933
570,10.898,6.5967,15.199
571,12.454,6.9119,17.995
572,10.407,4.1717,16.642
573,10.105,2.3183,17.892
574,10.261,2.4216,18.1
575,3.1686,-7.5683,13.905
576,2.8063,-7.2154,12.828
577,9.1765,0.51049,17.842
578,9.5174,1.2108,17.824
579,12.336,4.5023,20.17
580,10.286,2.922,17.651
581,11.483,5.0295,17.936
582,9.208,2.9155,15.501
583,6.4974,0.31565,12.679
584,6.1231,0.39536,11.851
585,5.2318,-0.29309,10.757
586,5.4685,0.37376,10.563
587,6.6248,2.0187,11.231
588,6.3628,2.0169,10.709
589,6.1001,1.9436,10.257
590,5.1769,1.1483,9.2055
591,6.0234,2.2468,9.8001
592,6.0348,2.4034,9.6662
593,4.4267,0.69766,8.1558
594,4.472,0.83006,8.114
595,4.3789,0.82552,7.9324
596,5.2259,1.7412,8.7106
597,4.0521,0.48582,7.6184
598,3.2753,-0.13109,6.6818
599,3.0356,-0.31495,6.3861
600,2.5697,-0.74085,5.8802
601,-1.5071,-6.1241,3.1098
602,-3.7389,-8.4508,0.97311
603,-2.8666,-6.6758,0.94268
604,-3.4502,-7.0816,0.18108
605,-3.2451,-6.5888,0.098566
606,-3.1565,-6.1015,-0.21157
607,-2.718,-5.2466,-0.18945
608,-1.6786,-3.7483,0.39111
609,-0.43949,-2.3025,1.4235
610,-0.80679,-2.5234,0.90979
611,-0.62849,-2.1918,0.9348
612,-0.55553,-1.8982,0.78715
613,-0.49659,-1.6745,0.68134
614,-0.44594,-1.4586,0.56676
615,-0.41178,-1.2764,0.45279
616,-0.37444,-1.101,0.35213
617,-0.30192,-0.88533,0.28148
618,-0.23911,-0.69559,0.21737
619,-0.17655,-0.4979,0.14481
620,-0.12061,-0.32689,0.085676
621,0.91111,0.40997,1.4122
622,1.7995,0.80846,2.7906
623,3.6028,1.6462,5.5595
624,4.9503,2.5977,7.3029
625,5.8365,2.456,9.2169
626,5.8937,2.0531,9.7342
627,7.2361,2.5121,11.96
628,7.6413,2.4183,12.864
629,6.3227,0.031535,12.614
630,7.349,1.3368,13.361
631,14.156,8.1564,20.155
632,11.425,5.357,17.493
633,11.174,4.5328,17.815
634,11.305,4.8765,17.734
635,14.731,8.3292,21.133
636,17.058,11.152,22.964
637,14.277,8.7038,19.85
638,11.28,5.9943,16.566
639,7.7247,2.2017,13.248
640,10.222,5.2439,15.199
641,8.7309,4.0647,13.397
642,7.8248,3.4637,12.186
643,5.6883,1.3765,10
644,6.6752,2.6726,10.678
645,5.6338,1.8349,9.4328
646,5.3186,1.7832,8.854
647,5.5847,2.2975,8.8719
648,4.2119,0.89725,7.5265
649,5.0129,1.8652,8.1607
650,4.2841,1.1938,7.3744
651,8.7418,3.1318,14.352
652,3.9034,0.34835,7.4584
653,3.905,0.2017,7.6083
654,6.5173,2.3493,10.685
655,5.0735,1.7127,8.4342
656,6.0186,2.608,9.4292
657,5.0476,2.0168,8.0783
658,4.7259,1.7081,7.7437
659,3.9533,1.0106,6.896
660,3.5659,0.91778,6.214
661,4.1403,1.3304,6.9502
662,3.6477,0.9904,6.305
663,2.6288,0.23519,5.0224
664,2.4569,0.1164,4.7974
665,1.6932,-0.34058,3.727
666,1.1419,-0.66206,2.9458
667,0.87245,-0.76346,2.5084
668,0.54917,-0.8965,1.9948
669,0.42015,-0.87964,1.72
670,0.34256,-0.83549,1.5206
671,0.22233,-0.80371,1.2484
672,0.13247,-0.75264,1.0176
673,0.054287,-0.67184,0.78041
674,0.0021738,-0.58706,0.59141
675,-0.028883,-0.46505,0.40729
676,-0.046319,-0.35586,0.26322
677,-0.038832,-0.21467,0.137
678,0.54379,0.20079,0.88679
679,1.6045,0.58481,2.6241
680,2.0893,0.7549,3.4237
681,2.8361,0.85955,4.8127
682,3.6665,1.4374,5.8955
683,4.5309,1.7483,7.3135
684,4.3911,1.437,7.3453
685,4.1815,0.727,7.6361
686,5.3468,1.8164,8.8773
687,5.2354,1.2958,9.175
688,4.7799,0.81053,8.7493
689,4.3106,0.094759,8.5265
690,1.6802,-2.7764,6.1367
691,5.5825,1.3698,9.7952
692,6.2673,1.9898,10.545
693,4.3753,0.17911,8.5716
694,2.6659,-1.3695,6.7013
695,3.1247,-0.58588,6.8352
696,0.32033,-3.4351,4.0757
697,-0.49104,-4.058,3.076
698,-1.9203,-5.32,1.4795
699,-1.966,-5.1902,1.2582
700,-3.0215,-6.2616,0.21861
701,-10.22,-18.75,-1.6893
702,-10.121,-15.939,-4.3029
703,-10.401,-15.452,-5.3506
704,-10.177,-14.641,-5.7121
705,-10.824,-15.139,-6.5087
706,-6.8943,-10.269,-3.5191
707,-7.1551,-10.292,-4.0181
708,-6.4122,-9.2207,-3.6036
709,-5.055,-7.8012,-2.3088
710,-3.8803,-6.6527,-1.1078
711,-3.02,-5.7992,-0.24081
712,-1.3589,-4.5613,1.8434
713,-1.1849,-4.2981,1.9282
714,-0.39652,-3.6373,2.8443
715,-1.6882,-4.5571,1.1806
716,-1.8997,-4.6972,0.89778
717,-1.633,-4.4597,1.1938
718,-2.2886,-4.9122,0.33502
719,-2.8008,-5.248,-0.35356
720,-2.8693,-5.2144,-0.52425
721,-2.6086,-4.8925,-0.32463
722,-2.6986,-4.767,-0.63029
723,-2.3178,-4.2184,-0.41717
724,-2.4993,-4.1833,-0.81538
725,-2.2266,-3.7483,-0.70492
726,-1.9612,-3.3432,-0.57921
727,-1.7613,-2.9553,-0.56732
728,-1.4743,-2.5267,-0.42201
729,-1.2378,-2.1262,-0.34944
730,-1.0207,-1.7453,-0.29605
731,-0.79052,-1.3584,-0.2226
732,-0.57249,-0.99142,-0.15356
733,-0.378,-0.6595,-0.096511
734,-1.5222,-2.1496,-0.89493
735,-2.2603,-3.1885,-1.3321
736,-3.8819,-5.4029,-2.3609
737,-4.9472,-6.7182,-3.1762
738,-5.6046,-7.6161,-3.5931
739,-8.1769,-10.722,-5.6313
740,-9.5528,-12.315,-6.7907
741,-12.048,-15.292,-8.8047
742,-13.062,-16.418,-9.7062
743,-14.712,-18.384,-11.041
744,-14.279,-17.932,-10.627
745,-16.766,-20.643,-12.89
746,-17.652,-21.488,-13.817
747,-18.708,-22.727,-14.689
748,-22.663,-26.784,-18.541
749,-23.341,-27.388,-19.294
750,-21.221,-24.959,-17.484
751,-5.277,-17.534,6.9796
752,-8.0209,-16.59,0.54779
753,-2.6055,-12.269,7.0581
754,-5.7768,-13.323,1.7693
755,-8.0814,-14.594,-1.5684
756,-8.5233,-14.26,-2.7866
757,-7.8211,-13.533,-2.109
758,-8.1521,-13.36,-2.9445
759,-9.493,-14.152,-4.8344
760,-10.6,-15.593,-5.6069
761,-7.8869,-13.067,-2.707
762,-6.0513,-11.128,-0.97485
763,-6.6854,-11.379,-1.9922
764,-6.7466,-11.248,-2.2451
765,-6.1741,-10.658,-1.69
766,-6.6425,-10.895,-2.3903
767,-6.1015,-10.323,-1.8803
768,-5.603,-9.8473,-1.3587
769,-6.5429,-10.514,-2.5722
770,-5.9639,-9.9078,-2.0199
771,-5.8806,-9.7276,-2.0335
772,-5.7924,-9.5406,-2.0442
773,-5.7086,-9.3345,-2.0827
774,-5.5776,-9.0874,-2.0678
775,-5.5485,-8.8633,-2.2338
776,-4.4428,-7.823,-1.0625
777,-4.1214,-7.2469,-0.996
778,-4.0639,-6.8614,-1.2663
779,-3.7507,-6.2848,-1.2166
780,-3.2996,-5.6269,-0.97239
781,-3.0305,-5.0815,-0.97943
782,-2.6308,-4.4558,-0.80574
783,-2.2667,-3.8631,-0.67028
784,-1.8677,-3.2582,-0.47731
785,-1.5104,-2.6673,-0.35348
786,-1.2272,-2.1549,-0.29952
787,-0.90337,-1.62,-0.18676
788,-0.63593,-1.1602,-0.11163
789,-0.39451,-0.7267,-0.062319
790,-2.9505,-3.5229,-2.3781
791,-4.4187,-5.2724,-3.565
792,-7.4237,-8.8364,-6.011
793,-8.9135,-10.598,-7.2286
794,-11.923,-14.144,-9.7015
795,-13.387,-15.842,-10.932
796,-16.705,-19.627,-13.783
797,-17.514,-20.725,-14.304
798,-19.754,-23.506,-16.001
799,-21.682,-25.516,-17.848
800,-23.968,-28.429,-19.507
801,-19.336,-26.1,-12.571
802,-14.598,-23.677,-5.5189
803,-14.056,-22.915,-5.1972
804,-19.788,-27.112,-12.464
805,-17.774,-25.077,-10.472
806,-21.932,-27.778,-16.087
807,-22.671,-27.735,-17.608
808,-21.631,-26.54,-16.722
809,-20.264,-24.904,-15.623
810,-17.678,-22.574,-12.783
811,-16.925,-21.71,-12.14
812,-14.7,-19.824,-9.5762
813,-13.614,-18.804,-8.4235
814,-11.079,-16.644,-5.5149
815,-7.5485,-13.877,-1.2199
816,-7.7759,-13.901,-1.6507
817,-3.4713,-10.61,3.6678
818,-6.1867,-12.424,0.050344
819,-4.9936,-11.367,1.3802
820,-5.1915,-11.409,1.0264
821,-4.1681,-10.472,2.1358
822,-4.6546,-10.784,1.4746
823,-5.6913,-11.482,0.099712
824,-5.6751,-11.383,0.032375
825,-5.8495,-11.515,-0.18368
826,-5.4919,-11.035,0.050786
827,-5.6352,-11.019,-0.25095
828,-5.3734,-10.639,-0.10746
829,-4.5987,-9.8635,0.66614
830,-4.7888,-9.816,0.23833
831,-4.2649,-9.2083,0.67854
832,-3.8728,-8.5898,0.84428
833,-3.7015,-8.0148,0.6118
834,-3.491,-7.3943,0.41221
835,-2.8579,-6.5092,0.79349
836,-2.4004,-5.7317,0.93087
837,-1.9415,-4.9863,1.1033
838,-1.709,-4.375,0.95698
839,-1.3744,-3.7333,0.98457
840,-1.1037,-3.1085,0.90105
841,-0.90299,-2.578,0.77206
842,-0.72009,-2.0359,0.59577
843,-0.5187,-1.5432,0.50581
844,-0.34571,-1.0581,0.36666
845,-0.20397,-0.66502,0.25708
846,-1.856,-2.2137,-1.4983
847,-3.7198,-4.4286,-3.011
848,-7.4565,-8.8666,-6.0465
849,-9.3598,-11.098,-7.6221
850,-13.254,-15.645,-10.864
851,-12.34,-16.754,-7.9265
852,-11.394,-20.05,-2.739
853,-7.9014,-18.79,2.9876
854,-6.0543,-18.948,6.8394
855,-3.1355,-18.37,12.099
856,-1.6482,-17.821,14.525
857,3.7413,-13.789,21.272
858,1.444,-14.709,17.597
859,1.3652,-14.016,16.746
860,0.37636,-14.074,14.827
861,-0.15532,-14.746,14.436
862,1.7188,-11.79,15.228
863,2.5195,-10.443,15.482
864,1.2845,-10.444,13.013
865,1.5349,-9.343,12.413
866,0.46719,-9.4495,10.384
867,0.62977,-8.6979,9.9575
868,1.6238,-7.4776,10.725
869,3.2891,-5.4559,12.034
870,2.235,-6.2644,10.734
871,1.1015,-6.8654,9.0684
872,1.6609,-6.0529,9.3748
873,0.23665,-7.0796,7.5529
874,0.48249,-6.741,7.7059
875,1.5016,-5.6882,8.6915
876,1.2544,-5.7942,8.3029
877,1.458,-5.5374,8.4534
878,1.5965,-5.3403,8.5333
879,2.308,-4.6874,9.3034
880,1.5291,-5.3327,8.391
881,1.2503,-5.5388,8.0393
882,0.76739,-5.9166,7.4514
883,0.75746,-5.9076,7.4226
884,1.0687,-5.5822,7.7196
885,0.33518,-6.1112,6.7815
886,-0.020382,-6.3512,6.3105
887,-0.12212,-6.2985,6.0543
888,-0.019281,-6.0401,6.0015
889,0.25735,-5.4925,6.0072
890,0.59119,-4.7834,5.9658
891,0.28838,-4.6063,5.1831
892,0.51852,-4.0073,5.0443
893,0.58528,-3.5734,4.7439
894,0.54502,-3.1909,4.281
895,0.40284,-2.8963,3.702
896,0.29812,-2.5613,3.1576
897,0.32709,-2.1319,2.7861
898,0.24676,-1.7835,2.277
899,0.2057,-1.4189,1.8303
900,0.15937,-1.078,1.3967
901,0.1193,-0.76754,1.0061
902,0.093183,-0.46174,0.6481
903,-1.8869,-2.3326,-1.4412
904,-5.3087,-6.8208,-3.7966
905,-8.0332,-10.168,-5.8983
906,-10.129,-12.36,-7.8984
907,-16.219,-20.006,-12.432
908,-18.703,-22.986,-14.42
909,-19.669,-23.74,-15.598
910,-23.326,-27.645,-19.007
911,-27.192,-31.517,-22.866
912,-28.325,-34.085,-22.564
913,-30.037,-36.955,-23.119
914,-23.938,-34.443,-13.433
915,-26.627,-37.626,-15.628
916,-18.03,-30.458,-5.6025
917,-14.477,-26.827,-2.1267
918,-15.881,-28.168,-3.5941
919,-8.5649,-21.181,4.0511
920,-5.4381,-17.214,6.3379
921,-3.5019,-14.634,7.6299
922,-1.4478,-12.114,9.2183
923,0.5555,-9.8972,11.008
924,-2.5722,-11.979,6.8348
925,-2.8769,-11.891,6.1371
926,-3.2318,-11.674,5.2106
927,-4.571,-12.465,3.3227
928,-4.2419,-11.88,3.396
929,-7.055,-14.25,0.14045
930,-8.1481,-15.153,-1.1434
931,-8.6973,-15.51,-1.8846
932,-8.049,-14.814,-1.2844
933,-7.0397,-13.818,-0.26091
934,-7.1095,-13.837,-0.38197
935,-6.4411,-13.188,0.30572
936,-7.1063,-13.778,-0.4347
937,-6.2348,-12.957,0.48784
938,-7.4991,-14.061,-0.93687
939,-6.269,-12.917,0.37918
940,-5.0609,-11.823,1.7015
941,-4.1672,-10.982,2.6477
942,-3.7653,-10.582,3.0511
943,-3.7382,-10.421,2.9452
944,-3.3637,-9.9356,3.2082
945,-2.5811,-9.0176,3.8554
946,-2.4086,-8.4559,3.6387
947,-2.2897,-7.8678,3.2883
948,-2.0986,-7.2041,3.0068
949,-1.9106,-6.5566,2.7355
950,-1.7903,-5.9788,2.3981
951,-1.6972,-5.3853,1.9908
952,-0.56091,-4.4691,3.3473
953,-0.10048,-3.2857,3.0848
954,0.047679,-2.6153,2.7107
955,-0.059869,-2.1751,2.0554
956,0.033643,-1.6612,1.7285
957,-0.042234,-1.2779,1.1934
958,0.0030682,-0.85814,0.86428
959,0.027077,-0.46764,0.52179
960,-2.3765,-2.979,-1.7739
961,-7.4481,-9.1404,-5.7559
962,-9.886,-12.293,-7.4789
963,-12.276,-16.254,-8.2982
964,-12.119,-17.266,-6.9732
965,-14.672,-21.68,-7.6641
966,-16.712,-23.951,-9.4735
967,-16.157,-25.504,-6.8109
968,-11.071,-22.384,0.24229
969,-3.9667,-18.871,10.938
970,-4.2985,-18.105,9.5077
971,-9.0734,-21.416,3.2688
972,-7.7518,-20.243,4.7391
973,-6.2658,-18.803,6.271
974,-4.3913,-16.362,7.579
975,-3.9777,-15.983,8.0272
976,-2.4499,-13.26,8.3603
977,-1.394,-11.418,8.6301
978,2.7924,-7.0501,12.635
979,-5.8828,-14.306,2.54
980,-4.3882,-12.53,3.7538
981,-5.8765,-13.39,1.6366
982,-7.471,-14.547,-0.39537
983,-5.4858,-12.34,1.3684
984,-7.0725,-13.653,-0.49177
985,-8.1464,-14.655,-1.638
986,-7.3689,-13.929,-0.80916
987,-7.9485,-14.486,-1.4109
988,-6.9036,-13.367,-0.44009
989,-6.559,-13.128,0.0097376
990,-7.5609,-14.112,-1.0096
991,-7.217,-13.797,-0.63681
992,-7.2661,-14.003,-0.52909
993,-7.5844,-14.318,-0.85124
994,-6.9589,-13.805,-0.1128
995,-7.3844,-14.298,-0.47088
996,-7.0507,-13.963,-0.13836
997,-7.0803,-13.931,-0.22945
998,-6.1596,-13.038,0.71895
999,-5.8269,-12.658,1.0037
1000,-5.5222,-12.288,1.2439
1001,-3.0313,-9.4553,3.3928
1002,-11.454,-18.093,-4.8143
1003,-9.5393,-15.61,-3.4682
1004,-6.3027,-11.146,-1.4588
1005,-6.4807,-10.823,-2.1381
1006,-5.4823,-9.476,-1.4885
1007,-4.2644,-7.7211,-0.8078
1008,-2.7927,-5.8393,0.254
1009,-2.0416,-4.6775,0.59429
1010,-1.9344,-4.2456,0.37674
1011,-1.7288,-3.672,0.21437
1012,-1.1784,-2.8272,0.47038
1013,-0.74152,-2.0418,0.55877
1014,-0.41726,-1.4118,0.57731
1015,-0.22471,-0.89528,0.44586
1016,-4.6259,-6.0242,-3.2277
1017,-6.9615,-9.0148,-4.9082
1018,-10.951,-14.298,-7.6053
1019,-12.499,-16.376,-8.6219
1020,-13.749,-19.102,-8.3966
1021,-12.226,-18.687,-5.7652
1022,-13.888,-21.896,-5.88
1023,-11.86,-20.803,-2.9172
1024,-12.598,-22.194,-3.0017
1025,-14.236,-23.126,-5.3473
1026,-9.9788,-19.777,-0.18087
1027,-9.7418,-19.888,0.40463
1028,-12.109,-21.219,-2.9981
1029,-8.0815,-18.356,2.193
1030,-9.9408,-19.113,-0.76839
1031,-7.4019,-16.53,1.7267
1032,-7.8243,-15.862,0.21379
1033,-2.4678,-10.858,5.9228
1034,1.0904,-7.3553,9.5362
1035,-1.0432,-8.4291,6.3426
1036,-1.7585,-8.5704,5.0534
1037,-1.7639,-8.0719,4.5441
1038,-0.45948,-6.5223,5.6034
1039,-2.2707,-7.8816,3.3403
1040,-0.43033,-6.0479,5.1872
1041,-0.90375,-6.2594,4.4519
1042,-1.0831,-6.3178,4.1516
1043,1.0122,-4.4119,6.4362
1044,1.2081,-4.1641,6.5802
1045,-0.28311,-5.5436,4.9774
1046,1.4281,-3.9832,6.8395
1047,-0.68904,-6.0253,4.6472
1048,0.47661,-5.0209,5.9741
1049,0.8257,-4.8111,6.4625
1050,0.8374,-4.9351,6.6099
1051,-4.8692,-11.512,1.7732
1052,7.1607,-0.28682,14.608
1053,8.5735,0.496,16.651
1054,6.1932,-0.7918,13.178
1055,4.4008,-1.3235,10.125
1056,3.8364,-1.4702,9.1429
1057,4.0226,-0.91995,8.9652
1058,6.7699,1.8507,11.689
1059,7.2001,2.5766,11.824
1060,5.9166,1.4845,10.349
1061,4.8431,0.72198,8.9642
1062,4.2459,0.4085,8.0832
1063,3.6307,0.25238,7.009
1064,2.8918,-0.13684,5.9204
1065,2.5729,-0.14485,5.2907
1066,2.28,-0.085652,4.6457
1067,2.1232,0.09689,4.1495
1068,1.7435,0.066344,3.4207
1069,1.4269,0.090325,2.7634
1070,1.0555,0.047655,2.0633
1071,0.68222,0.016049,1.3484
1072,-1.0617,-2.6968,0.57337
1073,-1.4576,-3.8518,0.93652
1074,-2.3936,-6.3315,1.5442
1075,-4.3091,-8.8102,0.19211
1076,-4.3306,-10.113,1.452
1077,-5.7078,-11.877,0.46155
1078,-5.9283,-13.07,1.2133
1079,-5.3283,-12.744,2.0871
1080,-6.9172,-14.819,0.98502
1081,-3.6885,-11.629,4.2524
1082,-5.1471,-13.241,2.9465
1083,-7.3093,-14.872,0.25307
1084,-1.9949,-10.088,6.0987
1085,-0.27632,-8.1371,7.5844
1086,-0.76932,-8.6944,7.1558
1087,-5.8555,-12.61,0.89888
1088,-5.6907,-11.692,0.3108
1089,-4.2398,-9.613,1.1334
1090,-1.5066,-6.4747,3.4615
1091,-2.9996,-7.4152,1.416
1092,-3.8053,-7.7787,0.16799
1093,-5.0342,-8.7184,-1.3499
1094,-5.2597,-8.7164,-1.8029
1095,-4.4517,-7.7352,-1.1681
1096,-3.1889,-6.395,0.017276
1097,-0.67154,-3.955,2.6119
1098,-0.13976,-3.4209,3.1414
1099,-0.018382,-3.4139,3.3771
1100,0.40552,-3.098,3.909
1101,9.8321,3.1052,16.559
1102,5.2164,-1.1034,11.536
1103,2.2345,-3.0757,7.5448
1104,7.4473,2.4567,12.438
1105,4.1196,-1.0468,9.286
1106,7.5471,2.9301,12.164
1107,4.2718,-0.090336,8.6338
1108,0.57658,-3.9796,5.1328
1109,0.17718,-4.2936,4.6479
1110,-1.2757,-5.8367,3.2852
1111,0.14102,-4.2269,4.509
1112,-0.018917,-4.41,4.3721
1113,-0.84333,-5.4331,3.7464
1114,-0.30419,-4.5604,3.952


==> eF_xEnKF_asc.csv <==
x,sig,lb,ub
1,-4.8737,-10.053,0.30517
2,-3.0929,-8.8548,2.669
3,-19.113,-26.612,-11.613
4,-11.954,-18.742,-5.1652
5,24.688,7.7431,41.632
6,11.164,-0.37147,22.699
7,10.624,0.58891,20.659
8,11.877,3.3895,20.364
9,16.517,8.904,24.13
10,9.2109,0.60453,17.817
11,14.191,5.6285,22.754
12,26.048,17.343,34.754
13,16.862,8.0187,25.706
14,14.511,5.1933,23.828
15,7.9034,-3.5438,19.351
16,10.807,1.0973,20.517
17,19.086,7.4556,30.716
18,15.62,5.7711,25.468
19,18.84,9.5823,28.098
20,15.34,6.1732,24.508
21,27.013,15.397,38.629
22,20.843,10.824,30.861
23,20.34,10.128,30.552
24,18.34,7.3298,29.349
25,10.282,-5.1084,25.673
26,7.2538,-8.1152,22.623
27,6.651,-7.7253,21.027
28,20.201,4.9637,35.438
29,21.814,8.1433,35.484
30,16.293,4.0264,28.559
31,18,6.2226,29.777
32,22.438,10.572,34.305
33,20.092,8.2481,31.936
34,18.524,7.1362,29.911
35,12.844,2.6243,23.063
36,18.055,7.5585,28.552
37,25.038,13.296,36.78
38,25.421,13.817,37.024
39,24.434,13.279,35.589
40,20.963,10.888,31.038
41,21.768,11.638,31.898
42,18.388,9.5326,27.244
43,13.678,6.4734,20.884
44,15.641,8.4653,22.816
45,16.189,9.0523,23.326
46,12.746,6.7888,18.703
47,13.113,7.2184,19.008
48,10.993,5.8148,16.172
49,7.9458,3.6918,12.2
50,7.0696,3.1854,10.954
51,6.1063,2.6539,9.5588
52,4.9825,2.0054,7.9597
53,3.9526,1.504,6.4013
54,3.2217,1.1519,5.2914
55,2.269,0.73712,3.8009
56,1.4607,0.39144,2.53
57,-0.085759,-1.7589,1.5874
58,-0.26834,-3.4693,2.9326
59,-1.2488,-7.1606,4.663
60,-0.62454,-7.9228,6.6738
61,0.30437,-9.2619,9.8706
62,1.4044,-8.6395,11.448
63,-3.1164,-12.316,6.0834
64,4.0159,-7.6357,15.668
65,9.7197,-3.6522,23.092
66,24.11,7.9066,40.314
67,19.908,5.8559,33.959
68,9.9646,-1.4457,21.375
69,8.2943,-1.6488,18.237
70,6.7726,-2.8665,16.412
71,1.5664,-7.6143,10.747
72,-1.9343,-10.522,6.653
73,9.8158,1.5955,18.036
74,12.137,4.955,19.318
75,8.7979,2.6785,14.917
76,4.6979,-1.2504,10.646
77,5.9634,0.63276,11.294
78,6.3584,1.4194,11.298
79,9.5541,4.7675,14.341
80,9.4228,4.7195,14.126
81,12.002,7.1129,16.891
82,13.934,8.7778,19.091
83,13.584,8.1176,19.05
84,16.349,10.339,22.358
85,15.334,9.1308,21.537
86,15.484,8.962,22.006
87,15.344,8.5035,22.185
88,12.985,5.9532,20.017
89,12.986,5.7222,20.249
90,14.911,7.2728,22.549
91,13.229,5.4854,20.972
92,11.225,3.3734,19.077
93,10.916,3.0145,18.818
94,13.818,5.6682,21.967
95,12.549,4.4868,20.612
96,12.377,4.3372,20.416
97,10.702,2.7726,18.632
98,8.9639,1.2206,16.707
99,8.2716,0.77894,15.764
100,6.7384,-0.35178,13.829
101,7.9493,0.87038,15.028
102,5.1205,-1.1155,11.357
103,6.4206,0.26926,12.572
104,2.3178,-2.8017,7.4373
105,1.9987,-2.3673,6.3647
106,2.4887,-1.3887,6.366
107,2.4834,-1.2244,6.1912
108,2.2305,-0.94924,5.4102
109,1.77,-0.84476,4.3848
110,1.2272,-0.88624,3.3405
111,0.86804,-0.73909,2.4752
112,0.60731,-0.51285,1.7275
113,0.38936,-0.32351,1.1022
114,-0.21271,-1.4158,0.99032
115,-0.37342,-2.709,1.9622
116,-0.73544,-5.4305,3.9597
117,-0.13415,-5.7317,5.4634
118,-2.8509,-10.454,4.7525
119,-1.643,-9.5788,6.2928
120,-2.1696,-10.963,6.6236
121,0.43506,-7.9897,8.8598
122,2.8352,-6.2248,11.895
123,4.0504,-4.3036,12.405
124,16.138,5.622,26.654
125,15.204,5.7116,24.697
126,10.481,1.8242,19.138
127,11.957,3.7978,20.116
128,19.312,10.851,27.772
129,19.988,12.364,27.612
130,20.108,13.255,26.96
131,16.603,10.877,22.329
132,13.973,8.9804,18.966
133,12.304,7.7784,16.829
134,11.594,7.4396,15.748
135,10.236,6.2872,14.185
136,9.6693,5.806,13.533
137,8.2548,4.3823,12.127
138,8.4151,4.6024,12.228
139,8.5362,4.6868,12.386
140,11.417,7.4081,15.427
141,11.348,7.146,15.55
142,8.5442,4.0375,13.051
143,6.8156,1.9735,11.658
144,4.5961,-0.68574,9.878
145,3.2291,-2.3763,8.8344
146,4.435,-1.1923,10.062
147,5.8913,0.14834,11.634
148,3.6927,-2.424,9.8094
149,4.234,-1.996,10.464
150,4.8226,-1.5417,11.187
151,3.2162,-4.5577,10.99
152,1.6098,-4.6464,7.8661
153,1.9834,-3.7114,7.6783
154,-1.2465,-6.7949,4.302
155,0.75071,-4.1257,5.6271
156,2.3447,-2.3997,7.0891
157,2.8094,-1.659,7.2779
158,-0.52559,-4.6784,3.6272
159,-0.28975,-4.1334,3.5539
160,-1.1243,-4.6548,2.4062
161,-1.7434,-5.0551,1.5684
162,-1.7721,-4.7533,1.2092
163,-0.80683,-3.4857,1.8721
164,-0.39393,-2.7665,1.9786
165,-0.13447,-2.2187,1.9498
166,-0.14998,-1.8919,1.592
167,-0.055716,-1.4934,1.382
168,-0.029159,-1.1176,1.0593
169,-0.017445,-0.80504,0.77015
170,-0.0073364,-0.46588,0.4512
171,-0.34635,-1.233,0.54029
172,-1.1947,-3.8191,1.4297
173,-1.7445,-5.1655,1.6764
174,-2.4932,-7.4301,2.4438
175,-2.1132,-7.6122,3.3859
176,0.26499,-6.5632,7.0932
177,-0.45439,-7.4707,6.5619
178,-3.5861,-11.34,4.1681
179,-4.4508,-12.112,3.2105
180,1.0338,-7.284,9.3517
181,-3.5518,-11.483,4.3796
182,-0.56024,-8.655,7.5345
183,6.5247,-1.8298,14.879
184,5.1453,-2.7948,13.085
185,4.5811,-2.6522,11.814
186,4.7711,-1.9323,11.474
187,4.4403,-1.4111,10.292
188,2.3033,-2.7718,7.3784
189,2.4698,-1.9649,6.9044
190,1.056,-2.8809,4.993
191,-0.91257,-4.5311,2.706
192,0.45704,-2.7894,3.7035
193,-3.2379,-6.6299,0.15417
194,-1.7095,-4.7651,1.346
195,-1.6979,-4.678,1.2822
196,-2.697,-5.6591,0.26517
197,-3.8291,-6.906,-0.75227
198,-1.9945,-5.1912,1.2023
199,-1.6371,-4.9593,1.6851
200,0.56064,-3.0553,4.1766
201,-4.8555,-9.6307,-0.080304
202,-7.1195,-12.799,-1.4399
203,-4.7459,-10.61,1.1182
204,-6.2614,-11.131,-1.3919
205,-0.14587,-5.4684,5.1767
206,-2.9331,-8.1029,2.2367
207,0.47061,-4.5707,5.5119
208,1.5192,-3.2011,6.2395
209,1.2219,-3.3367,5.7804
210,2.0557,-2.56,6.6715
211,2.559,-2.0846,7.2027
212,2.2871,-2.3041,6.8783
213,1.6798,-2.7662,6.1258
214,1.2235,-2.9705,5.4176
215,1.2131,-2.7124,5.1387
216,1.584,-2.0975,5.2656
217,1.1388,-2.2604,4.538
218,0.51382,-2.5468,3.5744
219,0.86555,-1.9814,3.7125
220,0.80643,-1.7274,3.3402
221,0.86045,-1.4175,3.1384
222,0.74184,-1.1975,2.6812
223,0.61214,-1.0361,2.2603
224,0.4854,-0.82142,1.7922
225,0.35025,-0.65198,1.3525
226,0.22757,-0.45188,0.90703
227,-0.13045,-1.428,1.1671
228,-0.18636,-2.095,1.7223
229,-0.23396,-3.3709,2.9029
230,0.41373,-3.3333,4.1608
231,-0.15287,-4.9308,4.625
232,-1.3351,-6.3735,3.7033
233,-4.5205,-10.273,1.232
234,-4.1925,-10.082,1.6972
235,-3.9072,-10.363,2.549
236,-1.9321,-8.4557,4.5916
237,-2.9401,-9.239,3.3588
238,-7.5576,-14.065,-1.0502
239,-8.0645,-14.239,-1.89
240,-3.5262,-10.147,3.0945
241,-3.1016,-9.5717,3.3684
242,-3.0688,-9.1153,2.9777
243,-4.1231,-9.4128,1.1666
244,-0.86224,-5.8534,4.1289
245,1.3944,-3.2991,6.0879
246,1.4638,-2.7923,5.7199
247,2.4681,-1.4579,6.394
248,3.388,-0.29643,7.0724
249,1.5517,-1.676,4.7795
250,2.25,-0.80734,5.3073
251,-9.4941,-17.838,-1.1502
252,2.9537,-4.6678,10.575
253,2.6716,-4.1645,9.5077
254,1.1087,-4.5011,6.7184
255,1.1754,-3.3589,5.7096
256,6.8648,2.0874,11.642
257,4.5441,0.21919,8.869
258,4.5117,0.29222,8.7311
259,0.69722,-3.5409,4.9353
260,-2.8128,-7.3195,1.6938
261,-3.5461,-8.1568,1.0647
262,-1.6401,-5.9535,2.6734
263,-4.0957,-8.5567,0.36537
264,-3.7804,-8.1896,0.62876
265,-1.1275,-5.4764,3.2214
266,-1.1852,-5.5255,3.1552
267,-2.515,-6.8377,1.8077
268,-2.5987,-6.8867,1.6894
269,-2.7975,-6.9537,1.3587
270,-2.5584,-6.4647,1.3478
271,-1.121,-4.8134,2.5714
272,-1.3481,-4.7795,2.0833
273,-0.89968,-4.0596,2.2602
274,-0.54345,-3.4475,2.3606
275,-0.26329,-2.8881,2.3615
276,-0.17799,-2.5192,2.1632
277,-0.22214,-2.2586,1.8143
278,-0.19419,-1.9232,1.5348
279,-0.12668,-1.5582,1.3049
280,-0.092349,-1.2151,1.0304
281,-0.071265,-0.90495,0.76242
282,-0.038162,-0.58317,0.50685
283,-0.84155,-1.8344,0.15134
284,-1.3517,-2.8126,0.10915
285,-1.9044,-4.308,0.49925
286,-2.0748,-4.8873,0.73764
287,-2.602,-6.2594,1.0555
288,-2.4139,-6.3941,1.5663
289,-1.4801,-6.2414,3.2813
290,-2.6462,-7.5641,2.2716
291,-2.1688,-7.6873,3.3498
292,-1.2267,-6.8484,4.395
293,1.742,-4.6007,8.0848
294,2.2557,-4.0527,8.5641
295,1.4096,-4.9962,7.8154
296,0.4153,-5.6766,6.5072
297,0.22419,-6.1076,6.556
298,1.6481,-4.254,7.5502
299,2.6869,-2.6985,8.0722
300,2.8766,-2.0123,7.7654
301,-1.5297,-6.9766,3.9172
302,-5.9015,-11.957,0.15358
303,-11.358,-17.737,-4.9784
304,-5.4246,-10.139,-0.71012
305,-3.6184,-7.7738,0.53686
306,-0.22936,-4.0056,3.5468
307,1.8359,-1.9537,5.6255
308,3.0133,-0.64445,6.671
309,1.1646,-2.2723,4.6014
310,-2.5937,-6.024,0.83669
311,-3.0939,-6.4543,0.26642
312,-1.3306,-4.6556,1.9944
313,-2.998,-6.3339,0.33802
314,-3.0711,-6.4506,0.30837
315,-2.8388,-6.2655,0.58792
316,-0.47863,-4.1361,3.1788
317,-1.2834,-5.009,2.4421
318,-2.2304,-6.0712,1.6105
319,-4.4274,-8.4574,-0.39737
320,-3.6816,-7.787,0.42385
321,-2.9636,-7.249,1.3218
322,-2.6072,-6.9167,1.7022
323,-2.1942,-6.55,2.1616
324,-1.7438,-6.052,2.5645
325,-0.79719,-4.9797,3.3854
326,-1.2209,-5.0911,2.6494
327,-1.5973,-5.1651,1.9705
328,-1.5835,-4.8812,1.7143
329,-1.6003,-4.605,1.4045
330,-1.6259,-4.3653,1.1136
331,-1.5019,-3.9542,0.95052
332,-1.2242,-3.4022,0.95379
333,-1.0474,-2.9168,0.82199
334,-0.85196,-2.4431,0.7392
335,-0.63276,-1.9157,0.65015
336,-0.47358,-1.4823,0.5351
337,-0.32218,-1.0318,0.38742
338,-0.20372,-0.66948,0.26204
339,-0.31608,-0.6872,0.05505
340,-0.62874,-1.3568,0.099309
341,-1.3198,-2.7549,0.11542
342,-1.5865,-3.3344,0.16141
343,-2.3052,-4.7036,0.093143
344,-2.5456,-5.2237,0.13245
345,-3.605,-6.8469,-0.36315
346,-4.8292,-8.2924,-1.3661
347,-6.2702,-10.225,-2.3155
348,-8.341,-12.454,-4.2283
349,-9.1997,-13.655,-4.7447
350,-8.8469,-13.312,-4.3817
351,-0.61255,-7.7891,6.564
352,8.4145,-0.5707,17.4
353,12.894,3.958,21.831
354,13.014,5.131,20.896
355,10.416,4.1021,16.731
356,8.7923,3.3122,14.272
357,10.542,4.7102,16.374
358,6.7812,1.9859,11.577
359,4.2583,-0.11522,8.6318
360,0.42195,-3.8978,4.7417
361,0.42355,-3.6533,4.5004
362,-1.5662,-5.5363,2.4038
363,-2.9965,-6.8984,0.90538
364,-3.0808,-6.8944,0.73274
365,-4.3615,-8.1821,-0.54084
366,-6.305,-10.274,-2.3356
367,-6.1379,-10.041,-2.2351
368,-6.0875,-9.9913,-2.1837
369,-7.776,-11.84,-3.7122
370,-6.3983,-10.436,-2.3605
371,-7.023,-11.15,-2.8962
372,-7.0448,-11.216,-2.874
373,-5.0797,-9.3391,-0.82035
374,-4.1514,-8.5206,0.21784
375,-2.6194,-7.1417,1.9029
376,-2.1095,-6.6881,2.469
377,-2.3459,-6.947,2.2552
378,-2.7521,-7.3529,1.8486
379,-2.8946,-7.4588,1.6696
380,-3.4088,-7.8475,1.0299
381,-3.4842,-7.7914,0.82301
382,-3.0856,-7.1964,1.0251
383,-3.0351,-6.822,0.75173
384,-2.4277,-5.9787,1.1232
385,-2.1764,-5.4078,1.055
386,-2.036,-5.0022,0.93028
387,-1.7042,-4.3676,0.95919
388,-1.4984,-3.8918,0.89506
389,-1.1769,-3.2509,0.897
390,-1.0626,-2.8417,0.71648
391,-0.81185,-2.2872,0.66353
392,-0.57351,-1.7728,0.62579
393,-0.41028,-1.3162,0.49566
394,-0.27442,-0.91472,0.36588
395,-0.15811,-0.54642,0.2302
396,-0.44811,-0.75824,-0.13798
397,-1.3726,-2.2918,-0.45347
398,-1.8475,-3.0483,-0.64666
399,-2.8981,-4.6755,-1.1207
400,-3.3583,-5.3745,-1.3422
401,-0.69409,-5.0793,3.6912
402,-2.4562,-6.7766,1.8641
403,-1.5444,-5.7516,2.6629
404,0.062496,-5.1594,5.2844
405,2.2727,-3.9339,8.4794
406,15.146,4.0059,26.287
407,13.229,3.9735,22.484
408,8.5169,1.0873,15.946
409,9.2986,2.2998,16.297
410,9.1643,2.5674,15.761
411,10.871,4.4805,17.261
412,3.8799,-1.6548,9.4146
413,4.3031,-0.81025,9.4164
414,1.4006,-3.2897,6.0909
415,-0.073064,-4.4717,4.3255
416,-0.57769,-4.7639,3.6085
417,0.042556,-3.8904,3.9755
418,1.4827,-2.4455,5.4108
419,0.50447,-3.3026,4.3116
420,-0.049546,-3.8146,3.7155
421,-3.8647,-7.8563,0.12699
422,-2.4647,-6.3566,1.4271
423,-1.9853,-5.8159,1.8452
424,-1.7323,-5.5534,2.0887
425,-0.66468,-4.5538,3.2244
426,-0.81424,-4.777,3.1486
427,-1.4897,-5.4651,2.4857
428,-2.4478,-6.4849,1.5893
429,-2.1178,-6.2082,1.9727
430,-1.0291,-5.2146,3.1563
431,-0.85068,-5.1196,3.4183
432,-1.2292,-5.5526,3.0943
433,-0.98357,-5.3395,3.3724
434,-1.1534,-5.5076,3.2007
435,-1.532,-5.8647,2.8007
436,-2.9049,-7.1848,1.375
437,-2.5309,-6.7328,1.671
438,-2.9579,-7.0231,1.1074
439,-2.5474,-6.3842,1.2895
440,-2.2113,-5.7781,1.3556
441,-1.5122,-4.8167,1.7923
442,-1.1516,-4.1941,1.891
443,-1.0712,-3.828,1.6857
444,-1.0854,-3.5494,1.3785
445,-0.93465,-3.1157,1.2464
446,-0.97465,-2.8578,0.90852
447,-0.86933,-2.4684,0.72973
448,-0.68604,-2.003,0.63094
449,-0.51309,-1.5644,0.53818
450,-0.3874,-1.1661,0.3913
451,-0.21585,-0.78303,0.35132
452,-0.21885,-0.57431,0.13661
453,-0.77066,-1.8919,0.35058
454,-0.4185,-2.0348,1.1979
455,-0.42249,-2.783,1.938
456,1.0948,-2.2908,4.4805
457,3.6456,-1.5585,8.8497
458,7.5503,0.46999,14.631
459,4.6401,-1.5888,10.869
460,-0.65858,-5.3354,4.0183
461,-2.0445,-6.7649,2.6759
462,-0.42896,-4.888,4.0301
463,-7.1698,-11.854,-2.4852
464,-7.6733,-12.034,-3.3127
465,-5.84,-10.292,-1.3879
466,-1.5753,-6.0389,2.8883
467,4.8066,-0.4366,10.05
468,4.1384,-0.52326,8.8001
469,6.2583,1.6793,10.837
470,10.325,5.1904,15.46
471,8.8911,4.302,13.48
472,13.172,7.9864,18.357
473,10.549,6.0236,15.074
474,10.598,6.2556,14.941
475,12.375,7.8293,16.92
476,12.065,7.6561,16.475
477,11.247,6.997,15.496
478,10.633,6.5163,14.75
479,10.605,6.4689,14.74
480,9.1791,5.1921,13.166
481,5.9753,2.0589,9.8916
482,7.0209,2.9911,11.051
483,6.9578,2.898,11.018
484,6.8513,2.7461,10.957
485,5.6397,1.5908,9.6887
486,3.8565,-0.16257,7.8756
487,3.8314,-0.19622,7.8591
488,3.2795,-0.75824,7.3172
489,3.5811,-0.48928,7.6516
490,3.3067,-0.76242,7.3758
491,2.9622,-1.0819,7.0063
492,1.8052,-2.1626,5.7731
493,1.7463,-2.1439,5.6364
494,1.2798,-2.4506,5.0101
495,0.54547,-2.9504,4.0413
496,-0.16251,-3.4121,3.0871
497,0.013371,-2.9976,3.0244
498,0.16283,-2.6072,2.9329
499,-0.25301,-2.7339,2.2279
500,-0.29418,-2.536,1.9476
501,-0.48792,-2.5391,1.5633
502,0.35547,-1.8027,2.5137
503,-0.062478,-1.8104,1.6854
504,0.22181,-1.2721,1.7157
505,-0.1412,-1.2253,0.94289
506,-0.058632,-0.86269,0.74542
507,-0.047404,-0.57285,0.47805
508,0.61434,-0.45203,1.6807
509,1.1314,-0.46472,2.7274
510,1.9395,-0.51738,4.3965
511,1.1062,-1.4016,3.6139
512,5.1256,0.77121,9.4801
513,9.2991,3.1704,15.428
514,9.8419,3.5261,16.158
515,7.115,2.1475,12.082
516,6.5146,1.5111,11.518
517,5.714,1.0724,10.356
518,4.4807,-0.37263,9.334
519,0.58011,-3.9699,5.1302
520,3.9646,-0.75492,8.6841
521,2.0119,-2.5373,6.5611
522,3.173,-1.1384,7.4845
523,1.2016,-2.8068,5.2099
524,1.8339,-1.7338,5.4016
525,4.3911,0.94334,7.8389
526,6.1215,2.7675,9.4755
527,2.5015,-0.7148,5.7179
528,5.3798,2.1119,8.6477
529,6.9811,3.6217,10.34
530,5.7352,2.6147,8.8557
531,4.7437,1.7354,7.7519
532,1.1429,-1.8717,4.1576
533,0.75742,-2.2284,3.7433
534,1.313,-1.6571,4.2831
535,3.4527,0.27175,6.6337
536,3.8312,0.45909,7.2034
537,3.9748,0.55114,7.3984
538,4.14,0.68154,7.5985
539,1.7873,-1.63,5.2047
540,2.0644,-1.4122,5.5409
541,3.088,-0.56862,6.7445
542,1.6395,-2.019,5.2979
543,1.9633,-1.7593,5.6858
544,1.3859,-2.3144,5.0862
545,1.349,-2.3295,5.0275
546,1.5528,-2.1589,5.2646
547,2.2344,-1.5536,6.0225
548,2.1655,-1.5963,5.9272
549,1.2168,-2.3782,4.8118
550,0.32002,-3.1175,3.7575
551,3.3276,-1.9877,8.643
552,1.8272,-2.3348,5.9893
553,1.2359,-2.3548,4.8266
554,0.70707,-2.108,3.5221
555,0.060349,-2.2666,2.3872
556,-0.63297,-2.5807,1.3148
557,-1.1784,-2.9138,0.55701
558,-1.5556,-3.1069,-0.0042971
559,-1.6141,-2.9756,-0.25257
560,-1.1372,-2.1949,-0.07943
561,-1.0006,-1.8336,-0.16762
562,-0.69276,-1.2841,-0.10144
563,-0.43252,-0.8083,-0.056737
564,-0.37351,-0.93958,0.19257
565,-0.91365,-2.0959,0.26862
566,-1.7914,-4.0691,0.48623
567,-2.9972,-6.0176,0.023236
568,-6.3591,-11.27,-1.4485
569,-10.778,-17.746,-3.8103
570,-8.393,-14.36,-2.4258
571,-6.3883,-11.857,-0.91973
572,-6.3246,-11.523,-1.1265
573,-11.789,-18.396,-5.1822
574,-13.028,-19.453,-6.6031
575,-11.949,-17.839,-6.0579
576,-18.022,-25.024,-11.02
577,-10.091,-15.941,-4.24
578,-7.5214,-13.024,-2.019
579,-8.4855,-13.759,-3.2121
580,-9.2078,-13.93,-4.4857
581,-5.6192,-10.056,-1.1825
582,-4.6888,-8.7264,-0.65121
583,-6.3219,-9.9915,-2.6524
584,-9.9196,-13.554,-6.2846
585,-8.8226,-12.272,-5.3733
586,-7.3868,-10.617,-4.1564
587,-4.4064,-7.747,-1.0658
588,-5.3206,-8.4732,-2.168
589,-4.2273,-7.3494,-1.1052
590,-3.5076,-6.6018,-0.41341
591,-4.9392,-7.8882,-1.9903
592,-5.6677,-8.573,-2.7624
593,-5.7851,-8.6529,-2.9173
594,-4.3759,-7.3404,-1.4114
595,-5.447,-8.3786,-2.5154
596,-3.9701,-7.0413,-0.89881
597,-4.552,-7.5901,-1.5139
598,-5.1953,-8.226,-2.1646
599,-5.3558,-8.4104,-2.3012
600,-4.8203,-7.9179,-1.7227
601,-8.3889,-13.044,-3.7334
602,-9.4612,-15.369,-3.5531
603,-5.6194,-11.437,0.19827
604,-7.9554,-12.604,-3.3069
605,-9.1953,-13.688,-4.7027
606,-6.9875,-10.46,-3.5154
607,-4.4177,-7.7016,-1.1338
608,-5.227,-8.1557,-2.2983
609,-3.7327,-6.3363,-1.1291
610,-4.3014,-6.7563,-1.8466
611,-3.2777,-5.3539,-1.2015
612,-2.14,-4.0198,-0.26029
613,-1.88,-3.523,-0.23691
614,-1.2692,-2.7282,0.18975
615,-1.2287,-2.4435,-0.013783
616,-1.04,-2.0464,-0.03351
617,-0.69715,-1.5147,0.12037
618,-0.53034,-1.1592,0.09853
619,-0.37422,-0.81234,0.063899
620,-0.23234,-0.51236,0.047683
621,-0.30094,-0.72492,0.12305
622,-0.63346,-1.4639,0.19696
623,-1.2182,-2.8623,0.42593
624,-0.051296,-2.313,2.2104
625,-0.31068,-3.3007,2.6793
626,1.0711,-2.5422,4.6844
627,1.668,-2.8256,6.1616
628,1.4629,-3.1213,6.0471
629,2.8555,-2.4607,8.1718
630,2.5093,-2.7219,7.7405
631,1.82,-3.4986,7.1386
632,3.5915,-1.6402,8.8232
633,-3.4105,-8.3765,1.5555
634,-2.096,-6.8134,2.6214
635,-2.9059,-7.5087,1.6968
636,-2.342,-6.7437,2.0598
637,-3.6747,-7.7182,0.36872
638,-3.9312,-7.6513,-0.21123
639,-2.5771,-6.0186,0.86438
640,-0.48345,-3.8588,2.8919
641,0.65329,-2.6563,3.9629
642,-3.0167,-6.1115,0.077961
643,-3.606,-6.4986,-0.71348
644,-5.4734,-8.2895,-2.6572
645,-6.0429,-8.7459,-3.3398
646,-8.0955,-10.952,-5.2389
647,-7.928,-10.68,-5.1756
648,-8.0853,-10.761,-5.4098
649,-8.6574,-11.341,-5.9737
650,-9.3142,-12.02,-6.6084
651,-15.969,-26.266,-5.6711
652,-1.519,-12.365,9.3273
653,-6.7619,-14.702,1.1781
654,-2.8407,-9.2196,3.5382
655,-9.1441,-14.643,-3.6454
656,-11.617,-16.731,-6.5029
657,-8.0785,-12.412,-3.7446
658,-5.0279,-9.2607,-0.79508
659,-2.7561,-7.2155,1.7033
660,-2.4918,-6.806,1.8223
661,-2.4459,-6.3605,1.4688
662,-4.3738,-7.8337,-0.91389
663,-4.3936,-7.593,-1.1941
664,-2.9877,-6.0319,0.056512
665,-3.1443,-5.8226,-0.46605
666,-2.6734,-5.1038,-0.24303
667,-1.9997,-4.2263,0.22695
668,-1.9776,-4.0103,0.055126
669,-1.8174,-3.6076,-0.027304
670,-1.2546,-2.8553,0.34606
671,-0.64578,-2.0822,0.79059
672,-0.48807,-1.7172,0.7411
673,-0.36419,-1.3717,0.64334
674,-0.30676,-1.1152,0.50165
675,-0.19705,-0.79801,0.4039
676,-0.14499,-0.57178,0.2818
677,-0.083119,-0.32625,0.16001
678,-0.17234,-0.59032,0.24564
679,-0.49048,-1.7405,0.7595
680,-0.57591,-2.2274,1.0756
681,-0.50057,-2.978,1.9769
682,-1.7354,-4.4133,0.94236
683,-2.5686,-5.9224,0.78513
684,-1.6815,-5.4387,2.0758
685,-3.1244,-7.3325,1.0836
686,-4.0569,-8.3118,0.19807
687,-6.4174,-11.084,-1.7509
688,-10.143,-15.36,-4.9257
689,-11.859,-17.144,-6.5746
690,-15.133,-20.38,-9.8867
691,-16.751,-21.831,-11.671
692,-17.703,-22.809,-12.598
693,-21.341,-26.557,-16.125
694,-18.99,-23.658,-14.322
695,-17.946,-22.188,-13.704
696,-16.017,-19.909,-12.125
697,-14.364,-17.986,-10.743
698,-12.686,-16.176,-9.1961
699,-11.64,-14.943,-8.3372
700,-13.584,-16.701,-10.467
701,-23.532,-34.404,-12.659
702,-36.898,-49.356,-24.441
703,-27.581,-36.395,-18.767
704,-25.341,-32.292,-18.389
705,-20.078,-26.044,-14.112
706,-16.565,-21.992,-11.138
707,-13.25,-18.27,-8.23
708,-9.1174,-14.443,-3.7921
709,-6.0814,-11.367,-0.7961
710,-7.7245,-12.382,-3.0673
711,-8.7627,-12.994,-4.5315
712,-8.4389,-12.485,-4.3926
713,-10.327,-14.042,-6.6114
714,-8.7806,-12.438,-5.1232
715,-9.0804,-12.517,-5.6438
716,-8.1494,-11.468,-4.8309
717,-7.0845,-10.348,-3.8213
718,-6.763,-9.8929,-3.6331
719,-6.3582,-9.3597,-3.3568
720,-6.1863,-9.0336,-3.339
721,-5.4333,-8.0912,-2.7753
722,-4.5449,-7.0124,-2.0774
723,-4.028,-6.2746,-1.7813
724,-2.7226,-4.8692,-0.57612
725,-2.1761,-4.1298,-0.22238
726,-1.9012,-3.6481,-0.15428
727,-1.5653,-3.1005,-0.030067
728,-1.2929,-2.639,0.053138
729,-1.0189,-2.1572,0.11938
730,-0.81157,-1.7481,0.12493
731,-0.58274,-1.3234,0.15797
732,-0.3784,-0.93596,0.17915
733,-0.22672,-0.60787,0.15444
734,-1.7882,-2.4088,-1.1676
735,-2.6343,-3.5537,-1.7148
736,-4.3371,-5.8518,-2.8225
737,-5.306,-7.0822,-3.5299
738,-6.2532,-8.2704,-4.2361
739,-8.1213,-10.651,-5.5916
740,-10.106,-12.829,-7.3826
741,-11.457,-14.628,-8.2864
742,-11.475,-14.761,-8.1889
743,-13.493,-17.134,-9.8512
744,-13.171,-16.903,-9.4384
745,-13.666,-17.713,-9.6188
746,-14.591,-18.597,-10.585
747,-12.939,-17.474,-8.4044
748,-12.013,-16.645,-7.3812
749,-10.851,-15.55,-6.1526
750,-11.126,-15.461,-6.7898
751,-18.175,-24.437,-11.913
752,-12.548,-18.163,-6.9327
753,-0.084796,-7.5731,7.4036
754,-2.888,-8.8196,3.0435
755,-4.4538,-9.1641,0.25657
756,1.3402,-3.4505,6.1309
757,5.2197,0.22336,10.216
758,1.9924,-2.3327,6.3175
759,1.8451,-2.0831,5.7733
760,2.3398,-1.3328,6.0125
761,1.9073,-1.5241,5.3386
762,3.1208,-0.28198,6.5235
763,1.0032,-2.1878,4.1941
764,-0.69461,-3.8582,2.4689
765,2.9356,-0.50574,6.3769
766,3.0606,-0.28837,6.4096
767,4.7153,1.2506,8.1799
768,4.5141,1.1429,7.8854
769,5.2232,1.8031,8.6434
770,5.0077,1.6167,8.3988
771,3.0528,-0.13921,6.2448
772,3.1406,-0.061395,6.3425
773,3.0837,-0.056608,6.2241
774,2.7991,-0.2706,5.8688
775,3.1466,0.13135,6.1619
776,3.8679,0.87887,6.8569
777,3.3759,0.61239,6.1393
778,3.2193,0.64783,5.7907
779,2.8611,0.50851,5.2137
780,2.8402,0.65198,5.0285
781,2.4023,0.43962,4.365
782,2.1643,0.39542,3.9333
783,1.9334,0.36665,3.5002
784,1.5297,0.18094,2.8785
785,1.1963,0.068087,2.3245
786,0.90329,-0.023809,1.8304
787,0.70007,-0.022668,1.4228
788,0.50968,-0.032408,1.0518
789,0.31915,-0.031877,0.67017
790,-0.10283,-0.59544,0.38979
791,-0.1274,-0.85737,0.60258
792,-0.11744,-1.3322,1.0973
793,-0.0052092,-1.4462,1.4358
794,0.051023,-1.8536,1.9556
795,-0.32058,-2.3621,1.7209
796,-0.19947,-2.6535,2.2546
797,-0.11844,-2.698,2.4611
798,-0.10589,-3.0117,2.7999
799,-0.85494,-3.7708,2.0609
800,1.0762,-2.3625,4.5149
801,5.1449,-0.51332,10.803
802,-7.4485,-14.813,-0.083997
803,-5.2661,-10.821,0.28886
804,-3.2508,-8.4108,1.9093
805,1.0529,-3.2984,5.4042
806,3.077,-0.80967,6.9637
807,0.46902,-3.0023,3.9403
808,1.6194,-1.5383,4.7772
809,-0.4222,-3.3369,2.4925
810,1.6178,-1.2554,4.4909
811,3.1072,0.3676,5.8468
812,5.618,2.5526,8.6834
813,5.2156,2.3132,8.118
814,3.9931,1.2689,6.7173
815,4.5778,1.7708,7.3848
816,5.5671,2.7706,8.3636
817,4.8232,2.203,7.4433
818,6.2086,3.4392,8.978
819,6.1099,3.3705,8.8494
820,6.9036,4.0699,9.7374
821,5.9892,3.2305,8.7479
822,6.5717,3.7333,9.41
823,7.3226,4.392,10.253
824,6.6855,3.7763,9.5947
825,5.8887,3.0334,8.7441
826,5.1452,2.3325,7.9578
827,6.0444,3.0766,9.0121
828,3.987,1.0797,6.8943
829,3.2308,0.33045,6.1311
830,2.9658,0.13198,5.7997
831,1.8302,-0.92134,4.5817
832,1.7925,-0.83869,4.4237
833,1.4432,-1.0003,3.8868
834,1.0073,-1.2506,3.2652
835,0.62315,-1.4637,2.71
836,0.47399,-1.4206,2.3686
837,0.47574,-1.243,2.1944
838,0.48658,-1.0417,2.0148
839,0.54834,-0.80265,1.8993
840,0.48828,-0.66368,1.6402
841,0.32985,-0.64821,1.3079
842,0.26701,-0.51728,1.0513
843,0.21078,-0.40901,0.83058
844,0.14847,-0.28937,0.58631
845,0.088969,-0.20047,0.37841
846,-0.11366,-0.3014,0.074084
847,-0.24452,-0.61295,0.1239
848,-0.49185,-1.2212,0.23752
849,-0.60896,-1.5015,0.28356
850,-0.76197,-2.0008,0.47686
851,-1.0228,-3.7922,1.7467
852,-2.7605,-5.7126,0.19158
853,-10.226,-16.249,-4.2029
854,-7.0505,-12.177,-1.9243
855,-6.6434,-10.895,-2.3922
856,-5.6668,-9.5156,-1.818
857,-2.9049,-6.491,0.68121
858,-6.4241,-10.018,-2.8297
859,-3.8569,-7.3773,-0.33652
860,-5.4318,-8.7042,-2.1594
861,-13.804,-18.667,-8.9404
862,-10.494,-14.819,-6.1691
863,-10.284,-14.087,-6.4804
864,-9.1527,-12.608,-5.6971
865,-11.575,-14.999,-8.1512
866,-9.2004,-12.268,-6.1331
867,-7.774,-10.695,-4.8527
868,-8.3749,-11.161,-5.5888
869,-8.8956,-11.593,-6.1982
870,-9.3566,-12.088,-6.6256
871,-7.8902,-10.542,-5.2383
872,-6.7838,-9.3367,-4.2308
873,-5.7104,-8.2546,-3.1662
874,-7.8326,-10.565,-5.1
875,-8.2524,-11.086,-5.4187
876,-9.8953,-12.846,-6.945
877,-9.1846,-12.099,-6.2706
878,-7.9299,-10.777,-5.083
879,-7.3562,-10.193,-4.5192
880,-6.4267,-9.2539,-3.5995
881,-7.2158,-10.103,-4.3281
882,-6.9783,-9.806,-4.1506
883,-7.5402,-10.395,-4.6856
884,-8.3263,-11.261,-5.3921
885,-7.8827,-10.8,-4.9658
886,-6.8537,-9.737,-3.9703
887,-6.6919,-9.599,-3.7848
888,-6.459,-9.3271,-3.5909
889,-5.1023,-7.7815,-2.4231
890,-3.9141,-6.3734,-1.4547
891,-3.6041,-5.8292,-1.379
892,-2.9107,-4.9594,-0.86204
893,-3.1984,-5.0623,-1.3345
894,-3.122,-4.7869,-1.4571
895,-2.8196,-4.3081,-1.3312
896,-2.1272,-3.4402,-0.81424
897,-1.7951,-2.9105,-0.67966
898,-1.4473,-2.3693,-0.52534
899,-1.142,-1.8807,-0.40332
900,-0.84917,-1.4143,-0.28401
901,-0.52228,-0.98845,-0.056104
902,-0.30402,-0.59069,-0.017341
903,-0.75565,-1.1016,-0.40971
904,-2.1538,-3.2026,-1.1051
905,-3.6723,-4.9811,-2.3634
906,-5.1033,-6.7874,-3.4193
907,-7.8779,-10.895,-4.8603
908,-10.203,-13.585,-6.8225
909,-9.1234,-14.637,-3.6097
910,-10.846,-14.729,-6.9638
911,-13.772,-18.146,-9.3983
912,-17.727,-22.443,-13.01
913,-18.131,-22.735,-13.527
914,-11.33,-16.571,-6.0895
915,-6.6153,-12.404,-0.82668
916,-10.62,-15.547,-5.6939
917,-11.854,-16.534,-7.1748
918,-8.4821,-13.545,-3.4196
919,-2.9892,-8.5221,2.5437
920,-6.8597,-11.417,-2.3024
921,-6.8428,-11.021,-2.6645
922,-5.9358,-9.8769,-1.9947
923,-4.6728,-8.5993,-0.74634
924,-6.3445,-10.006,-2.6836
925,-5.9774,-9.3587,-2.5961
926,-2.6336,-6.3059,1.0386
927,-3.0069,-6.4961,0.48227
928,-2.5087,-5.9602,0.94273
929,-5.3513,-8.7253,-1.9773
930,-4.9601,-8.19,-1.7303
931,-4.7824,-8.0332,-1.5316
932,-4.9015,-8.0052,-1.7979
933,-4.8515,-7.8981,-1.8048
934,-4.8783,-7.8778,-1.8787
935,-5.2209,-8.1367,-2.3051
936,-4.3219,-7.2281,-1.4157
937,-5.7706,-8.6388,-2.9023
938,-5.4564,-8.3383,-2.5745
939,-5.0945,-7.9541,-2.2349
940,-4.5974,-7.4892,-1.7057
941,-4.4661,-7.3523,-1.5798
942,-3.8051,-6.6634,-0.9469
943,-4.3654,-7.1943,-1.5365
944,-4.0082,-6.7879,-1.2286
945,-4.2695,-7.0094,-1.5297
946,-3.5725,-6.1511,-0.99381
947,-3.0573,-5.4268,-0.68779
948,-2.6193,-4.7774,-0.46123
949,-2.3294,-4.3073,-0.35142
950,-1.8797,-3.6793,-0.080161
951,0.05949,-2.7967,2.9157
952,1.2457,-1.846,4.3375
953,1.0209,-1.4784,3.5201
954,0.62857,-1.348,2.6051
955,0.30295,-1.1656,1.7715
956,0.5936,-0.79185,1.9791
957,0.41705,-0.57632,1.4104
958,0.23451,-0.42681,0.89582
959,0.12725,-0.23863,0.49312
960,-0.10047,-0.77246,0.57153
961,-0.36198,-2.3387,1.6147
962,0.22628,-2.6258,3.0783
963,1.4584,-3.1255,6.0424
964,-0.64203,-4.2291,2.945
965,-1.5723,-5.578,2.4333
966,3.1941,-2.7882,9.1764
967,2.976,-2.962,8.914
968,5.0223,-1.2931,11.338
969,3.8225,-1.9581,9.6031
970,-0.16507,-5.3245,4.9944
971,-2.3444,-7.1497,2.4608
972,-6.8087,-11.439,-2.1788
973,-6.1693,-10.772,-1.5664
974,-4.5759,-8.8056,-0.3463
975,-6.9659,-11.512,-2.4193
976,0.9826,-4.1116,6.0768
977,2.4078,-2.3908,7.2065
978,6.0971,1.0395,11.155
979,9.3236,3.9611,14.686
980,12.13,6.3939,17.866
981,10.008,4.9439,15.073
982,7.7067,3.2544,12.159
983,8.54,4.2014,12.879
984,8.3715,4.2517,12.491
985,6.8181,2.9558,10.68
986,8.1383,4.317,11.96
987,5.8741,2.2892,9.4589
988,6.5666,3.0125,10.121
989,6.9824,3.472,10.493
990,7.3922,3.8943,10.89
991,6.166,2.8031,9.5288
992,6.9771,3.5162,10.438
993,7.2566,3.8203,10.693
994,6.5608,3.2133,9.9083
995,5.1227,1.9043,8.341
996,3.0878,-0.11958,6.2953
997,2.1927,-1.004,5.3894
998,2.8856,-0.26785,6.0391
999,1.9565,-1.1339,5.0469
1000,2.5452,-0.49249,5.5828
1001,6.0259,1.2316,10.82
1002,4.6776,0.90398,8.4512
1003,-0.4063,-3.8058,2.9932
1004,-1.3556,-4.9112,2.1999
1005,1.8045,-1.3002,4.9092
1006,-1.1796,-4.351,1.9917
1007,-0.92173,-3.6757,1.8323
1008,-0.28617,-2.7005,2.1282
1009,-0.021546,-2.3288,2.2857
1010,0.30557,-1.697,2.3082
1011,0.30144,-1.3762,1.9791
1012,0.39992,-0.92297,1.7228
1013,0.29229,-0.7109,1.2955
1014,0.15975,-0.57807,0.89757
1015,0.1151,-0.36293,0.59314
1016,-0.17233,-1.342,0.99735
1017,-0.53893,-2.3402,1.2623
1018,-2.1719,-5.1309,0.78708
1019,-2.3813,-5.7565,0.99383
1020,-6.2558,-11.397,-1.1144
1021,-5.0504,-9.7428,-0.35809
1022,-9.1192,-15.411,-2.8276
1023,-10.755,-16.829,-4.6812
1024,-7.1575,-12.984,-1.331
1025,-1.8418,-7.5813,3.8977
1026,-3.7725,-9.5029,1.9578
1027,7.1,-0.80181,15.002
1028,11.796,3.7334,19.858
1029,14.265,6.4386,22.092
1030,14.893,7.7071,22.079
1031,11.753,5.3178,18.189
1032,13.598,7.544,19.653
1033,11.645,6.274,17.015
1034,9.8916,5.048,14.735
1035,6.7296,2.1154,11.344
1036,7.1637,2.9102,11.417
1037,5.7577,1.759,9.7564
1038,8.759,4.8249,12.693
1039,5.5972,1.7887,9.4056
1040,6.0867,2.3966,9.7769
1041,6.9072,3.3558,10.458
1042,4.9996,1.5573,8.4419
1043,4.0866,0.77294,7.4003
1044,4.3989,1.1413,7.6564
1045,3.62,0.43729,6.8028
1046,3.4259,0.31057,6.5412
1047,3.6536,0.58719,6.72
1048,3.7603,0.74141,6.7792
1049,3.1538,0.15168,6.1559
1050,1.5985,-1.4685,4.6655
1051,-11.668,-20.456,-2.8801
1052,-10.292,-17.19,-3.3948
1053,-11.116,-17.212,-5.0193
1054,-11.011,-16.361,-5.6614
1055,-7.2306,-11.411,-3.0501
1056,-7.2708,-11.452,-3.0899
1057,-6.3201,-10.178,-2.4618
1058,-6.9768,-10.39,-3.564
1059,-7.2303,-10.633,-3.8272
1060,-8.1203,-11.288,-4.9529
1061,-6.7006,-9.4485,-3.9527
1062,-5.7161,-8.0538,-3.3784
1063,-5.0107,-7.0503,-2.9712
1064,-3.8935,-5.6421,-2.1449
1065,-3.3501,-4.8848,-1.8154
1066,-2.7822,-4.034,-1.5304
1067,-2.2785,-3.3293,-1.2277
1068,-1.8209,-2.6683,-0.97342
1069,-1.3376,-1.9853,-0.68994
1070,-0.94352,-1.4117,-0.47535
1071,-0.57766,-0.87713,-0.2782
1072,-1.7201,-2.6604,-0.77979
1073,-2.9404,-4.3824,-1.4983
1074,-5.2261,-7.672,-2.7802
1075,-6.0725,-8.8426,-3.3025
1076,-7.5842,-11.057,-4.1118
1077,-9.0346,-12.829,-5.2403
1078,-11.676,-16.176,-7.1765
1079,-9.7074,-14.046,-5.3682
1080,-12.853,-17.671,-8.0354
1081,-11.075,-15.914,-6.2363
1082,-12.775,-17.787,-7.7624
1083,-13.203,-17.887,-8.5188
1084,-16.561,-21.402,-11.72
1085,-13.325,-18.009,-8.6414
1086,-11.648,-16.422,-6.8737
1087,-9.2141,-13.728,-4.7003
1088,-10.987,-15.049,-6.9253
1089,-8.0311,-12.046,-4.0158
1090,-7.8275,-11.643,-4.0119
1091,-7.9731,-11.497,-4.4488
1092,-5.0871,-8.8106,-1.3635
1093,-3.3225,-7.0786,0.4335
1094,-5.1348,-8.4845,-1.785
1095,-5.1235,-8.33,-1.9169
1096,-6.1791,-9.1615,-3.1967
1097,-6.1829,-9.09,-3.2758
1098,-7.3699,-10.108,-4.632
1099,-7.8517,-10.463,-5.2404
1100,-6.6526,-9.2916,-4.0136
1101,11.746,0.91155,22.58
1102,3.9134,-2.6214,10.448
1103,8.7542,2.2307,15.278
1104,13.603,6.5724,20.633
1105,11.584,5.8336,17.334
1106,3.8532,-0.79811,8.5045
1107,1.6715,-2.4935,5.8366
1108,2.9273,-0.89066,6.7453
1109,-1.4021,-5.4353,2.6311
1110,-1.8977,-5.7238,1.9284
1111,-2.1867,-5.7628,1.3895
1112,-1.7622,-5.2397,1.7152
1113,-3.5168,-6.9051,-0.1286
1114,-3.2534,-6.2737,-0.23302


==> eF_xEnKF_sta.csv <==
x,sig,lb,ub
1,6.3891,1.7957,10.983
2,26.404,19.746,33.061
3,7.357,-0.47977,15.194
4,11.53,5.0477,18.012
5,9.1236,2.6311,15.616
6,20.026,13.962,26.091
7,8.3002,0.82444,15.776
8,9.9009,3.4851,16.317
9,16.037,9.4438,22.631
10,24.147,17.583,30.71
11,35.437,27.791,43.084
12,32.31,25.451,39.17
13,21.005,11.698,30.311
14,15.486,4.8489,26.123
15,7.6801,-6.9099,22.27
16,32.812,10.663,54.96
17,19.325,4.4993,34.15
18,25.677,15.691,35.663
19,19.836,10.099,29.574
20,25.019,16.49,33.547
21,16.917,6.4004,27.433
22,7.3739,-6.5778,21.326
23,-0.701,-15.587,14.185
24,6.2168,-6.2358,18.669
25,6.1238,-4.2889,16.537
26,5.7963,-3.6328,15.225
27,14.085,2.4763,25.693
28,14.626,4.2456,25.006
29,14.848,4.8625,24.833
30,20.186,8.9169,31.456
31,16.031,6.471,25.591
32,17.698,7.9977,27.398
33,19.387,9.4395,29.335
34,17.307,8.1248,26.49
35,16.704,7.9557,25.453
36,10.81,3.1113,18.509
37,4.7257,-2.7518,12.203
38,5.7008,-0.43154,11.833
39,8.7287,3.1825,14.275
40,17.854,9.2747,26.433
41,13.521,7.1675,19.874
42,12.55,6.8783,18.222
43,10.845,5.7463,15.945
44,5.4394,0.40633,10.472
45,4.1195,-0.4046,8.6435
46,1.0652,-3.4844,5.6149
47,2.1974,-1.452,5.8467
48,1.0938,-2.3255,4.513
49,1.053,-1.9789,4.0849
50,0.64777,-2.0615,3.3571
51,0.80591,-1.5453,3.1571
52,0.39751,-1.531,2.3261
53,0.45783,-1.105,2.0207
54,0.47548,-0.79001,1.741
55,0.45378,-0.48636,1.3939
56,0.28581,-0.34971,0.92133
57,-0.19832,-1.4775,1.0809
58,-1.0562,-3.6073,1.495
59,-1.2104,-6.2351,3.8143
60,-0.36638,-6.0457,5.3129
61,1.3683,-5.7836,8.5202
62,1.0231,-6.0727,8.119
63,2.2737,-5.8226,10.37
64,-0.24414,-7.2773,6.789
65,4.9568,-3.1671,13.081
66,-2.4539,-9.5407,4.6329
67,0.55659,-6.395,7.5082
68,-3.3647,-9.5097,2.7804
69,-4.1656,-10.051,1.7199
70,-0.88051,-6.6965,4.9355
71,3.937,-1.8109,9.6848
72,-0.74372,-6.1458,4.6583
73,4.1919,-0.85084,9.2346
74,6.0022,1.3611,10.643
75,5.4178,1.2373,9.5982
76,4.6615,0.90943,8.4135
77,4.0063,0.57927,7.4334
78,3.2872,-0.044038,6.6184
79,3.2866,0.082575,6.4906
80,3.3326,0.096654,6.5686
81,4.6408,1.1702,8.1113
82,6.9401,3.2905,10.59
83,7.3222,3.4252,11.219
84,6.7757,2.8312,10.72
85,7.3746,3.1643,11.585
86,7.317,2.8108,11.823
87,5.6837,1.18,10.187
88,6.7518,2.0605,11.443
89,6.7748,1.6403,11.909
90,6.6778,1.467,11.889
91,7.0367,1.7118,12.362
92,7.0385,1.6221,12.455
93,5.4727,-0.062052,11.007
94,4.9378,-0.66201,10.538
95,4.4782,-1.0307,9.987
96,3.4989,-1.9232,8.9209
97,5.2882,-0.13956,10.716
98,3.95,-1.331,9.2311
99,3.0665,-2.1082,8.2411
100,2.071,-2.8207,6.9627
101,-1.9527,-6.4314,2.5261
102,-1.946,-6.1725,2.2806
103,-2.0068,-6.2487,2.2351
104,0.05033,-3.4176,3.5183
105,-0.18443,-3.2419,2.8731
106,-0.8203,-3.4084,1.7678
107,-0.00018263,-2.3391,2.3388
108,0.36084,-1.6299,2.3516
109,0.23738,-1.4574,1.9322
110,0.0059555,-1.3053,1.3172
111,-0.027313,-1.0234,0.96873
112,-0.025637,-0.72621,0.67493
113,-0.014582,-0.45646,0.42729
114,0.017936,-0.7,0.73587
115,0.030208,-1.3686,1.429
116,-0.99801,-3.875,1.879
117,-0.38792,-3.5141,2.7383
118,0.7494,-3.2272,4.726
119,0.79644,-3.4303,5.0232
120,0.764,-4.0575,5.5855
121,-5.7412,-12.085,0.60291
122,-3.9627,-9.9352,2.0098
123,-10.651,-18.332,-2.9704
124,-18.522,-28.064,-8.9798
125,-16.551,-24.725,-8.3778
126,-19.231,-27.401,-11.06
127,-15.973,-22.988,-8.9587
128,-12.593,-19.469,-5.7177
129,-8.4824,-14.793,-2.1718
130,-9.4235,-14.959,-3.888
131,-7.1667,-12.218,-2.1156
132,-6.1574,-10.735,-1.5794
133,-3.8068,-8.2317,0.61811
134,-2.4153,-6.5705,1.7398
135,-0.58124,-4.6506,3.4881
136,-0.67161,-4.5078,3.1645
137,-0.7662,-4.4475,2.9151
138,0.76681,-2.9431,4.4768
139,-1.9652,-5.4576,1.5271
140,-2.4066,-5.8455,1.0322
141,-3.6882,-7.1255,-0.25098
142,-3.8639,-7.3157,-0.41208
143,-2.9134,-6.4117,0.58498
144,-1.8669,-5.4557,1.7218
145,-2.6873,-6.3246,0.94997
146,-2.9534,-6.672,0.76519
147,-2.6383,-6.5591,1.2825
148,-2.711,-6.6984,1.2764
149,-2.2388,-6.331,1.8534
150,-1.7207,-5.8996,2.4581
151,-6.6771,-12.105,-1.2491
152,-6.055,-10.452,-1.658
153,-11.867,-17.464,-6.2698
154,-7.2185,-11.417,-3.02
155,-7.564,-11.599,-3.5285
156,-8.6049,-12.807,-4.4025
157,-7.748,-11.344,-4.1519
158,-8.1627,-11.52,-4.8056
159,-7.0797,-10.104,-4.0559
160,-6.4381,-9.1212,-3.755
161,-4.5214,-6.9022,-2.1406
162,-3.4334,-5.5374,-1.3293
163,-3.5274,-5.3824,-1.6724
164,-2.8297,-4.4317,-1.2278
165,-2.464,-3.8296,-1.0983
166,-1.9448,-3.0631,-0.82659
167,-1.4615,-2.357,-0.56605
168,-1.0082,-1.6747,-0.34173
169,-0.66092,-1.1317,-0.19013
170,-0.34671,-0.61663,-0.076792
171,-0.85914,-1.4833,-0.23498
172,-2.3405,-4.1481,-0.53286
173,-2.9346,-5.258,-0.61119
174,-3.5363,-6.842,-0.23057
175,-3.8759,-7.5276,-0.22418
176,-5.5637,-10.078,-1.0496
177,-7.9764,-12.943,-3.0097
178,-8.5345,-13.903,-3.1661
179,-6.7922,-11.955,-1.629
180,-7.7954,-13.22,-2.3708
181,-8.8076,-14.054,-3.5615
182,-9.6733,-14.97,-4.3766
183,-12.088,-17.369,-6.8058
184,-13.277,-18.474,-8.0791
185,-12.853,-17.592,-8.1141
186,-11.852,-16.313,-7.39
187,-10.848,-14.775,-6.921
188,-8.6338,-12.209,-5.0588
189,-7.7636,-11.115,-4.4125
190,-4.0834,-7.6454,-0.5214
191,-3.3644,-6.6694,-0.059294
192,-0.5637,-4.084,2.9566
193,-1.6164,-4.833,1.6002
194,-0.95315,-4.193,2.2867
195,-1.2888,-4.2923,1.7147
196,-0.64705,-3.7469,2.4528
197,-0.085097,-3.2258,3.0556
198,-2.3209,-5.2802,0.63843
199,-3.5269,-6.4409,-0.61294
200,-4.7224,-7.6066,-1.8381
201,-0.28494,-5.0892,4.5193
202,7.7709,0.084267,15.458
203,4.5318,-1.8267,10.89
204,6.5796,0.42684,12.732
205,7.1624,1.4988,12.826
206,3.4334,-1.0335,7.9004
207,3.776,-0.47333,8.0254
208,1.8108,-2.1609,5.7826
209,3.8875,-0.26694,8.042
210,3.3198,-0.56695,7.2065
211,4.8374,0.76978,8.905
212,3.7839,0.024128,7.5436
213,3.8031,0.20857,7.3976
214,3.2382,-0.046186,6.5226
215,1.5737,-1.3486,4.496
216,0.83661,-1.793,3.4662
217,0.86914,-1.5615,3.2998
218,0.66747,-1.5195,2.8544
219,0.25856,-1.7052,2.2223
220,0.06285,-1.6596,1.7853
221,0.020206,-1.4952,1.5356
222,-0.10197,-1.3737,1.1697
223,-0.078173,-1.1457,0.98938
224,-0.10748,-0.94347,0.72852
225,-0.076979,-0.71201,0.55805
226,-0.073357,-0.49718,0.35046
227,0.95709,0.037871,1.8763
228,1.6301,0.24017,3.02
229,2.6623,0.39913,4.9254
230,2.9306,0.31584,5.5455
231,3.9426,0.54958,7.3357
232,4.4359,0.72455,8.1473
233,5.2549,0.93514,9.5746
234,4.6797,0.35043,9.0089
235,3.2313,-1.4454,7.9079
236,3.7402,-0.91655,8.397
237,1.406,-3.1775,5.9896
238,-0.57762,-5.4549,4.2996
239,2.1556,-2.6115,6.9226
240,1.2965,-4.0148,6.6079
241,0.93853,-4.0897,5.9668
242,2.8472,-2.17,7.8644
243,1.9872,-2.5554,6.5298
244,3.5556,-0.46115,7.5724
245,2.7154,-0.96041,6.3912
246,3.9101,0.53555,7.2847
247,4.3969,1.2727,7.5211
248,3.7977,0.93126,6.6641
249,2.5706,-0.10244,5.2436
250,1.309,-1.2593,3.8772
251,-1.5726,-5.4767,2.3316
252,-3.8277,-10.373,2.7177
253,-5.0885,-9.7994,-0.37752
254,-0.36345,-4.1517,3.4248
255,-1.4029,-4.7621,1.9563
256,1.9447,-2.0381,5.9276
257,0.32301,-3.1147,3.7608
258,2.3181,-1.065,5.7011
259,0.97961,-2.2372,4.1964
260,1.0866,-2.1064,4.2797
261,2.3739,-0.7996,5.5475
262,1.5108,-1.5225,4.5442
263,0.75042,-2.2106,3.7115
264,2.805,-0.31939,5.9294
265,3.4354,0.24574,6.6251
266,2.6926,-0.41914,5.8044
267,2.9038,-0.22736,6.0349
268,2.3146,-0.6948,5.324
269,2.4456,-0.49125,5.3825
270,2.8407,0.035883,5.6454
271,1.8204,-0.71138,4.3521
272,1.9007,-0.47426,4.2756
273,2.0091,-0.19982,4.218
274,1.7214,-0.28141,3.7242
275,1.7188,-0.10149,3.539
276,1.4482,-0.16213,3.0586
277,1.0755,-0.31274,2.4638
278,0.72488,-0.43467,1.8844
279,0.5356,-0.41688,1.4881
280,0.39865,-0.34663,1.1439
281,0.26919,-0.28244,0.82081
282,0.15982,-0.19919,0.51883
283,0.89263,0.2393,1.546
284,1.2176,0.26578,2.1695
285,2.0341,0.46785,3.6004
286,2.6113,0.76398,4.4586
287,3.4085,1.0183,5.7986
288,3.7689,1.1467,6.3911
289,4.1658,1.1233,7.2083
290,3.0271,-0.090422,6.1445
291,3.3442,-0.092777,6.7811
292,4.6248,1.1163,8.1333
293,7.5248,3.556,11.494
294,6.8433,3.0275,10.659
295,4.3216,0.40059,8.2427
296,4.5492,0.70516,8.3933
297,5.3849,1.4863,9.2835
298,4.6234,1.1537,8.0932
299,2.5258,-0.75843,5.81
300,5.3186,2.229,8.4082
301,-21.341,-36.072,-6.6091
302,-18.819,-29.631,-8.0066
303,-21.631,-31.305,-11.957
304,-20.544,-28.66,-12.427
305,-16.323,-22.852,-9.7932
306,-13.777,-19.31,-8.2453
307,-14.018,-19.089,-8.9469
308,-10.696,-15.27,-6.1224
309,-8.2982,-12.476,-4.1209
310,-6.2627,-10.275,-2.2508
311,-6.4396,-10.319,-2.5606
312,-4.2163,-8.0237,-0.40899
313,-2.8957,-6.6213,0.82989
314,0.69483,-3.4327,4.8224
315,2.0545,-2.1879,6.2969
316,3.3296,-1.0815,7.7407
317,3.249,-0.84532,7.3432
318,1.874,-1.8709,5.6188
319,1.5009,-2.0717,5.0735
320,0.85764,-2.559,4.2743
321,0.43376,-2.8533,3.7209
322,0.8405,-2.3759,4.0569
323,0.48817,-2.5951,3.5714
324,-0.0092988,-2.9579,2.9393
325,-0.17301,-2.9661,2.6201
326,-0.20163,-2.7905,2.3873
327,-0.022727,-2.4077,2.3623
328,-0.25809,-2.4298,1.9136
329,-0.14493,-2.1142,1.8244
330,-0.099442,-1.8783,1.6794
331,0.098269,-1.4936,1.6901
332,0.075853,-1.3231,1.4748
333,0.063322,-1.1299,1.2565
334,0.0061347,-0.99813,1.0104
335,-0.029745,-0.83008,0.7706
336,-0.011388,-0.63649,0.61372
337,-0.0064365,-0.44379,0.43092
338,0.00078458,-0.28477,0.28634
339,-0.081999,-0.36864,0.20464
340,-0.15453,-0.71967,0.4106
341,-0.29959,-1.4189,0.81973
342,-0.31169,-1.6887,1.0653
343,-0.18662,-2.1062,1.733
344,0.066962,-2.1016,2.2355
345,-0.15588,-2.783,2.4712
346,0.23517,-2.5949,3.0652
347,0.3893,-2.8603,3.6389
348,0.036247,-3.2616,3.3341
349,-1.0407,-4.5746,2.4931
350,-0.41133,-4.004,3.1814
351,-3.4544,-7.9158,1.007
352,-2.223,-5.8844,1.4384
353,-6.9028,-11.692,-2.1141
354,-13.886,-19.711,-8.0621
355,-10.704,-15.429,-5.9791
356,-9.2264,-13.457,-4.9962
357,-4.2385,-8.2132,-0.2639
358,-1.4948,-5.3147,2.325
359,1.3321,-2.5226,5.1868
360,-0.44296,-3.8862,3.0003
361,-2.2645,-5.6953,1.1662
362,-4.3519,-7.7387,-0.9651
363,-3.1687,-6.2276,-0.10987
364,1.3125,-1.9934,4.6185
365,2.3006,-0.97263,5.5738
366,1.1885,-1.8774,4.2545
367,2.1635,-0.90968,5.2366
368,0.79731,-2.0932,3.6878
369,-0.70259,-3.503,2.0978
370,0.069882,-2.7533,2.8931
371,-0.62169,-3.4127,2.1693
372,-0.2957,-3.0702,2.4788
373,0.90598,-1.9403,3.7523
374,1.2013,-1.665,4.0676
375,1.8546,-1.0623,4.7716
376,0.69098,-2.1475,3.5295
377,1.1053,-1.7568,3.9674
378,2.3735,-0.59213,5.3391
379,2.5686,-0.47154,5.6086
380,1.6469,-1.2634,4.5571
381,1.4583,-1.3589,4.2755
382,1.1448,-1.5044,3.7939
383,1.1676,-1.2949,3.6301
384,1.1781,-1.102,3.4583
385,1.1463,-0.94615,3.2387
386,0.9515,-0.95918,2.8622
387,0.7436,-0.95036,2.4376
388,0.58074,-0.92418,2.0857
389,0.56361,-0.7414,1.8686
390,0.36148,-0.75023,1.4732
391,0.28313,-0.63113,1.1974
392,0.22957,-0.50946,0.9686
393,0.15948,-0.39638,0.71534
394,0.11259,-0.28005,0.50522
395,0.065863,-0.1718,0.30353
396,0.053175,-0.14453,0.25088
397,0.18921,-0.40092,0.77934
398,0.26586,-0.50868,1.0404
399,0.28343,-0.85533,1.4222
400,0.1512,-1.1334,1.4358
401,1.9831,-1.7096,5.6757
402,7.2326,1.3636,13.102
403,0.92305,-3.2067,5.0528
404,-0.81291,-4.9602,3.3344
405,-1.0186,-5.0279,2.9907
406,-9.0377,-15.437,-2.6386
407,-4.98,-10.116,0.15592
408,-6.3306,-11.493,-1.1686
409,1.5455,-3.8523,6.9432
410,-0.017467,-4.8705,4.8356
411,1.5345,-2.8873,5.9563
412,-2.1378,-6.1341,1.8586
413,-3.5117,-7.2128,0.18932
414,-5.8938,-9.5295,-2.2582
415,-4.4616,-7.7611,-1.1621
416,-1.4786,-4.7584,1.8012
417,-2.3404,-5.5049,0.82418
418,-1.4097,-4.3617,1.5424
419,-2.0019,-4.7901,0.78628
420,-1.6584,-4.5046,1.1878
421,0.030436,-2.7834,2.8443
422,0.23631,-2.5397,3.0123
423,-0.86987,-3.5026,1.7628
424,-1.6651,-4.2671,0.93696
425,-1.6879,-4.2713,0.89547
426,-1.7263,-4.2929,0.84032
427,-2.3511,-4.9495,0.24723
428,-2.0363,-4.6338,0.56122
429,-0.8933,-3.5401,1.7535
430,-0.97674,-3.6306,1.6771
431,-1.0114,-3.6681,1.6453
432,-2.4131,-5.1395,0.3134
433,-2.7647,-5.5233,-0.0062171
434,-3.4258,-6.178,-0.67353
435,-3.4359,-6.1644,-0.7074
436,-2.9151,-5.5775,-0.25267
437,-1.9376,-4.5526,0.67733
438,-0.95471,-3.5377,1.6283
439,-0.87827,-3.2887,1.5321
440,-0.86679,-3.091,1.3574
441,-0.53274,-2.5866,1.5211
442,-0.34117,-2.2231,1.5407
443,-0.14342,-1.8578,1.5709
444,0.0050098,-1.539,1.549
445,-0.12376,-1.4735,1.226
446,-0.044464,-1.2173,1.1284
447,-0.024711,-1.0208,0.97142
448,-0.032926,-0.84862,0.78277
449,-0.028638,-0.67549,0.61822
450,0.0024743,-0.47812,0.48306
451,-0.011769,-0.36247,0.33894
452,-0.17563,-0.44151,0.090258
453,-0.63869,-1.4212,0.14382
454,0.019001,-1.2905,1.3285
455,-1.684,-3.4296,0.061602
456,-0.6283,-2.4158,1.1592
457,-2.36,-5.3391,0.61907
458,-3.4325,-6.3841,-0.4808
459,-5.7666,-9.9551,-1.5781
460,-3.4963,-6.6244,-0.36815
461,-6.2674,-11.438,-1.0966
462,-9.4687,-16.054,-2.8837
463,-6.9799,-12.099,-1.8612
464,-7.8195,-12.516,-3.1229
465,-5.906,-11.244,-0.56766
466,-6.4866,-11.962,-1.011
467,-4.9621,-9.7738,-0.15047
468,-11.773,-16.509,-7.0367
469,-9.3093,-13.46,-5.158
470,-4.1198,-8.1869,-0.052712
471,-1.5027,-5.5412,2.5358
472,0.40854,-3.6062,4.4233
473,0.011438,-3.7573,3.7801
474,0.38555,-3.4908,4.2619
475,0.79366,-2.9042,4.4916
476,0.95792,-2.5353,4.4511
477,-0.085289,-3.4258,3.2552
478,-0.4191,-3.5487,2.7105
479,-0.50463,-3.4704,2.4611
480,-0.90219,-3.7726,1.9682
481,0.034056,-2.8259,2.8941
482,2.4747,-0.6291,5.5785
483,1.2953,-1.6382,4.2288
484,1.416,-1.4808,4.3129
485,0.27994,-2.5496,3.1095
486,1.2942,-1.5981,4.1866
487,2.3043,-0.66394,5.2725
488,1.1412,-1.7064,3.9889
489,2.3901,-0.54644,5.3267
490,1.6876,-1.1549,4.5301
491,1.7983,-1.0255,4.6222
492,2.3271,-0.49528,5.1495
493,2.3002,-0.43178,5.0323
494,3.1703,0.42645,5.9141
495,3.9312,1.2144,6.6479
496,3.6313,1.1221,6.1405
497,2.7943,0.59044,4.9981
498,2.4411,0.44756,4.4346
499,2.025,0.25756,3.7925
500,1.6894,0.11859,3.2603
501,0.60653,-1.067,2.2801
502,0.59774,-1.0937,2.2892
503,1.1537,-0.18949,2.4968
504,0.78453,-0.21742,1.7865
505,0.56855,-0.21478,1.3519
506,0.47723,-0.060858,1.0153
507,0.32686,-0.017498,0.67121
508,-0.19058,-0.85755,0.47638
509,-0.46789,-1.5514,0.61558
510,-1.0726,-2.8838,0.73871
511,1.3202,-0.84197,3.4823
512,3.6907,-0.053047,7.4345
513,3.61,-0.18116,7.4011
514,8.1731,1.9331,14.413
515,4.2421,-0.41937,8.9035
516,2.8803,-1.1976,6.9582
517,7.798,3.2017,12.394
518,13.454,7.7849,19.123
519,14.991,9.5445,20.438
520,16.084,10.514,21.653
521,12.416,7.6641,17.167
522,13.918,9.3457,18.49
523,10.085,5.031,15.139
524,10.676,5.8692,15.483
525,10.45,6.3761,14.524
526,12.13,8.1588,16.102
527,10.392,6.8213,13.963
528,10.852,7.5018,14.202
529,11.488,8.3073,14.668
530,9.43,6.3688,12.491
531,9.1419,6.213,12.071
532,10.755,7.88,13.63
533,10.346,7.4551,13.236
534,9.5167,6.7887,12.245
535,9.5755,6.8661,12.285
536,8.8556,6.153,11.558
537,8.8939,6.2195,11.568
538,8.381,5.7093,11.053
539,7.9934,5.3302,10.657
540,8.0069,5.2892,10.725
541,8.7175,5.992,11.443
542,8.6671,5.929,11.405
543,9.4299,6.6148,12.245
544,7.6454,4.8927,10.398
545,6.9655,4.2368,9.6942
546,6.7266,4.0158,9.4374
547,5.8462,3.1895,8.5028
548,4.7827,2.1761,7.3893
549,4.7165,2.1938,7.2391
550,4.5723,2.1597,6.9849
551,4.5774,1.8018,7.353
552,4.677,2.08,7.274
553,2.4729,0.33613,4.6096
554,1.5181,-0.51018,3.5465
555,1.2193,-0.68934,3.1279
556,0.60624,-0.97147,2.1839
557,0.65876,-0.67874,1.9963
558,1.2254,0.12009,2.3306
559,0.90206,-0.041823,1.8459
560,0.77373,0.02887,1.5186
561,0.51393,-0.077842,1.1057
562,0.39525,-0.036743,0.82724
563,0.23357,-0.039251,0.50639
564,0.28627,-0.099496,0.67205
565,0.57015,-0.19329,1.3336
566,1.4567,-0.016557,2.93
567,1.1475,-0.77715,3.0722
568,0.099855,-3.0136,3.2133
569,0.00027883,-3.4516,3.4521
570,-0.46203,-3.942,3.0179
571,2.522,-0.95061,5.9946
572,4.1238,0.61643,7.6311
573,5.9924,1.9224,10.062
574,1.2041,-3.6441,6.0524
575,-2.0408,-7.3644,3.2827
576,-1.1708,-5.8009,3.4592
577,-2.3048,-7.0555,2.4459
578,2.1787,-2.0402,6.3976
579,6.7712,2.556,10.986
580,4.281,0.50644,8.0556
581,6.2081,2.7562,9.66
582,8.9656,5.4904,12.441
583,8.8952,5.6276,12.163
584,11.398,7.8762,14.921
585,12.45,9.022,15.878
586,11.955,8.7346,15.175
587,12.507,9.3952,15.618
588,11.988,9.0539,14.923
589,10.764,8.0233,13.504
590,10.6,7.8747,13.325
591,10.071,7.465,12.677
592,9.1656,6.6362,11.695
593,10.431,7.8481,13.013
594,10.096,7.598,12.594
595,11.941,9.2778,14.605
596,11.111,8.5294,13.693
597,11.006,8.4391,13.573
598,11.626,8.9806,14.272
599,12.981,10.098,15.863
600,12.54,9.7066,15.374
601,3.8807,-2.3983,10.16
602,7.03,2.5121,11.548
603,1.2253,-4.3027,6.7533
604,0.44874,-4.587,5.4845
605,1.1354,-3.2684,5.5393
606,3.832,0.44759,7.2164
607,5.6082,2.7156,8.5008
608,4.864,2.2945,7.4334
609,5.1172,2.8671,7.3673
610,4.24,2.2335,6.2464
611,4.0616,2.2829,5.8403
612,4.3146,2.6683,5.9609
613,3.7354,2.2921,5.1787
614,3.0838,1.8519,4.3157
615,2.4704,1.4421,3.4988
616,2.0642,1.1999,2.9285
617,1.6735,0.9817,2.3653
618,1.3113,0.77251,1.8501
619,0.88586,0.51158,1.2601
620,0.54004,0.30201,0.77807
621,0.56327,0.21107,0.91546
622,1.0824,0.38658,1.7782
623,2.0848,0.71364,3.4559
624,2.5452,0.87331,4.2171
625,1.9996,-0.42007,4.4193
626,1.9625,-0.83812,4.763
627,3.4604,0.28184,6.6389
628,2.6985,-0.70318,6.1001
629,4.0418,0.42635,7.6572
630,6.1952,2.5641,9.8264
631,9.2323,5.398,13.067
632,10.916,7.1323,14.7
633,4.591,-0.02816,9.2102
634,2.875,-1.9031,7.6531
635,5.5661,1.0308,10.101
636,6.4532,2.31,10.596
637,6.0189,2.1255,9.9123
638,6.6324,3.0543,10.21
639,8.4735,5.0454,11.902
640,8.2717,5.0497,11.494
641,6.6215,3.572,9.6709
642,6.0985,3.2407,8.9562
643,5.609,2.8758,8.3423
644,6.5763,4.0438,9.1088
645,6.8742,4.4844,9.2639
646,7.2683,4.8653,9.6713
647,7.2125,4.8909,9.5341
648,6.6837,4.4091,8.9582
649,6.5792,4.253,8.9053
650,6.6157,4.3457,8.8858
651,-6.9801,-16.308,2.348
652,-4.1111,-10.569,2.3464
653,1.1994,-3.4483,5.8472
654,0.78752,-3.2744,4.8494
655,5.7712,2.0698,9.4726
656,6.7047,3.263,10.146
657,5.1643,1.9723,8.3562
658,4.5408,1.1202,7.9613
659,3.8151,0.56683,7.0633
660,3.9663,1.1488,6.7838
661,4.7134,2.0993,7.3274
662,4.1171,1.6465,6.5877
663,4.2753,1.9669,6.5837
664,5.2535,3.0639,7.4432
665,5.2981,3.2758,7.3205
666,5.1643,3.2958,7.0329
667,4.2796,2.6148,5.9443
668,3.6356,2.1546,5.1166
669,3.234,1.9186,4.5495
670,2.7982,1.6286,3.9677
671,2.1773,1.1838,3.1708
672,1.7049,0.85836,2.5514
673,1.4276,0.7319,2.1233
674,1.1042,0.54256,1.6658
675,0.83855,0.41993,1.2572
676,0.56393,0.2663,0.86155
677,0.3161,0.14559,0.48662
678,0.12286,-0.1696,0.41531
679,0.30669,-0.5611,1.1745
680,0.3656,-0.76116,1.4924
681,0.11565,-1.5542,1.7855
682,0.15877,-1.7385,2.056
683,0.46421,-1.8855,2.8139
684,-0.28068,-2.8498,2.2884
685,1.0563,-2.0163,4.1289
686,-0.9211,-4.1933,2.3511
687,-1.5337,-5.3069,2.2395
688,-3.8952,-8.2934,0.50296
689,-4.6543,-9.2489,-0.059679
690,-7.0147,-11.7,-2.3296
691,-7.8172,-12.42,-3.2146
692,-9.3628,-14.237,-4.4885
693,-11.342,-16.265,-6.419
694,-14.182,-19.339,-9.0238
695,-11.819,-16.333,-7.3044
696,-7.5465,-11.53,-3.5628
697,-3.65,-7.5035,0.20344
698,-3.8315,-7.4834,-0.17952
699,-3.3718,-6.7358,-0.007793
700,-3.4463,-6.6185,-0.27408
701,-0.90237,-8.384,6.5793
702,-7.1013,-12.251,-1.952
703,-15.354,-22.488,-8.2202
704,-12.613,-18.432,-6.7929
705,-14.715,-20.25,-9.1787
706,-18.027,-23.864,-12.189
707,-9.7417,-14.498,-4.9855
708,-8.9385,-13.308,-4.5693
709,-6.9333,-10.878,-2.989
710,-3.8668,-7.6601,-0.073415
711,-5.9259,-9.4819,-2.3699
712,-4.5418,-7.872,-1.2117
713,-3.2182,-6.4295,-0.0068697
714,-2.5392,-5.5646,0.48617
715,-1.8534,-4.7473,1.0404
716,-1.8895,-4.6406,0.86157
717,-0.80657,-3.5283,1.9152
718,-1.0674,-3.6949,1.5602
719,-1.2228,-3.7013,1.2558
720,-0.43231,-2.7736,1.909
721,0.63923,-1.631,2.9094
722,0.59556,-1.4973,2.6884
723,0.50606,-1.3685,2.3806
724,0.70585,-1.0189,2.4306
725,0.95577,-0.60727,2.5188
726,1.1096,-0.30752,2.5268
727,1.079,-0.186,2.344
728,0.95062,-0.13247,2.0337
729,0.89421,-0.017462,1.8059
730,0.77826,0.026462,1.5301
731,0.68175,0.083856,1.2796
732,0.51456,0.070902,0.95821
733,0.37045,0.066899,0.67401
734,-1.1288,-1.6447,-0.61287
735,-1.5785,-2.3457,-0.8113
736,-2.7347,-3.996,-1.4734
737,-3.4173,-4.8999,-1.9346
738,-4.0249,-5.7126,-2.3372
739,-4.8444,-6.9826,-2.7061
740,-5.2879,-7.5776,-2.9982
741,-6.8737,-9.5618,-4.1855
742,-8.4403,-11.27,-5.6106
743,-9.6609,-12.791,-6.5304
744,-9.9258,-13.05,-6.8018
745,-11.242,-14.643,-7.8416
746,-11.355,-14.695,-8.0143
747,-13.434,-16.935,-9.9341
748,-12.081,-15.48,-8.682
749,-15.119,-18.57,-11.669
750,-13.607,-16.748,-10.465
751,-0.53684,-8.7561,7.6825
752,-6.6977,-12.04,-1.3558
753,-5.2939,-9.6727,-0.91509
754,-2.4834,-8.2803,3.3134
755,-4.1385,-9.8343,1.5572
756,-3.3241,-8.0961,1.4478
757,-1.4932,-5.6383,2.6518
758,-3.3155,-7.2247,0.59368
759,-0.82483,-4.4274,2.7777
760,1.7663,-1.8157,5.3483
761,2.5718,-0.82447,5.9681
762,2.7637,-0.46019,5.9875
763,1.1599,-2.1606,4.4805
764,2.1401,-1.0009,5.281
765,0.86095,-2.1878,3.9096
766,2.984,-0.083849,6.0518
767,3.7415,0.71577,6.7671
768,4.1494,1.199,7.0998
769,3.9127,1.0324,6.7931
770,2.179,-0.62669,4.9847
771,1.4605,-1.2691,4.1901
772,1.955,-0.70553,4.6155
773,3.7439,1.068,6.4198
774,4.2543,1.6319,6.8767
775,4.4114,1.8651,6.9577
776,4.0416,1.5925,6.4907
777,3.8722,1.6221,6.1223
778,3.9512,1.8491,6.0534
779,3.5853,1.6713,5.4994
780,3.735,1.9408,5.5292
781,3.1634,1.581,4.7459
782,2.7959,1.3925,4.1992
783,2.4739,1.2448,3.703
784,2.0078,0.96411,3.0516
785,1.7273,0.85096,2.6035
786,1.4345,0.7127,2.1562
787,1.1188,0.55983,1.6777
788,0.84667,0.42793,1.2654
789,0.55397,0.28283,0.82511
790,-0.52198,-0.93349,-0.11048
791,-0.7388,-1.3462,-0.13139
792,-1.2226,-2.2248,-0.22036
793,-1.3227,-2.5049,-0.14044
794,-1.7177,-3.2722,-0.1632
795,-1.4923,-3.2113,0.22661
796,-1.8301,-3.8795,0.21925
797,-2.4363,-4.5791,-0.29347
798,-2.5491,-4.9979,-0.10027
799,-1.3836,-3.9803,1.213
800,-2.527,-5.2977,0.2437
801,-3.7487,-9.9325,2.4351
802,4.7787,-1.52,11.077
803,-8.2424,-14.331,-2.154
804,-3.3091,-8.9224,2.3042
805,1.0957,-3.9542,6.1456
806,2.0213,-2.6134,6.656
807,-0.51365,-5.2728,4.2455
808,-0.22234,-4.1685,3.7238
809,0.33813,-3.3008,3.9771
810,2.7403,-0.69171,6.1722
811,4.1649,0.90152,7.4283
812,3.4861,0.4435,6.5287
813,6.3005,3.1183,9.4828
814,6.0954,3.0498,9.141
815,4.8063,2.0036,7.609
816,4.2201,1.5272,6.9129
817,5.344,2.7056,7.9824
818,5.5781,2.9904,8.1658
819,6.5423,3.9696,9.1149
820,6.5707,4.0509,9.0905
821,8.9146,6.13,11.699
822,7.2547,4.6035,9.9059
823,6.8186,4.2351,9.4022
824,6.6804,4.1513,9.2096
825,6.6855,4.1827,9.1884
826,7.661,5.0855,10.237
827,7.6656,5.1274,10.204
828,7.4187,4.9336,9.9037
829,7.2625,4.8288,9.6961
830,7.4503,5.007,9.8937
831,6.7769,4.4587,9.0952
832,6.5943,4.363,8.8257
833,5.4506,3.4256,7.4756
834,4.9346,3.0833,6.786
835,4.237,2.5441,5.9298
836,3.6589,2.1362,5.1816
837,3.3268,1.9482,4.7054
838,2.7654,1.5503,3.9806
839,2.3144,1.2466,3.3822
840,1.8451,0.93596,2.7542
841,1.4339,0.66326,2.2046
842,1.1296,0.51503,1.7442
843,0.89825,0.41609,1.3804
844,0.62376,0.28471,0.96281
845,0.40347,0.18047,0.62648
846,-0.0041126,-0.16545,0.15723
847,0.0045912,-0.31372,0.32291
848,0.0066661,-0.62417,0.63751
849,0.085715,-0.69166,0.86309
850,-0.080204,-1.1506,0.99021
851,-2.9428,-5.8363,-0.049291
852,-13.482,-22.689,-4.2744
853,-11.167,-18.54,-3.7941
854,-14.961,-23.469,-6.4518
855,-14.618,-22.868,-6.3683
856,-9.6947,-16.313,-3.0767
857,-8.4797,-15.269,-1.6908
858,-9.2218,-15.599,-2.8448
859,-11.84,-17.535,-6.146
860,-11.403,-16.727,-6.0787
861,-8.3766,-13.333,-3.4201
862,-12.033,-16.726,-7.3397
863,-10.653,-14.851,-6.4547
864,-7.3957,-11.216,-3.5754
865,-9.6756,-13.404,-5.9472
866,-7.2909,-10.751,-3.8307
867,-5.2146,-8.5382,-1.8911
868,-6.0866,-9.3331,-2.8401
869,-7.7553,-10.82,-4.6904
870,-6.3925,-9.2835,-3.5015
871,-4.6867,-7.5224,-1.8509
872,-3.4292,-6.2422,-0.61623
873,-2.073,-4.8644,0.71842
874,-2.957,-5.6279,-0.28609
875,-1.8967,-4.7089,0.91554
876,-2.065,-4.8971,0.76704
877,-2.1897,-4.9057,0.52619
878,-3.137,-5.7451,-0.52889
879,-1.8136,-4.3539,0.72679
880,-1.3076,-3.7886,1.1734
881,-0.22134,-2.7454,2.3027
882,1.1272,-1.4461,3.7006
883,0.61692,-1.8624,3.0962
884,1.2696,-1.2026,3.7419
885,1.4758,-0.96601,3.9176
886,2.1565,-0.27436,4.5874
887,2.8434,0.43698,5.2497
888,3.2791,0.87672,5.6814
889,2.8657,0.64555,5.0859
890,2.6561,0.63028,4.6819
891,2.5982,0.72213,4.4743
892,3.1574,1.3489,4.9658
893,3.1469,1.4688,4.825
894,3.1932,1.6316,4.7549
895,2.9095,1.5187,4.3004
896,2.5697,1.3568,3.7826
897,2.2524,1.2087,3.2961
898,1.8631,1.0012,2.7251
899,1.5361,0.83903,2.2331
900,1.1787,0.64375,1.7137
901,0.76942,0.357,1.1818
902,0.49969,0.24204,0.75733
903,-0.39909,-0.68401,-0.11417
904,-0.91745,-2.0578,0.22292
905,-1.8035,-3.7731,0.16608
906,-2.4862,-5.9776,1.0052
907,-1.5767,-7.2153,4.0619
908,-0.8307,-9.4417,7.7803
909,-1.4923,-9.3292,6.3445
910,0.56195,-6.5799,7.7038
911,7.0085,-2.14,16.157
912,4.1065,-4.4159,12.629
913,-1.529,-10.108,7.0496
914,-5.6555,-13.236,1.9249
915,-8.9748,-17.384,-0.56526
916,-10.354,-17.555,-3.1531
917,-7.4017,-13.786,-1.017
918,-13.813,-20.414,-7.2119
919,-11.095,-16.654,-5.5368
920,-11.616,-16.714,-6.5176
921,-7.4968,-12.054,-2.9401
922,-8.304,-12.569,-4.0387
923,-7.2438,-11.209,-3.2784
924,-7.9708,-11.773,-4.1687
925,-8.1264,-11.859,-4.3937
926,-7.5977,-11.265,-3.9308
927,-7.023,-10.534,-3.5117
928,-6.8578,-10.183,-3.5326
929,-4.7084,-7.8514,-1.5655
930,-3.4004,-6.4673,-0.33357
931,-0.81549,-3.8861,2.2551
932,-0.58588,-3.5839,2.4122
933,0.89808,-2.1239,3.92
934,-0.5617,-3.5099,2.3864
935,0.45622,-2.4842,3.3966
936,1.1951,-1.7449,4.1352
937,1.3192,-1.6722,4.3105
938,2.2106,-0.77606,5.1973
939,3.1686,0.13613,6.2011
940,4.123,1.0806,7.1654
941,4.6067,1.5813,7.6321
942,5.1376,2.1098,8.1653
943,4.8773,1.9408,7.8138
944,4.3715,1.5634,7.1796
945,4.2539,1.5616,6.9463
946,4.1903,1.6638,6.7168
947,4.2844,1.9208,6.648
948,3.7834,1.6404,5.9265
949,3.3953,1.45,5.3406
950,3.702,1.8436,5.5604
951,2.4771,0.50807,4.4461
952,3.842,1.8635,5.8205
953,3.7853,1.9341,5.6365
954,2.968,1.5642,4.3718
955,2.4053,1.2573,3.5533
956,1.891,1.0051,2.7768
957,1.4307,0.78142,2.0801
958,1.0504,0.58419,1.5167
959,0.58047,0.32337,0.83757
960,-0.31023,-0.66709,0.046623
961,-1.2385,-2.291,-0.18598
962,-1.2239,-2.6407,0.19286
963,-1.4044,-3.3471,0.53826
964,1.9462,-1.9293,5.8216
965,6.0116,-0.34487,12.368
966,7.2144,0.13913,14.29
967,7.7665,0.97718,14.556
968,1.8857,-2.7963,6.5678
969,9.1614,2.4557,15.867
970,9.0117,2.9638,15.06
971,2.4533,-2.9338,7.8404
972,4.0058,-1.0551,9.0666
973,4.1963,-1.2715,9.664
974,1.9934,-2.9683,6.9551
975,3.6671,-1.5637,8.8978
976,1.5797,-2.9992,6.1586
977,-1.6744,-6.0536,2.7049
978,-5.0547,-9.5067,-0.60282
979,-4.9663,-9.305,-0.62755
980,-5.3003,-9.4491,-1.1515
981,-3.7689,-7.7293,0.19158
982,-5.3743,-9.5792,-1.1694
983,-4.8818,-8.7616,-1.002
984,-6.0745,-9.9442,-2.2047
985,-3.0894,-6.6444,0.46558
986,-2.5793,-5.9801,0.82142
987,-0.66939,-3.9115,2.5727
988,0.34436,-2.8044,3.4931
989,1.6814,-1.4018,4.7646
990,1.055,-1.9827,4.0927
991,2.5563,-0.47318,5.5858
992,4.1044,1.0358,7.1731
993,2.8229,-0.22638,5.8722
994,3.0453,0.0043541,6.0862
995,2.9194,-0.086053,5.9249
996,3.3402,0.28992,6.3904
997,3.0716,0.012551,6.1306
998,3.5072,0.41665,6.5977
999,4.0649,1.002,7.1279
1000,4.3515,1.371,7.3321
1001,2.9433,-4.5484,10.435
1002,-1.3704,-7.5039,4.763
1003,-0.64704,-5.12,3.8259
1004,-1.1969,-5.1946,2.8008
1005,-2.4348,-6.4056,1.5361
1006,-1.9212,-5.405,1.5625
1007,-1.5987,-4.5637,1.3662
1008,-1.0739,-3.5711,1.4233
1009,-0.40202,-2.454,1.65
1010,-0.038909,-1.7284,1.6506
1011,0.29446,-1.0395,1.6284
1012,0.2656,-0.81418,1.3454
1013,0.22178,-0.59894,1.0425
1014,0.22475,-0.37501,0.82452
1015,0.20477,-0.1795,0.58903
1016,-2.1288,-3.1877,-1.0698
1017,-3.3166,-4.9299,-1.7032
1018,-4.7825,-7.3132,-2.2519
1019,-5.1833,-7.9307,-2.4359
1020,-6.8285,-10.183,-3.4738
1021,-7.365,-10.8,-3.9303
1022,-8.4597,-12.663,-4.2567
1023,-10.319,-14.627,-6.0102
1024,-8.4988,-12.707,-4.291
1025,-3.9907,-8.4828,0.50149
1026,3.4951,-2.5485,9.5387
1027,5.1652,-1.0842,11.414
1028,2.274,-3.0365,7.5844
1029,2.9276,-2.2876,8.1427
1030,-0.29057,-4.8799,4.2988
1031,-1.9069,-6.169,2.3552
1032,-3.1335,-7.0214,0.75446
1033,-4.4711,-8.1132,-0.82888
1034,-2.9969,-6.2845,0.29064
1035,-4.5373,-7.7053,-1.3693
1036,-2.7457,-5.743,0.25171
1037,-0.98768,-3.787,1.8116
1038,0.90977,-1.8427,3.6623
1039,1.1679,-1.4545,3.7903
1040,2.222,-0.42536,4.8694
1041,4.5458,1.7073,7.3844
1042,4.7107,1.9772,7.4441
1043,4.6342,2.0229,7.2456
1044,6.4623,3.6577,9.2668
1045,4.2025,1.6245,6.7804
1046,3.9441,1.4521,6.4361
1047,6.0724,3.372,8.7728
1048,5.774,3.1568,8.3911
1049,5.4217,2.852,7.9915
1050,4.6365,2.1079,7.165
1051,9.3121,4.0887,14.535
1052,-3.4088,-9.822,3.0044
1053,-5.3806,-11.724,0.96255
1054,-2.5295,-7.4004,2.3414
1055,-1.8596,-6.0167,2.2975
1056,-0.031127,-3.5386,3.4763
1057,0.49978,-2.6515,3.6511
1058,1.6439,-1.1194,4.4071
1059,0.21128,-2.4416,2.8642
1060,0.52863,-1.7801,2.8374
1061,-0.40935,-2.5965,1.7778
1062,0.18507,-1.7102,2.0804
1063,0.17315,-1.5048,1.851
1064,0.44926,-0.99104,1.8896
1065,0.37674,-0.87522,1.6287
1066,0.44977,-0.60174,1.5013
1067,0.53861,-0.3288,1.406
1068,0.37862,-0.333,1.0902
1069,0.27345,-0.26958,0.81649
1070,0.20697,-0.18808,0.60203
1071,0.16018,-0.0926,0.41297
1072,-1.3323,-2.0847,-0.57983
1073,-2.074,-3.2026,-0.94546
1074,-4.117,-6.1127,-2.1213
1075,-5.1667,-7.5616,-2.7718
1076,-6.7983,-9.9008,-3.6957
1077,-7.6293,-10.974,-4.2849
1078,-9.9928,-14.089,-5.8963
1079,-7.9552,-11.745,-4.1658
1080,-11.739,-16.329,-7.1494
1081,-12.472,-17.029,-7.9158
1082,-15.101,-20.055,-10.147
1083,-15.462,-20.168,-10.756
1084,-17.12,-21.921,-12.319
1085,-14.708,-19.061,-10.355
1086,-17.203,-21.704,-12.703
1087,-17.27,-21.449,-13.09
1088,-15.24,-18.913,-11.567
1089,-11.642,-15.067,-8.2167
1090,-13.763,-17.048,-10.478
1091,-9.5983,-12.833,-6.3634
1092,-9.9866,-12.964,-7.0096
1093,-8.2138,-11.052,-5.3757
1094,-6.1155,-8.9199,-3.3111
1095,-3.9175,-6.8502,-0.98473
1096,-3.9702,-6.7093,-1.2311
1097,-3.4273,-6.1527,-0.70192
1098,-3.0942,-5.7404,-0.4481
1099,-3.1691,-5.7369,-0.60136
1100,-2.4748,-4.9955,0.045858
1101,1.5848,-2.7269,5.8964
1102,-0.81234,-4.798,3.1733
1103,0.26949,-2.8889,3.4279
1104,10.874,4.9869,16.76
1105,9.4333,4.4808,14.386
1106,10.456,5.6152,15.296
1107,8.4273,4.4298,12.425
1108,6.7154,3.1104,10.32
1109,5.7503,2.5836,8.917
1110,6.3096,3.1873,9.432
1111,4.9578,2.1178,7.7979
1112,2.7277,-0.046122,5.5016
1113,2.7386,0.13864,5.3387
1114,2.3186,-0.11699,4.7541


==> ki_EnKF_alt.csv <==
x,sig,lb,ub
1,1079,1232.6,925.42
2,1038.6,1174.4,902.85
3,1052.2,1170.2,934.23
4,1236.8,1384.4,1089.2
5,1259.9,1436.4,1083.4
6,1334.6,1522.9,1146.3
7,1340.4,1547.4,1133.4
8,1340.1,1552.5,1127.6
9,1339.7,1573.5,1106
10,1341.7,1569.5,1113.8
11,1344.2,1574.1,1114.4
12,1339.7,1568.2,1111.3
13,1343.3,1573,1113.6
14,1348.1,1583.2,1113
15,1349.3,1590.5,1108.1
16,1360.5,1623.2,1097.8
17,1382.3,1670.2,1094.3
18,1341.1,1602,1080.3
19,1336.7,1596.5,1076.8
20,1337.7,1599.1,1076.2
21,1324.9,1588.5,1061.3
22,1324.8,1585,1064.7
23,1319.3,1579.3,1059.3
24,1345.4,1600.4,1090.5
25,1377.1,1622.4,1131.9
26,1345,1594.8,1095.2
27,1365,1605.5,1124.6
28,1461.4,1680.6,1242.2
29,1452.6,1665.9,1239.3
30,1493.4,1689.7,1297.1
31,1566.1,1744.7,1387.5
32,1478.6,1690.4,1266.7
33,1461.7,1677.8,1245.7
34,1444,1665.5,1222.4
35,1424.8,1652.5,1197.1
36,1426.3,1652,1200.6
37,1470.9,1686.7,1255.1
38,1494,1706.3,1281.8
39,1544.9,1753.3,1336.5
40,1573.3,1774,1372.5
41,1554.2,1753.4,1355
42,1583.9,1787.8,1380.1
43,1591,1798.8,1383.2
44,1600.5,1802.4,1398.5
45,1600.6,1801.1,1400.1
46,1610.4,1809.5,1411.4
47,1628.1,1825.1,1431.2
48,1634,1828.6,1439.5
49,1647.2,1841.7,1452.6
50,1627.4,1820.8,1434.1
51,1624.5,1817.6,1431.5
52,1622.9,1816.2,1429.7
53,1633,1827.3,1438.7
54,1634.2,1828,1440.4
55,1633,1826.7,1439.3
56,1638.2,1832.2,1444.2
57,1638,1831.7,1444.3
58,1632.4,1822,1442.8
59,1638.5,1829.5,1447.5
60,1631.8,1814.1,1449.5
61,1666.4,1880,1452.9
62,1685.3,1926.5,1444
63,1701,1959.6,1442.5
64,1762.4,2129.6,1395.1
65,1757.7,2103.1,1412.3
66,1754.3,2082.1,1426.5
67,1720.2,1980.4,1460
68,1730.5,2002,1459
69,1747.2,2041.7,1452.7
70,1756.5,2062,1450.9
71,1765.5,2083.9,1447.1
72,1761,2067.7,1454.2
73,1769.5,2099.5,1439.5
74,1768.9,2104.1,1433.7
75,1766,2107.6,1424.3
76,1761,2107.7,1414.3
77,1758.9,2107.9,1409.9
78,1763.5,2115.7,1411.2
79,1761.7,2117,1406.3
80,1757.3,2114.9,1399.7
81,1761.7,2124.2,1399.2
82,1747.8,2108.8,1386.8
83,1736,2096.3,1375.8
84,1722.4,2080.2,1364.7
85,1710.4,2066.1,1354.8
86,1717.1,2076.7,1357.5
87,1693.1,2045.6,1340.6
88,1666.9,2011,1322.8
89,1671.5,2018.2,1324.8
90,1670.6,2018.3,1322.8
91,1662.4,2007.3,1317.5
92,1689,2045.1,1332.9
93,1715.6,2081.8,1349.3
94,1787.6,2184.4,1390.9
95,1808.6,2209.8,1407.5
96,1775.5,2159.7,1391.3
97,1752.9,2124,1381.8
98,1713.5,2069.3,1357.8
99,1692.3,2037.2,1347.3
100,1712.4,2059.3,1365.5
101,1736.7,2085.5,1387.8
102,1738.7,2084.3,1393
103,1725.9,2065.1,1386.6
104,1738.2,2078.4,1398.1
105,1750.8,2092.2,1409.4
106,1754.9,2095.8,1414
107,1773.3,2117.7,1428.8
108,1762.3,2102.7,1422
109,1761.4,2100.4,1422.5
110,1765.3,2104.8,1425.7
111,1760.6,2098.7,1422.6
112,1761.6,2099.8,1423.4
113,1763.8,2102.6,1425.1
114,1762.7,2100.5,1424.8
115,1763.7,2102,1425.3
116,1763.8,2101.5,1426.1
117,1758.2,2090.4,1426
118,1754.4,2081.2,1427.5
119,1756.7,2083.3,1430
120,1758.5,2083.1,1434
121,1766.1,2093.3,1439
122,1776,2108.1,1443.9
123,1783,2116.3,1449.7
124,1803.7,2149.7,1457.8
125,1809.8,2156,1463.6
126,1809.6,2151.1,1468.2
127,1824,2173.5,1474.5
128,1832.6,2183.8,1481.3
129,1849.3,2214.9,1483.8
130,1850.4,2213.7,1487
131,1848.6,2208.8,1488.4
132,1848.9,2211.5,1486.3
133,1848.7,2215,1482.4
134,1846.8,2215.9,1477.6
135,1844.5,2216.1,1472.8
136,1837.2,2211.1,1463.3
137,1832,2207.9,1456.1
138,1833.2,2211.2,1455.2
139,1830.8,2209.6,1452.1
140,1838.1,2220.1,1456.1
141,1826.8,2207.2,1446.3
142,1834.2,2217.6,1450.8
143,1811.3,2188.6,1434
144,1801.6,2177.5,1425.7
145,1789.7,2163.6,1415.8
146,1791.2,2165.7,1416.7
147,1770.1,2136.9,1403.2
148,1778.9,2149.1,1408.7
149,1775.9,2144.2,1407.5
150,1753.9,2114.8,1393
151,1773.9,2137.6,1410.2
152,1767.9,2127.6,1408.2
153,1746.9,2099.2,1394.6
154,1746.6,2096.2,1396.9
155,1750.9,2099.6,1402.2
156,1754.3,2099.6,1409.1
157,1725.3,2060.6,1390.1
158,1730,2063.7,1396.3
159,1731.4,2062.8,1400.1
160,1726,2053.6,1398.4
161,1731.1,2058.2,1404.1
162,1733.5,2059.3,1407.7
163,1705.2,2024.6,1385.8
164,1705.6,2024.3,1387
165,1711.4,2030.4,1392.4
166,1709.3,2027.1,1391.4
167,1710.6,2028.4,1392.9
168,1713.1,2030.9,1395.2
169,1715.3,2033.3,1397.3
170,1716.6,2034.8,1398.5
171,1716.9,2035.1,1398.6
172,1721.3,2041.5,1401.1
173,1721.1,2040.6,1401.5
174,1727.7,2049.5,1406
175,1728.4,2049.1,1407.7
176,1729,2048.4,1409.6
177,1744.4,2069.7,1419.2
178,1747.8,2072.6,1423
179,1742.2,2061.1,1423.3
180,1758.2,2081.1,1435.3
181,1767.1,2091.1,1443.2
182,1764.7,2082.3,1447
183,1779.3,2100.9,1457.8
184,1794.1,2119,1469.1
185,1815.3,2148.9,1481.8
186,1825.6,2161.3,1489.8
187,1837.3,2178.5,1496
188,1841,2183.4,1498.6
189,1847.9,2195.2,1500.5
190,1847.5,2193.7,1501.3
191,1848.2,2195.9,1500.5
192,1848.2,2198.4,1497.9
193,1847.1,2198.7,1495.6
194,1845.7,2198.5,1492.8
195,1842.2,2196.5,1487.9
196,1836.5,2191.2,1481.8
197,1840.2,2195.8,1484.6
198,1837.5,2193.8,1481.3
199,1835,2191.7,1478.2
200,1823,2178.1,1467.9
201,1826.2,2182.5,1470
202,1816.1,2171,1461.3
203,1818.4,2173.4,1463.5
204,1804.4,2156,1452.8
205,1797.7,2146.7,1448.7
206,1795.5,2142.7,1448.3
207,1794.4,2140.3,1448.4
208,1801.9,2147.5,1456.4
209,1798.4,2141.2,1455.6
210,1779.2,2116.2,1442.3
211,1794.4,2131.9,1457
212,1784.2,2117.7,1450.7
213,1787.5,2118.9,1456
214,1784,2112.1,1455.9
215,1787.2,2113.8,1460.6
216,1786.1,2110.4,1461.8
217,1805.9,2132.7,1479.1
218,1816.8,2144,1489.6
219,1808.3,2132.4,1484.1
220,1811.8,2135.8,1487.9
221,1812.2,2135.6,1488.9
222,1811.3,2133.9,1488.7
223,1816.1,2139,1493.1
224,1813.1,2135.4,1490.8
225,1811.4,2133.2,1489.5
226,1811.9,2133.7,1490
227,1811.1,2132.4,1489.7
228,1810.2,2130.9,1489.4
229,1809,2128.7,1489.3
230,1815.7,2138.2,1493.2
231,1812.8,2132.8,1492.7
232,1805.6,2120.6,1490.6
233,1810.1,2125.9,1494.4
234,1819.5,2138.2,1500.8
235,1824.1,2142.9,1505.3
236,1828.2,2146.7,1509.7
237,1826.5,2141.5,1511.5
238,1828,2140.4,1515.6
239,1836.6,2151.4,1521.7
240,1849.1,2169.9,1528.3
241,1846.2,2161.6,1530.9
242,1864.2,2189.7,1538.8
243,1865.9,2190.8,1541
244,1869.1,2195.6,1542.6
245,1867.8,2191.9,1543.7
246,1867.3,2190.2,1544.5
247,1868.6,2194.4,1542.8
248,1868.4,2192.4,1544.3
249,1867.9,2193.3,1542.6
250,1871.9,2193.6,1550.2
251,1871.1,2193.4,1548.7
252,1867.7,2191.3,1544.1
253,1869.6,2193.4,1545.8
254,1866.5,2190.8,1542.2
255,1859.2,2183.8,1534.7
256,1849.1,2173.5,1524.6
257,1847.9,2172.5,1523.3
258,1850,2175,1525
259,1857.5,2183.3,1531.7
260,1841.2,2163.9,1518.4
261,1829.2,2149.4,1509
262,1832,2152.1,1511.9
263,1838.2,2157.9,1518.4
264,1831.4,2148.5,1514.2
265,1811.5,2122.9,1500.1
266,1819.2,2130.1,1508.3
267,1819.5,2128.6,1510.4
268,1812.1,2117.7,1506.5
269,1808.7,2111.8,1505.7
270,1827.4,2131.9,1522.9
271,1827.9,2130.8,1525
272,1816.5,2115.9,1517.1
273,1815.3,2112.9,1517.7
274,1819.1,2116.5,1521.8
275,1815,2110.5,1519.5
276,1823.6,2120,1527.1
277,1824.9,2121.1,1528.7
278,1828.2,2124.5,1531.9
279,1831.2,2127.8,1534.5
280,1830.6,2127,1534.3
281,1834.8,2131.8,1537.7
282,1835.3,2132.4,1538.3
283,1835.4,2132.4,1538.3
284,1836,2133.4,1538.6
285,1837.3,2135.2,1539.4
286,1835.7,2132.2,1539.2
287,1833.1,2127.4,1538.8
288,1834.8,2129.1,1540.4
289,1834,2126.6,1541.5
290,1841.9,2138.1,1545.6
291,1837.5,2129.3,1545.8
292,1836.8,2126.3,1547.3
293,1828.8,2110.9,1546.8
294,1829.2,2109.3,1549.2
295,1823,2096.2,1549.8
296,1827.7,2101.5,1553.9
297,1825.9,2095.8,1556.1
298,1826.6,2094.5,1558.7
299,1825.7,2091,1560.3
300,1824.2,2086.7,1561.8
301,1820.7,2078.6,1562.9
302,1815.6,2066.9,1564.2
303,1816.1,2067.5,1564.7
304,1814.9,2064.1,1565.7
305,1813.8,2061.1,1566.6
306,1816.3,2070.3,1562.2
307,1816.1,2069,1563.3
308,1816.2,2069.4,1563
309,1817.8,2068.2,1567.3
310,1818.5,2068.5,1568.5
311,1819.9,2069,1570.7
312,1817.8,2067.7,1567.9
313,1818.8,2068.7,1568.9
314,1821.7,2070.8,1572.7
315,1818.9,2068.3,1569.5
316,1814.7,2064.1,1565.3
317,1819.8,2068.5,1571
318,1815.5,2063.7,1567.4
319,1817.5,2064.9,1570
320,1821.8,2068.5,1575
321,1828.3,2074.6,1582
322,1823.2,2067.7,1578.7
323,1822.5,2065.6,1579.5
324,1811.2,2051.5,1570.8
325,1818.8,2058.6,1579
326,1812.1,2049.8,1574.3
327,1814.2,2051.2,1577.2
328,1820.5,2057.3,1583.7
329,1822.2,2058.5,1586
330,1821.8,2057.2,1586.4
331,1828.6,2064.5,1592.6
332,1831.6,2067.5,1595.7
333,1835.8,2072,1599.6
334,1836.5,2072.5,1600.4
335,1834.1,2069.5,1598.7
336,1831.4,2066.2,1596.6
337,1833,2068,1598
338,1831.7,2066.5,1596.9
339,1831.5,2066.2,1596.8
340,1831.6,2066.3,1596.9
341,1830.3,2064,1596.7
342,1830.5,2064.1,1597
343,1829.5,2061.9,1597.1
344,1828,2059,1597.1
345,1823.7,2050.8,1596.6
346,1824.4,2051.3,1597.4
347,1815.9,2035.9,1596
348,1808.7,2022.7,1594.6
349,1802.3,2010.8,1593.8
350,1795.1,1997.3,1592.8
351,1798.1,2001.5,1594.7
352,1802.1,2007.9,1596.3
353,1796.1,1996.3,1595.9
354,1792,1989.1,1594.8
355,1782.4,1971.9,1593
356,1781.8,1971.5,1592.2
357,1777.2,1963.4,1591
358,1768.8,1950.1,1587.4
359,1761.2,1938.2,1584.1
360,1753.8,1927.4,1580.2
361,1750.9,1924.8,1577
362,1747.1,1919.1,1575.1
363,1744.4,1916.2,1572.6
364,1741.3,1912.6,1570
365,1739.1,1911.1,1567
366,1739.2,1916.3,1562.1
367,1739,1918.4,1559.6
368,1739.6,1924,1555.2
369,1740.9,1929.1,1552.7
370,1742.6,1934.6,1550.5
371,1746.3,1943.1,1549.6
372,1748.6,1949.2,1548.1
373,1752.2,1955.6,1548.8
374,1757.6,1968.3,1546.9
375,1764.8,1982.2,1547.4
376,1777.6,2006.1,1549.1
377,1783.7,2016.3,1551.1
378,1785.3,2018.8,1551.8
379,1790.1,2026.3,1554
380,1797.3,2037,1557.5
381,1795,2033.4,1556.5
382,1797.8,2037,1558.7
383,1800.7,2040.7,1560.7
384,1805.3,2046.5,1564.1
385,1805.2,2046.3,1564
386,1807.4,2048.9,1565.9
387,1807.2,2048.3,1566.1
388,1808.7,2049.8,1567.6
389,1812.4,2053.9,1570.9
390,1811.1,2052.1,1570.2
391,1809.2,2049.6,1568.8
392,1810.4,2050.9,1570
393,1811.7,2052.2,1571.2
394,1812.3,2052.7,1571.8
395,1812.5,2053,1572
396,1812.4,2052.9,1571.8
397,1812.2,2053,1571.3
398,1811.6,2052.4,1570.8
399,1807.9,2052.5,1563.3
400,1806.6,2053.1,1560.1
401,1801.7,2052.4,1551.1
402,1801.8,2051.2,1552.4
403,1801.5,2049.6,1553.4
404,1799.8,2048.7,1550.9
405,1797,2048.7,1545.3
406,1787.5,2046.5,1528.6
407,1781.7,2047.7,1515.6
408,1779.1,2046.8,1511.4
409,1762.9,2048.8,1477
410,1753.4,2049.5,1457.4
411,1746,2052.5,1439.5
412,1730.3,2057.7,1402.9
413,1715.5,2064.5,1366.4
414,1702.9,2071.5,1334.3
415,1694.3,2080.9,1307.6
416,1688.6,2084.4,1292.8
417,1685.2,2090.8,1279.5
418,1681.2,2100.3,1262.1
419,1668.2,2123.6,1212.9
420,1667.3,2128.8,1205.9
421,1661.6,2142.1,1181.2
422,1659.3,2151.7,1167
423,1655,2172.1,1138
424,1652.8,2186.8,1118.7
425,1650.4,2209.5,1091.4
426,1648.7,2237.1,1060.3
427,1648.5,2259.8,1037.1
428,1649,2283.7,1014.3
429,1650.2,2307.5,992.86
430,1651.3,2322.1,980.47
431,1653.3,2340.6,965.91
432,1654.7,2350.5,958.8
433,1656.4,2361,951.75
434,1661.8,2389.8,933.77
435,1664.4,2402,926.9
436,1669.5,2422.4,916.52
437,1670.3,2425.4,915.19
438,1672.2,2432.3,911.98
439,1675.7,2442.9,908.51
440,1677.2,2447.6,906.69
441,1677.8,2449.2,906.42
442,1679.6,2453.6,905.46
443,1679.9,2454.2,905.5
444,1682,2459,904.97
445,1684.7,2464.9,904.52
446,1685.9,2467.2,904.52
447,1688.5,2472.3,904.66
448,1686.9,2469.2,904.64
449,1687,2469.2,904.77
450,1686.6,2468.5,904.69
451,1687.6,2470.1,905.22
452,1687.4,2470.3,904.44
453,1687.1,2470.4,903.88
454,1686.5,2470.5,902.57
455,1686.5,2470.2,902.88
456,1685,2471.2,898.77
457,1686.8,2468.4,905.07
458,1685.9,2468.6,903.21
459,1675.8,2477.3,874.3
460,1669.4,2483.5,855.27
461,1656.5,2497,815.96
462,1646.7,2506.5,786.81
463,1641.1,2511,771.13
464,1641.5,2509.4,773.63
465,1632.3,2519.1,745.57
466,1623.4,2529.3,717.51
467,1613.5,2542.5,684.54
468,1605.7,2554.8,656.63
469,1603.5,2559.8,647.3
470,1596.6,2573.6,619.55
471,1592.7,2582.6,602.75
472,1592.5,2586.5,598.51
473,1591.9,2591.6,592.2
474,1594.8,2590.2,599.33
475,1591.4,2603.8,579.02
476,1591,2609.5,572.56
477,1588.1,2624.6,551.52
478,1583.4,2648.2,518.5
479,1580.4,2666.1,494.75
480,1578.5,2680.3,476.7
481,1578.6,2686.6,470.54
482,1577.8,2698.5,457.05
483,1578.2,2702,454.41
484,1576.3,2727.1,425.54
485,1575.7,2741.4,410.08
486,1575.1,2757.2,392.9
487,1574.6,2774.6,374.64
488,1574.7,2779.5,369.79
489,1574.9,2788.2,361.63
490,1575.2,2795.2,355.11
491,1576.4,2814.4,338.46
492,1577.2,2825.4,329.08
493,1577.4,2829.3,325.57
494,1578.5,2837.7,319.23
495,1579.6,2846.5,312.75
496,1580.8,2854.3,307.31
497,1581.6,2859.2,303.95
498,1581.6,2859.9,303.28
499,1582.3,2863.5,301.08
500,1583.6,2868.9,298.37
501,1583.9,2870,297.75
502,1584.8,2873.2,296.43
503,1584.8,2873.2,296.39
504,1584.6,2872.8,296.47
505,1584.5,2872.4,296.59
506,1584.4,2872.2,296.64
507,1584.3,2872,296.65
508,1583.5,2871.8,295.27
509,1582.5,2871.4,293.65
510,1583.7,2870.9,296.58
511,1580.7,2869.6,291.92
512,1577.4,2867.5,287.28
513,1574.3,2865.1,283.49
514,1573.3,2862,284.57
515,1568.8,2858.6,278.95
516,1562.6,2854.3,270.96
517,1561.4,2849.5,273.33
518,1553.9,2844.2,263.64
519,1550.1,2838.7,261.46
520,1544.1,2833,255.13
521,1532.1,2827.3,236.92
522,1520.9,2822.6,219.2
523,1508.4,2817.3,199.53
524,1503.8,2812.7,194.99
525,1495.2,2808.4,181.93
526,1490.1,2805.3,174.91
527,1479.8,2803,156.68
528,1469.1,2801.1,136.99
529,1464,2799.4,128.56
530,1455.9,2797.5,114.21
531,1443.9,2796.3,91.446
532,1436.3,2794.9,77.666
533,1431.3,2794.1,68.477
534,1430.4,2793.7,67.182
535,1423.8,2793.7,53.999
536,1420.8,2793.7,47.893
537,1416.1,2794.6,37.682
538,1411.7,2795.4,28.067
539,1402.4,2796.7,7.9895
540,1398.2,2797.8,-1.3219
541,1394.9,2798.8,-9.039
542,1393.7,2799.9,-12.458
543,1392,2801.3,-17.372
544,1390.8,2802.8,-21.207
545,1391,2803.9,-21.934
546,1390.8,2805.1,-23.477
547,1388.5,2808.2,-31.216
548,1386.3,2811.2,-38.605
549,1384.4,2814.4,-45.546
550,1383.1,2816.9,-50.815
551,1382.6,2818.3,-53.077
552,1382.7,2818.3,-53.008
553,1382,2820.1,-56.031
554,1381.7,2821.2,-57.81
555,1381.5,2822,-59.107
556,1381.2,2822.8,-60.293
557,1381.1,2823.6,-61.408
558,1381,2824.5,-62.549
559,1381,2825,-63.098
560,1380.9,2824.6,-62.796
561,1380.9,2824.8,-62.959
562,1381,2825.1,-63.137
563,1381,2825.2,-63.21
564,1381.4,2825.6,-62.839
565,1380.8,2824.7,-63.164
566,1379.9,2822.9,-63.164
567,1379.3,2821.1,-62.557
568,1380.8,2820.7,-59.165
569,1377.1,2813.8,-59.511
570,1377.2,2810.5,-56.164
571,1374.3,2802.4,-53.89
572,1367.9,2789.6,-53.873
573,1361.9,2775.7,-51.807
574,1357.3,2762.7,-48.138
575,1341.8,2735.5,-52.008
576,1334.5,2717.2,-48.295
577,1334.9,2706.6,-36.907
578,1327.8,2687,-31.438
579,1322.4,2668.2,-23.425
580,1312.4,2645.1,-20.304
581,1307.7,2629.8,-14.421
582,1297.9,2609.3,-13.593
583,1287.1,2588.7,-14.446
584,1280.8,2574.2,-12.714
585,1273.7,2560,-12.52
586,1269.4,2549.6,-10.944
587,1267.5,2543.1,-8.18
588,1262.9,2534.1,-8.2746
589,1258.7,2526.1,-8.7147
590,1253.1,2517,-10.841
591,1252.1,2513.9,-9.6499
592,1249.5,2509.3,-10.401
593,1242.7,2500.7,-15.263
594,1240.5,2497.5,-16.505
595,1238.2,2494.5,-18.144
596,1238.8,2494.8,-17.324
597,1234,2490.2,-22.17
598,1230.5,2487.1,-26.07
599,1228.6,2485.8,-28.53
600,1226.3,2484.4,-31.736
601,1222.9,2482.4,-36.573
602,1220,2481,-41.006
603,1218.7,2480.9,-43.466
604,1217,2480.7,-46.749
605,1215.8,2481,-49.276
606,1214.8,2481.3,-51.671
607,1214.2,2481.8,-53.43
608,1214.2,2482.3,-53.822
609,1214.7,2482.6,-53.189
610,1214,2483,-54.968
611,1213.9,2483.3,-55.476
612,1213.7,2483.5,-55.979
613,1213.6,2483.6,-56.348
614,1213.6,2483.7,-56.586
615,1213.5,2483.8,-56.817
616,1213.5,2483.9,-56.979
617,1213.5,2483.8,-56.901
618,1213.5,2483.7,-56.794
619,1213.4,2483.6,-56.747
620,1213.4,2483.5,-56.692
621,1213.7,2483.9,-56.588
622,1213.5,2483.6,-56.516
623,1213.4,2482.9,-56.126
624,1214.3,2483.8,-55.128
625,1211.8,2478.4,-54.759
626,1209.8,2473.5,-53.809
627,1208.5,2468.8,-51.768
628,1206.8,2463.2,-49.507
629,1201.6,2450.7,-47.474
630,1200.1,2443.9,-43.775
631,1203.9,2444.8,-37.112
632,1197.2,2428.3,-33.862
633,1191.9,2412.7,-29.018
634,1187.5,2398.6,-23.563
635,1185.8,2388,-16.434
636,1183.6,2376.6,-9.4855
637,1176.3,2357.6,-4.9811
638,1168.5,2338.3,-1.3612
639,1159.5,2317.8,1.195
640,1159.9,2313.4,6.3641
641,1154.4,2300.2,8.6403
642,1149.9,2289,10.755
643,1143.2,2274.7,11.657
644,1142.3,2270.5,14.218
645,1137.9,2261.1,14.83
646,1135.1,2254.6,15.626
647,1133.7,2250.8,16.623
648,1128.9,2242.1,15.733
649,1129.1,2241.4,16.812
650,1126,2236.1,15.946
651,1125.3,2234.7,16.014
652,1122,2229.7,14.32
653,1120.4,2227.4,13.412
654,1120.3,2227.4,13.244
655,1118.4,2225.1,11.636
656,1117.9,2224.9,10.856
657,1116.4,2223.7,9.2207
658,1115.5,2223.1,7.8417
659,1114.3,2222.5,6.1019
660,1113.4,2222.2,4.6501
661,1113.4,2222.9,3.9976
662,1112.8,2222.9,2.6439
663,1111.8,2222.8,0.78486
664,1111.5,2223.2,-0.082934
665,1110.8,2223.2,-1.543
666,1110.3,2223.3,-2.7313
667,1110,2223.5,-3.4326
668,1109.7,2223.7,-4.175
669,1109.7,2223.8,-4.4734
670,1109.7,2223.9,-4.5622
671,1109.6,2224,-4.7528
672,1109.6,2224,-4.8107
673,1109.6,2224.1,-4.9048
674,1109.6,2224,-4.8952
675,1109.6,2224,-4.9183
676,1109.6,2224,-4.9118
677,1109.6,2224.1,-4.9237
678,1109.4,2223.7,-4.9232
679,1109.3,2223.4,-4.7851
680,1109.2,2222.9,-4.5367
681,1108.3,2220.7,-4.0691
682,1109,2221.3,-3.259
683,1108.3,2218.8,-2.1319
684,1106.8,2214.5,-0.84465
685,1104.5,2208.1,0.9445
686,1104.8,2206.3,3.26
687,1102.5,2199.1,5.8837
688,1100.2,2191.6,8.78
689,1097.3,2182.4,12.153
690,1092.1,2168.7,15.403
691,1094.5,2169.2,19.797
692,1092.3,2160.3,24.303
693,1087.5,2146.7,28.337
694,1083.1,2134.3,31.954
695,1081.6,2127.6,35.547
696,1075.6,2113.2,38.01
697,1072.3,2104,40.579
698,1068.1,2093.5,42.592
699,1066,2087.5,44.568
700,1062.4,2078.9,45.927
701,1058,2069.2,46.725
702,1055.5,2063.4,47.638
703,1053.1,2057.9,48.269
704,1051,2053.3,48.728
705,1048.6,2048.3,48.857
706,1049.1,2048.7,49.551
707,1047.3,2045.3,49.364
708,1046.3,2043.4,49.225
709,1046,2042.8,49.146
710,1045.7,2042.4,48.939
711,1045.3,2042,48.565
712,1045.8,2043,48.466
713,1045.2,2042.5,47.76
714,1045.2,2043,47.31
715,1043.4,2041.1,45.767
716,1042.7,2040.6,44.705
717,1042.4,2040.8,43.948
718,1041.3,2040,42.521
719,1040.3,2039.5,41.159
720,1039.8,2039.4,40.164
721,1039.6,2039.6,39.52
722,1039,2039.5,38.567
723,1039,2039.7,38.308
724,1038.4,2039.6,37.246
725,1038.3,2039.7,36.93
726,1038.3,2039.8,36.717
727,1038.2,2039.9,36.374
728,1038.2,2040,36.36
729,1038.1,2040,36.219
730,1038.1,2040.2,36.06
731,1038.1,2040.2,35.99
732,1038.1,2040.2,35.984
733,1038.1,2040.3,35.928
734,1038.1,2040.3,35.974
735,1038.4,2040.8,36.062
736,1038.1,2039.8,36.333
737,1037.1,2037.5,36.748
738,1037.5,2037.8,37.242
739,1035.3,2032.5,38.091
740,1034.1,2029.1,39.073
741,1032.6,2024.9,40.4
742,1032,2022.2,41.902
743,1031.8,2019.7,43.829
744,1032.9,2020,45.878
745,1031,2013.7,48.363
746,1029.9,2008.9,50.951
747,1029.6,2005.1,54.01
748,1024.4,1991.6,57.07
749,1023,1985.9,60.183
750,1024.1,1985.1,63.099
751,1026.3,1986.9,65.714
752,1025.1,1982.2,67.943
753,1026.5,1982.9,69.999
754,1024.8,1978,71.653
755,1023.2,1973.4,73.068
756,1022.4,1970.5,74.324
757,1022.2,1969,75.423
758,1021.5,1966.7,76.235
759,1020,1963.3,76.786
760,1018.6,1960.1,77.172
761,1020,1962.3,77.806
762,1020.9,1963.6,78.251
763,1020,1961.8,78.177
764,1019.5,1960.9,78.084
765,1019.6,1961.1,78.016
766,1018.8,1959.9,77.587
767,1018.8,1960.2,77.348
768,1018.8,1960.6,77.048
769,1017.6,1959.1,76.149
770,1017.7,1959.6,75.794
771,1017.3,1959.5,75.194
772,1017,1959.4,74.561
773,1016.6,1959.4,73.882
774,1016.3,1959.4,73.243
775,1015.9,1959.3,72.51
776,1016.3,1960,72.649
777,1016.2,1960.2,72.18
778,1015.8,1960.2,71.465
779,1015.7,1960.3,71.077
780,1015.7,1960.4,70.91
781,1015.5,1960.5,70.55
782,1015.5,1960.5,70.449
783,1015.5,1960.6,70.318
784,1015.5,1960.6,70.357
785,1015.5,1960.6,70.376
786,1015.5,1960.7,70.233
787,1015.5,1960.6,70.307
788,1015.5,1960.6,70.318
789,1015.5,1960.6,70.293
790,1015.3,1960.3,70.34
791,1015.5,1960.7,70.38
792,1015.6,1960.6,70.557
793,1015.7,1960.6,70.809
794,1015.9,1960.5,71.241
795,1016.1,1960.4,71.753
796,1015.7,1958.8,72.56
797,1017.1,1960.9,73.311
798,1018.5,1962.6,74.392
799,1017.9,1960.1,75.701
800,1019.1,1961,77.157
801,1020.3,1961.9,78.765
802,1022.5,1964.4,80.632
803,1023.7,1964.9,82.58
804,1023.4,1961.8,84.908
805,1024.8,1962.7,87.01
806,1023.8,1958.8,88.887
807,1023.9,1957.3,90.587
808,1024.8,1957.6,92.084
809,1025.9,1958.4,93.392
810,1027.7,1960.9,94.554
811,1028.6,1961.6,95.561
812,1030.4,1964.3,96.513
813,1031.5,1965.8,97.288
814,1033.6,1969.2,98.06
815,1036.5,1974.1,98.848
816,1036.8,1974.5,99.199
817,1040.3,1980.6,100.02
818,1038.8,1977.9,99.82
819,1040,1979.9,100.12
820,1040.2,1980.3,100.09
821,1041.2,1982.1,100.25
822,1041,1982.1,100.01
823,1040.4,1981.4,99.497
824,1040.5,1981.7,99.25
825,1040.4,1981.8,98.901
826,1040.5,1982.4,98.664
827,1040.4,1982.5,98.213
828,1040.4,1982.8,97.916
829,1040.6,1983.4,97.875
830,1040.4,1983.4,97.349
831,1040.4,1983.6,97.226
832,1040.4,1983.8,97.03
833,1040.3,1983.9,96.692
834,1040.2,1984,96.394
835,1040.3,1984,96.521
836,1040.3,1984,96.543
837,1040.3,1983.9,96.669
838,1040.3,1984,96.567
839,1040.2,1983.8,96.659
840,1040.2,1983.7,96.706
841,1040.2,1983.8,96.657
842,1040.2,1983.9,96.573
843,1040.2,1983.8,96.614
844,1040.2,1983.8,96.611
845,1040.2,1983.8,96.631
846,1040.4,1984.1,96.616
847,1040.5,1984.4,96.622
848,1040.7,1984.8,96.679
849,1040.8,1984.9,96.798
850,1040.8,1984.6,97.045
851,1041.7,1986.2,97.271
852,1043.1,1988.5,97.637
853,1044.7,1991.5,98.039
854,1046.5,1994.4,98.637
855,1048.5,1997.7,99.363
856,1050.7,2001.1,100.25
857,1054,2006.8,101.13
858,1055.5,2008.9,102.22
859,1058,2012.6,103.46
860,1060.4,2016,104.82
861,1063.3,2020.3,106.37
862,1066.9,2025.9,107.75
863,1069.9,2030.8,109.03
864,1072,2033.7,110.29
865,1074.5,2037.7,111.37
866,1076.3,2040.2,112.36
867,1078.5,2043.6,113.31
868,1080.9,2047.7,114.12
869,1083.5,2052.2,114.91
870,1084.7,2054,115.53
871,1085.7,2055.3,116.02
872,1087.3,2058.1,116.6
873,1087.8,2058.7,116.87
874,1089,2060.8,117.29
875,1090.5,2063.3,117.77
876,1091.3,2064.6,117.99
877,1092.1,2066,118.28
878,1092.9,2067.3,118.48
879,1093.8,2068.8,118.81
880,1093.9,2069.1,118.7
881,1094.2,2069.7,118.67
882,1094.3,2070,118.55
883,1094.5,2070.4,118.54
884,1094.7,2070.8,118.66
885,1094.6,2070.8,118.35
886,1094.6,2071,118.13
887,1094.5,2071,118.03
888,1094.5,2071,118.02
889,1094.5,2070.9,118.14
890,1094.5,2070.6,118.34
891,1094.4,2070.7,118.18
892,1094.4,2070.4,118.36
893,1094.4,2070.3,118.45
894,1094.3,2070.2,118.47
895,1094.3,2070.2,118.4
896,1094.3,2070.3,118.34
897,1094.3,2070.1,118.45
898,1094.3,2070.1,118.41
899,1094.3,2070.1,118.42
900,1094.3,2070.1,118.41
901,1094.3,2070.1,118.41
902,1094.3,2070.1,118.42
903,1094.2,2069.9,118.43
904,1094.4,2070.4,118.45
905,1094.2,2069.9,118.53
906,1094.3,2070,118.62
907,1094.2,2069.5,118.83
908,1094.5,2069.9,119.04
909,1095.6,2072,119.33
910,1096,2072.2,119.73
911,1096.9,2073.6,120.23
912,1098.1,2075.3,120.83
913,1099.8,2078.1,121.57
914,1102.9,2083.4,122.34
915,1105,2086.7,123.27
916,1109.3,2094.4,124.24
917,1113.4,2101.3,125.44
918,1116.3,2105.9,126.71
919,1121.2,2114.4,127.93
920,1124.9,2120.8,129.04
921,1128.3,2126.5,130.12
922,1131.6,2132,131.2
923,1134.7,2137.3,132.16
924,1136,2139.1,132.88
925,1138,2142.3,133.65
926,1139.7,2145.1,134.33
927,1140.9,2146.9,134.91
928,1142.5,2149.5,135.57
929,1142.8,2149.8,135.82
930,1143.5,2150.8,136.18
931,1144.2,2152,136.52
932,1145.3,2153.6,137.01
933,1146.4,2155.2,137.53
934,1146.9,2156,137.82
935,1147.6,2156.9,138.23
936,1147.8,2157.2,138.29
937,1148.2,2157.8,138.69
938,1148.1,2157.8,138.47
939,1148.5,2158.1,138.93
940,1148.7,2158.1,139.39
941,1148.9,2158,139.75
942,1148.9,2157.8,139.93
943,1148.8,2157.6,139.95
944,1148.7,2157.3,140.08
945,1148.6,2156.9,140.37
946,1148.5,2156.7,140.4
947,1148.5,2156.5,140.4
948,1148.4,2156.4,140.41
949,1148.3,2156.3,140.42
950,1148.3,2156.3,140.36
951,1148.3,2156.2,140.39
952,1148.2,2155.9,140.53
953,1148.1,2155.7,140.6
954,1148.1,2155.6,140.63
955,1148.1,2155.6,140.62
956,1148.1,2155.6,140.64
957,1148.1,2155.7,140.61
958,1148.2,2155.7,140.61
959,1148.1,2155.7,140.62
960,1148.1,2155.5,140.63
961,1148,2155.4,140.67
962,1148.2,2155.6,140.71
963,1148.9,2157,140.77
964,1149.6,2158.3,140.86
965,1150.3,2159.6,141.05
966,1151,2160.7,141.29
967,1152.6,2163.6,141.57
968,1154.7,2167.5,141.93
969,1157.7,2173,142.42
970,1159.9,2176.8,142.96
971,1161.8,2180,143.7
972,1164.8,2185.2,144.44
973,1168.4,2191.5,145.42
974,1172.3,2198.1,146.41
975,1176,2204.5,147.47
976,1179.6,2210.6,148.62
977,1183,2216.3,149.71
978,1187,2223.1,150.82
979,1187.5,2223.6,151.47
980,1190.3,2228.2,152.44
981,1192.1,2231,153.22
982,1193.6,2233.3,153.95
983,1196,2237,154.88
984,1197.1,2238.7,155.51
985,1198.2,2240.2,156.12
986,1199.6,2242.2,156.93
987,1200.5,2243.4,157.49
988,1201.6,2244.9,158.27
989,1202.4,2246,158.92
990,1202.8,2246.4,159.24
991,1203.4,2246.9,159.79
992,1203.7,2247.2,160.24
993,1203.9,2247.3,160.55
994,1204.1,2247.2,161.09
995,1204.2,2247,161.29
996,1204.2,2246.7,161.67
997,1204.2,2246.4,161.89
998,1204.1,2245.7,162.41
999,1204,2245.2,162.7
1000,1203.8,2244.7,162.94
1001,1203.6,2243.9,163.32
1002,1203.6,2244,163.13
1003,1203.4,2243.5,163.36
1004,1203.2,2242.6,163.72
1005,1203.1,2242.4,163.79
1006,1203,2242,163.94
1007,1202.8,2241.6,164.1
1008,1202.7,2241,164.32
1009,1202.6,2240.7,164.43
1010,1202.6,2240.8,164.4
1011,1202.7,2240.9,164.37
1012,1202.6,2240.7,164.43
1013,1202.5,2240.6,164.48
1014,1202.5,2240.4,164.52
1015,1202.5,2240.4,164.53
1016,1202.6,2240.6,164.53
1017,1202.6,2240.7,164.55
1018,1203,2241.3,164.59
1019,1203.4,2242,164.67
1020,1204.3,2243.9,164.77
1021,1205.5,2246,164.94
1022,1206.6,2248,165.19
1023,1208.1,2250.8,165.48
1024,1209.8,2253.7,165.87
1025,1211.3,2256.3,166.37
1026,1213.9,2260.9,166.92
1027,1216.4,2265.3,167.55
1028,1218.6,2269,168.27
1029,1222.4,2275.6,169.2
1030,1225.3,2280.5,170.11
1031,1229.1,2287.1,171.13
1032,1232,2291.9,172.13
1033,1235.9,2298.5,173.28
1034,1239.3,2304.2,174.39
1035,1241.3,2307.3,175.26
1036,1243.4,2310.5,176.16
1037,1245.3,2313.5,177.12
1038,1247.4,2316.7,178.13
1039,1248.6,2318.4,178.85
1040,1250.4,2320.9,179.89
1041,1251.5,2322.4,180.65
1042,1252.6,2323.7,181.4
1043,1253.8,2325.2,182.51
1044,1254.6,2326,183.29
1045,1255,2326.3,183.72
1046,1255.7,2326.7,184.75
1047,1255.8,2326.6,184.95
1048,1256.1,2326.4,185.85
1049,1256.2,2325.9,186.54
1050,1256.3,2325.4,187.12
1051,1256.2,2324.8,187.57
1052,1256,2323.5,188.51
1053,1255.8,2322.4,189.18
1054,1255.6,2321.5,189.62
1055,1255.3,2320.6,190.03
1056,1255,2319.5,190.47
1057,1254.7,2318.4,190.92
1058,1254.1,2316.7,191.61
1059,1253.8,2315.5,192.06
1060,1253.6,2314.8,192.28
1061,1253.4,2314.4,192.44
1062,1253.3,2313.9,192.62
1063,1253.2,2313.6,192.73
1064,1253.1,2313.5,192.77
1065,1253,2313.2,192.88
1066,1253,2312.9,192.97
1067,1252.8,2312.5,193.1
1068,1252.7,2312.4,193.14
1069,1252.6,2312.1,193.2
1070,1252.6,2312,193.22
1071,1252.6,2312,193.22
1072,1252.6,2312,193.23
1073,1252.8,2312.3,193.24
1074,1253,2312.7,193.28
1075,1252.8,2312.2,193.39
1076,1253.6,2313.8,193.46
1077,1254,2314.5,193.61
1078,1255.1,2316.5,193.78
1079,1256.3,2318.7,194
1080,1257.6,2320.9,194.33
1081,1259.8,2324.8,194.69
1082,1261.5,2327.9,195.16
1083,1263.3,2330.7,195.77
1084,1266.8,2337.1,196.4
1085,1269.7,2342.4,197.07
1086,1272.8,2347.7,197.88
1087,1274.7,2350.6,198.72
1088,1277.3,2355,199.51
1089,1279.9,2359.4,200.35
1090,1282.6,2364,201.18
1091,1284.2,2366.4,201.95
1092,1285.7,2368.8,202.66
1093,1287,2370.6,203.29
1094,1288.3,2372.5,204.02
1095,1289.6,2374.3,204.83
1096,1290.8,2376,205.65
1097,1292.2,2377.7,206.67
1098,1293,2378.6,207.42
1099,1293.6,2379.1,208.11
1100,1294.1,2379.4,208.82
1101,1294.5,2379.4,209.64
1102,1294.8,2379.3,210.25
1103,1294.9,2378.9,210.84
1104,1294.9,2378.1,211.69
1105,1294.9,2377.5,212.17
1106,1294.7,2376.3,213.02
1107,1294.5,2375.6,213.39
1108,1294.3,2375,213.63
1109,1294,2373.9,214.08
1110,1293.8,2373.2,214.38
1111,1293.3,2371.7,214.98
1112,1293,2370.6,215.36
1113,1292.8,2369.9,215.58
1114,1292.4,2368.8,215.97


==> ki_EnKF_asc.csv <==
x,sig,lb,ub
1,1178.8,1330.6,1027
2,1230.6,1365.1,1096.1
3,1120.8,1240.8,1000.9
4,1212.6,1334.8,1090.4
5,1387.5,1608.7,1166.3
6,1393.5,1676,1111.1
7,1393,1670.3,1115.7
8,1393.9,1662.1,1125.6
9,1397.3,1671.6,1123.1
10,1390.6,1656.7,1124.5
11,1396.9,1681.5,1112.2
12,1404.9,1697,1112.8
13,1409.3,1695.5,1123.2
14,1411.3,1693.5,1129.1
15,1412.6,1684.5,1140.7
16,1415.1,1696.2,1134.1
17,1411.9,1726.7,1097.1
18,1415.1,1735.1,1095.1
19,1412.7,1731.3,1094
20,1422.1,1732.4,1111.8
21,1382.6,1734.4,1030.8
22,1378.7,1757.6,999.88
23,1378.7,1766.2,991.2
24,1383.4,1785.6,981.25
25,1408.7,1864.8,952.68
26,1426,1914.1,938.01
27,1436.9,1940.6,933.31
28,1409.1,1899.3,918.89
29,1406.7,1894.4,918.97
30,1427.9,1909,946.74
31,1425.6,1903.4,947.89
32,1407.2,1889.9,924.56
33,1424.2,1894.5,953.86
34,1441.4,1894.4,988.34
35,1491.7,1906.8,1076.6
36,1455.4,1891.5,1019.4
37,1406.6,1864.8,948.4
38,1406.1,1856.7,955.47
39,1416.4,1854.7,978.07
40,1453.1,1871.1,1035
41,1442.6,1850.8,1034.4
42,1480.8,1870.3,1091.4
43,1534.6,1903.2,1166.1
44,1491.4,1860.9,1121.9
45,1462.6,1832.8,1092.5
46,1499.9,1858.1,1141.8
47,1466.6,1823.4,1109.7
48,1487,1837.3,1136.6
49,1537.2,1883.7,1190.7
50,1534.4,1878.2,1190.7
51,1531.7,1873.6,1189.9
52,1535.7,1876.5,1194.9
53,1535.5,1875.4,1195.6
54,1528.3,1866.4,1190.3
55,1527,1864.6,1189.5
56,1529.7,1867.7,1191.7
57,1530,1868,1192
58,1524.7,1856.2,1193.2
59,1508.8,1822.6,1195
60,1523.8,1847.5,1200
61,1537,1864.9,1209
62,1547.4,1876,1218.8
63,1498.5,1769.8,1227.1
64,1568.9,1897.6,1240.2
65,1604.3,1953.2,1255.4
66,1692.5,2114.7,1270.2
67,1664.2,2047.6,1280.8
68,1614.3,1941.3,1287.3
69,1600.4,1907.6,1293.1
70,1585.8,1875.4,1296.3
71,1555.4,1820.7,1290
72,1533.9,1776.4,1291.5
73,1602.1,1903.8,1300.4
74,1607.2,1914.4,1300
75,1600.4,1897.5,1303.4
76,1594.1,1879.1,1309
77,1594.4,1882.4,1306.4
78,1594.2,1883,1305.3
79,1590.3,1888.7,1291.9
80,1591,1889.2,1292.8
81,1582.8,1886.4,1279.3
82,1575.8,1882.5,1269
83,1578.8,1885.6,1272.1
84,1561.6,1870,1253.3
85,1570.7,1878,1263.3
86,1571.6,1877.9,1265.2
87,1575.6,1880.4,1270.8
88,1605.5,1910.1,1300.9
89,1607.4,1909,1305.9
90,1582.5,1879.3,1285.7
91,1607,1901.6,1312.3
92,1636.2,1928.9,1343.6
93,1641.2,1929.2,1353.2
94,1595.9,1875.5,1316.2
95,1615.1,1891.3,1338.8
96,1615.9,1886.2,1345.5
97,1639.8,1908.4,1371.1
98,1664,1931.2,1396.9
99,1670.3,1933.6,1406.9
100,1690.1,1951.9,1428.3
101,1679.9,1936.8,1423.1
102,1693.7,1950.2,1437.3
103,1678,1929.6,1426.4
104,1713.6,1969,1458.1
105,1715.2,1969.2,1461.2
106,1703.7,1954.2,1453.2
107,1697.5,1947.1,1447.8
108,1694.3,1942.6,1446
109,1696.3,1944.4,1448.3
110,1704,1953.5,1454.5
111,1707.7,1957.7,1457.8
112,1707.4,1957.1,1457.8
113,1705.5,1954.9,1456.2
114,1705.3,1954.4,1456.2
115,1705.8,1955.3,1456.3
116,1705.7,1954.9,1456.4
117,1708.9,1960.6,1457.1
118,1700.4,1944.6,1456.2
119,1704.4,1951.7,1457.1
120,1703.5,1949.4,1457.7
121,1709.6,1960.5,1458.7
122,1714.3,1968.7,1459.8
123,1716.6,1972.5,1460.7
124,1738.4,2016.3,1460.5
125,1737.8,2014.2,1461.4
126,1730.9,1998.6,1463.1
127,1733.2,2003.7,1462.8
128,1742.9,2025.7,1460.1
129,1744.1,2028.8,1459.4
130,1744.9,2032.4,1457.5
131,1743.7,2028.1,1459.3
132,1743.3,2025.5,1461
133,1743.4,2024.3,1462.5
134,1743.3,2024.7,1461.8
135,1744.6,2025.5,1463.7
136,1744.9,2027,1462.9
137,1748.4,2030.6,1466.3
138,1746.3,2029.4,1463.2
139,1744.1,2027.4,1460.8
140,1724.3,2007.5,1441
141,1722.6,2006.1,1439.1
142,1741.2,2026.5,1456
143,1754.8,2041.7,1468
144,1776.2,2066.5,1486
145,1790.5,2082.3,1498.8
146,1772.6,2059.7,1485.6
147,1750.6,2032,1469.2
148,1777.8,2062.3,1493.4
149,1767.3,2047.2,1487.4
150,1755.7,2030.8,1480.7
151,1758.3,2032.2,1484.5
152,1763.1,2035.4,1490.8
153,1762,2031.5,1492.5
154,1778.7,2048.9,1508.4
155,1768,2032.9,1503
156,1756.8,2016.6,1496.9
157,1751.5,2007.9,1495.1
158,1782.3,2043.7,1520.9
159,1780.9,2040.3,1521.4
160,1794.3,2055.3,1533.3
161,1808.4,2072.4,1544.4
162,1814.5,2078.9,1550.2
163,1796.6,2055.6,1537.6
164,1788.3,2044.8,1531.8
165,1781.5,2036,1527
166,1784.2,2038.9,1529.4
167,1781.1,2035,1527.2
168,1780.7,2034.4,1527
169,1781.6,2035.5,1527.7
170,1782,2036,1528
171,1782.3,2036.6,1528.1
172,1781.1,2034.2,1528
173,1780.1,2032.2,1528
174,1780.5,2032.6,1528.3
175,1782.9,2037,1528.9
176,1790.9,2052.1,1529.7
177,1789.2,2048.4,1530
178,1782.7,2035,1530.4
179,1781,2031.2,1530.8
180,1792.5,2053.3,1531.6
181,1784.5,2036.6,1532.4
182,1790.1,2047.4,1532.9
183,1801.9,2072.1,1531.7
184,1800,2067.1,1532.9
185,1799.6,2065.6,1533.6
186,1800.2,2066.4,1534
187,1800.2,2066.4,1534
188,1798.5,2061.6,1535.5
189,1798.6,2062.6,1534.6
190,1798.1,2060.6,1535.7
191,1798.2,2057.7,1538.8
192,1797,2059.2,1534.9
193,1801.4,2059,1543.8
194,1798,2058.1,1538
195,1797.7,2058.1,1537.3
196,1801.1,2061.1,1541.2
197,1806.3,2065.9,1546.7
198,1795.4,2055.1,1535.6
199,1792.8,2052.6,1533.1
200,1775.9,2034.9,1516.9
201,1779.9,2038.8,1520.9
202,1783.9,2042.6,1525.1
203,1781.5,2039,1524.1
204,1786.5,2044,1529
205,1770.3,2023.6,1517
206,1779.7,2033.4,1526.1
207,1766.1,2015.7,1516.4
208,1760.6,2008.2,1513.1
209,1761.5,2007.7,1515.3
210,1755.4,1998.7,1512.1
211,1750.5,1990.9,1510.1
212,1751.3,1990.7,1511.9
213,1755.5,1994.3,1516.8
214,1758.9,1997.1,1520.7
215,1757.3,1993.3,1521.2
216,1749.5,1982.3,1516.6
217,1754.2,1986.9,1521.5
218,1764.5,1999,1529.9
219,1753.9,1985.1,1522.8
220,1751.7,1982.1,1521.3
221,1745.3,1973.9,1516.7
222,1743.5,1971.3,1515.6
223,1742.7,1970.1,1515.3
224,1741.1,1968,1514.1
225,1741.5,1968.5,1514.5
226,1741.2,1968.2,1514.2
227,1741.9,1969.3,1514.5
228,1742.1,1969.7,1514.6
229,1742.9,1971,1514.9
230,1748.1,1979.5,1516.6
231,1744.8,1973.6,1516
232,1739.8,1964.5,1515
233,1728.5,1944.7,1512.3
234,1731.2,1948.7,1513.7
235,1734.7,1954,1515.4
236,1742.3,1966.6,1518.1
237,1740.2,1962.1,1518.4
238,1728.3,1940.4,1516.2
239,1727.7,1938.5,1516.9
240,1743.3,1965.2,1521.4
241,1745.5,1968.1,1522.9
242,1746.7,1969.3,1524
243,1744.5,1964.8,1524.3
244,1752.8,1980.2,1525.3
245,1758.1,1990.6,1525.5
246,1758.7,1991.9,1525.6
247,1760.5,1996.2,1524.8
248,1761.6,1999.7,1523.6
249,1761,1996.5,1525.5
250,1760.8,1997.9,1523.6
251,1761.6,1997.5,1525.6
252,1759.1,1997.2,1521
253,1758.7,1997.3,1520.2
254,1759.1,1997.6,1520.5
255,1758.5,1996.9,1520.2
256,1750.8,1989.3,1512.3
257,1752.8,1991.3,1514.4
258,1751.6,1989.9,1513.3
259,1760.1,1999.2,1521
260,1771.1,2011.6,1530.6
261,1774.7,2015.5,1533.9
262,1765.8,2003.7,1528
263,1780.3,2019.8,1540.7
264,1779.6,2018.1,1541.2
265,1761,1994.1,1527.9
266,1762.2,1994.1,1530.2
267,1776,2009.7,1542.2
268,1779,2012.6,1545.5
269,1784.3,2017.5,1551.1
270,1785,2017,1553
271,1766.1,1992.7,1539.5
272,1772.8,1999.9,1545.7
273,1767.1,1992,1542.1
274,1761.7,1984.8,1538.5
275,1756.5,1978,1535
276,1755.7,1976.5,1534.9
277,1759.5,1980.9,1538.1
278,1760.9,1982.5,1539.3
279,1760.2,1981.4,1538.9
280,1760.9,1982.2,1539.7
281,1762.9,1984.6,1541.3
282,1763,1984.6,1541.3
283,1763.4,1985.3,1541.5
284,1761.9,1982.8,1540.9
285,1765.5,1988.6,1542.4
286,1767.4,1991.6,1543.2
287,1768.6,1993.4,1543.8
288,1771.7,1998.2,1545.2
289,1778.8,2009.7,1548
290,1775.2,2003.1,1547.2
291,1779.2,2009.3,1549.1
292,1783.6,2016.4,1550.9
293,1794.1,2033.6,1554.7
294,1796.7,2037.6,1555.8
295,1795.6,2034.7,1556.5
296,1794.6,2032.1,1557.1
297,1795.6,2032.5,1558.6
298,1799.8,2039.5,1560.1
299,1803,2045.2,1560.8
300,1804.2,2047.4,1561.1
301,1804.2,2047.1,1561.2
302,1803.8,2046.2,1561.3
303,1803.2,2044.3,1562.2
304,1803.2,2045.7,1560.7
305,1802.9,2045.9,1559.9
306,1801.7,2045.8,1557.5
307,1800.1,2044.8,1555.5
308,1798.5,2043.6,1553.3
309,1799.4,2044.5,1554.4
310,1803.9,2049.2,1558.7
311,1804.3,2049.5,1559.2
312,1799.4,2044.1,1554.8
313,1803.4,2048.6,1558.3
314,1803,2047.9,1558.2
315,1801.4,2045.4,1557.3
316,1789.3,2030.3,1548.2
317,1792.4,2033.4,1551.4
318,1797.4,2038.7,1556.1
319,1812.5,2056.2,1568.7
320,1806.6,2047.9,1565.4
321,1800.2,2038.8,1561.6
322,1797.1,2033.8,1560.4
323,1793.1,2027.7,1558.5
324,1788.5,2020.7,1556.2
325,1776.9,2005.3,1548.5
326,1783.7,2012.8,1554.5
327,1791.4,2021.6,1561.3
328,1793.8,2023.8,1563.8
329,1797.6,2027.7,1567.4
330,1802.5,2033.1,1571.8
331,1804.6,2035.3,1573.9
332,1802,2031.8,1572.3
333,1802.8,2032.5,1573.1
334,1802.2,2031.5,1572.8
335,1799.8,2028.5,1571.1
336,1799.2,2027.7,1570.8
337,1799.1,2027.5,1570.7
338,1799.4,2027.9,1571
339,1799,2027.2,1570.8
340,1799.3,2027.6,1570.9
341,1798.6,2026.4,1570.7
342,1799.5,2027.9,1571.1
343,1799.1,2027.1,1571.2
344,1800,2028.3,1571.8
345,1798.1,2024.8,1571.3
346,1794,2017.7,1570.2
347,1791.9,2013.8,1569.9
348,1785.6,2003,1568.3
349,1787.1,2005.1,1569.2
350,1790.6,2010.3,1570.8
351,1794.6,2016.5,1572.7
352,1800.8,2026.4,1575.1
353,1805.7,2034.2,1577.2
354,1808.8,2038.9,1578.7
355,1810,2040.5,1579.4
356,1811,2042.1,1579.9
357,1813.4,2046.5,1580.3
358,1812.9,2045.2,1580.5
359,1812.6,2044.7,1580.5
360,1812.1,2042.8,1581.3
361,1812.1,2043.4,1580.7
362,1812.2,2043.1,1581.4
363,1812.6,2043.2,1582
364,1812.2,2043,1581.3
365,1813.1,2043.9,1582.4
366,1815.8,2046.5,1585.1
367,1815,2045.7,1584.3
368,1814.3,2044.9,1583.7
369,1819.3,2050.5,1588.1
370,1813.8,2044,1583.5
371,1816.2,2046.7,1585.8
372,1816.3,2046.4,1586.1
373,1805,2032.6,1577.4
374,1799.1,2025.1,1573
375,1788.4,2011.9,1564.9
376,1784.3,2006.2,1562.3
377,1786,2007.5,1564.4
378,1789.7,2011.2,1568.2
379,1791.6,2012.6,1570.6
380,1798,2019.5,1576.6
381,1800.7,2021.8,1579.6
382,1798.4,2018,1578.8
383,1801.4,2020.9,1581.9
384,1795.9,2013.6,1578.3
385,1795.9,2012.8,1578.9
386,1797.9,2014.9,1580.9
387,1796,2012.2,1579.8
388,1796.6,2012.7,1580.5
389,1793.7,2008.9,1578.6
390,1797,2012.6,1581.4
391,1795.2,2010.3,1580.1
392,1791.7,2005.8,1577.5
393,1791.3,2005.4,1577.3
394,1791.2,2005.3,1577.2
395,1791.6,2005.7,1577.5
396,1791.9,2006.1,1577.6
397,1791.3,2005.2,1577.4
398,1791.1,2004.9,1577.4
399,1789.8,2002.6,1577
400,1790.3,2003.2,1577.3
401,1793,2007.4,1578.6
402,1792.6,2006.5,1578.7
403,1794.1,2008.6,1579.5
404,1796.4,2012.1,1580.8
405,1799.3,2016.2,1582.3
406,1809.7,2033.1,1586.4
407,1811,2034.8,1587.3
408,1810.2,2032.7,1587.6
409,1813.1,2037.1,1589.2
410,1815.4,2040.4,1590.5
411,1819.3,2046.5,1592.1
412,1816.8,2041.7,1591.9
413,1818.7,2045,1592.5
414,1818.2,2043.7,1592.6
415,1818.2,2043.6,1592.8
416,1818.5,2044.3,1592.7
417,1818.9,2045.6,1592.1
418,1818.9,2047,1590.9
419,1818.9,2047,1590.8
420,1818.7,2047,1590.4
421,1821.2,2048.9,1593.5
422,1818.8,2046.8,1590.7
423,1817.1,2045.2,1589
424,1815.6,2043.6,1587.5
425,1811.7,2039.4,1584
426,1810.8,2038.3,1583.2
427,1811.6,2039,1584.1
428,1813.9,2041.5,1586.3
429,1810.9,2037.7,1584.2
430,1803.8,2028.7,1578.9
431,1801.2,2024.9,1577.4
432,1802,2025.2,1578.8
433,1798.9,2020.9,1576.9
434,1798.8,2020.1,1577.5
435,1800.8,2021.7,1579.8
436,1812,2034.8,1589.2
437,1808.3,2029.4,1587.3
438,1813.3,2035,1591.6
439,1810.1,2030.5,1589.8
440,1807.8,2026.8,1588.8
441,1799.8,2016.1,1583.5
442,1795.8,2010.6,1580.9
443,1796.3,2010.8,1581.8
444,1799.1,2013.9,1584.3
445,1798.7,2013.2,1584.3
446,1804,2019.5,1588.5
447,1806,2021.8,1590.2
448,1805.3,2020.8,1589.7
449,1804,2019.2,1588.9
450,1805.3,2020.7,1589.9
451,1804.6,2019.8,1589.4
452,1804.8,2020.1,1589.5
453,1804.7,2019.9,1589.5
454,1805.6,2021.2,1589.9
455,1806.1,2021.9,1590.2
456,1807.7,2024.4,1591.1
457,1810,2027.8,1592.2
458,1813.3,2032.8,1593.8
459,1812.5,2031.3,1593.7
460,1810.6,2027.9,1593.2
461,1811.2,2028.5,1593.8
462,1813.8,2032.3,1595.3
463,1811,2027.3,1594.7
464,1812.1,2028.7,1595.6
465,1815.6,2033.9,1597.2
466,1820.6,2041.8,1599.4
467,1827.3,2052.7,1601.9
468,1828.9,2055.1,1602.7
469,1831.8,2060,1603.6
470,1835.2,2066.4,1604.1
471,1835.7,2067.2,1604.1
472,1837.3,2071.4,1603.2
473,1837.3,2071.3,1603.2
474,1837,2071.6,1602.3
475,1835.7,2071.3,1600.1
476,1834.8,2070.6,1598.9
477,1834,2070,1597.9
478,1832.8,2068.9,1596.7
479,1830.6,2066.6,1594.6
480,1830.7,2066.7,1594.7
481,1835.3,2072,1598.6
482,1829.4,2065,1593.9
483,1826.4,2061.1,1591.6
484,1823.2,2057.1,1589.3
485,1824.5,2058.3,1590.6
486,1829,2063.5,1594.4
487,1825.3,2058.6,1592
488,1824.4,2057,1591.9
489,1818.6,2049.1,1588.1
490,1816.3,2045.5,1587.1
491,1814.6,2042.5,1586.7
492,1819.7,2048.2,1591.3
493,1816.3,2043.2,1589.5
494,1816.8,2042.9,1590.7
495,1821.2,2047.7,1594.7
496,1826.8,2054.1,1599.5
497,1822.8,2048.6,1596.9
498,1818.6,2043,1594.2
499,1823.7,2048.9,1598.5
500,1823.4,2048.3,1598.4
501,1823.8,2048.7,1599
502,1820.2,2044.1,1596.4
503,1821.7,2045.8,1597.5
504,1819.4,2043,1595.9
505,1822.1,2046.3,1598
506,1821,2044.9,1597.2
507,1820.9,2044.8,1597.1
508,1821.2,2045.2,1597.2
509,1821.6,2045.9,1597.4
510,1822,2046.4,1597.6
511,1821.4,2045.4,1597.5
512,1824.4,2049.8,1599.1
513,1827.5,2054.3,1600.7
514,1828.4,2055.4,1601.4
515,1828.1,2054.9,1601.4
516,1829.1,2055.9,1602.3
517,1830.3,2057.3,1603.2
518,1831.3,2058.5,1604.2
519,1830.9,2057.5,1604.4
520,1835.1,2063.9,1606.3
521,1836.1,2065.1,1607.1
522,1838.9,2069.3,1608.5
523,1839.7,2070.3,1609.2
524,1841.8,2073.4,1610.1
525,1844.5,2077.8,1611.2
526,1846.3,2081,1611.7
527,1845.9,2079.9,1611.9
528,1846.9,2082.7,1611
529,1847,2083.9,1610.1
530,1846.9,2084,1609.8
531,1846.6,2084,1609.2
532,1847.9,2085,1610.7
533,1847.1,2084.3,1609.9
534,1845,2082.1,1607.9
535,1840.1,2076.6,1603.6
536,1837.4,2073.4,1601.5
537,1834.8,2070.3,1599.4
538,1831.9,2066.7,1597.1
539,1836.2,2071.7,1600.6
540,1832.4,2066.9,1597.9
541,1825.3,2058,1592.7
542,1828.5,2061.5,1595.5
543,1823.8,2055.3,1592.2
544,1823.6,2054.6,1592.5
545,1820.5,2050.2,1590.9
546,1816,2044,1587.9
547,1807.9,2033.4,1582.3
548,1804.9,2029,1580.7
549,1809.2,2033.3,1585.1
550,1814.3,2038.8,1589.7
551,1809.8,2032.7,1586.8
552,1810.1,2032.5,1587.7
553,1809.8,2031.7,1588
554,1809.9,2031.4,1588.5
555,1810.9,2032.2,1589.6
556,1812.9,2034.3,1591.6
557,1815.7,2037.4,1593.9
558,1818.9,2041.1,1596.7
559,1821.5,2044.1,1598.9
560,1819.9,2042,1597.7
561,1822,2044.5,1599.5
562,1821.7,2044.1,1599.3
563,1821.5,2043.9,1599.1
564,1821.6,2044.1,1599.2
565,1821.2,2043.4,1599
566,1821.4,2043.6,1599.1
567,1820.6,2042.4,1598.8
568,1818.8,2039.6,1598
569,1815.9,2035.1,1596.7
570,1819,2039.6,1598.3
571,1822,2044,1600.1
572,1823,2045.2,1600.8
573,1821,2041.8,1600.3
574,1821.3,2041.9,1600.7
575,1823.8,2045.3,1602.4
576,1821,2040.7,1601.4
577,1828.5,2051.7,1605.2
578,1831.9,2056.5,1607.3
579,1833.5,2058.7,1608.4
580,1834.6,2060,1609.2
581,1838.1,2065.5,1610.6
582,1839.8,2068.1,1611.4
583,1839.9,2068.2,1611.6
584,1839.1,2066.5,1611.6
585,1839.7,2067.9,1611.4
586,1840,2069,1611
587,1839.8,2069.9,1609.7
588,1839.7,2070,1609.4
589,1838.7,2069.3,1608.1
590,1837.4,2068.1,1606.7
591,1838,2068.7,1607.2
592,1837.9,2068.7,1607.1
593,1837,2067.7,1606.4
594,1832.8,2062.9,1602.8
595,1834.1,2064.2,1603.9
596,1828.5,2057.4,1599.5
597,1828.8,2057.6,1600.1
598,1829.8,2058.5,1601.1
599,1829.1,2057.3,1600.9
600,1825.3,2052.3,1598.3
601,1825.9,2052.6,1599.2
602,1826.1,2052.4,1599.8
603,1821.8,2046.5,1597.1
604,1824,2048.6,1599.4
605,1826.1,2050.6,1601.6
606,1822.2,2045.1,1599.3
607,1816.6,2037.6,1595.7
608,1819.4,2040.4,1598.5
609,1815.6,2035.1,1596
610,1819,2038.9,1599.2
611,1816,2034.8,1597.2
612,1811.3,2028.7,1593.8
613,1811.2,2028.3,1594
614,1807.9,2024.2,1591.7
615,1809.6,2026.2,1593.1
616,1810,2026.5,1593.5
617,1807.6,2023.5,1591.7
618,1807.6,2023.5,1591.8
619,1808,2024,1592.1
620,1808,2024,1592.1
621,1808.1,2024.1,1592.2
622,1808.1,2024,1592.1
623,1808.3,2024.4,1592.3
624,1811.6,2029,1594.2
625,1811.8,2029.2,1594.4
626,1814.3,2032.8,1595.8
627,1815.7,2034.6,1596.8
628,1816.5,2035.6,1597.5
629,1819.1,2039,1599.1
630,1820.4,2040.6,1600.1
631,1821.7,2042.1,1601.2
632,1825.2,2047.2,1603.2
633,1822,2041.9,1602.1
634,1825.4,2046.5,1604.2
635,1827.4,2049.2,1605.7
636,1830.5,2053.5,1607.5
637,1831.6,2054.7,1608.5
638,1833.2,2057,1609.4
639,1835.5,2060.5,1610.5
640,1837.8,2064.3,1611.3
641,1839.2,2066.8,1611.6
642,1838.6,2065.5,1611.8
643,1838.7,2065.8,1611.7
644,1838.8,2065.7,1611.8
645,1838.6,2065.7,1611.6
646,1839.2,2066.2,1612.3
647,1838.5,2065.5,1611.4
648,1837.9,2065,1610.8
649,1837.9,2065,1610.8
650,1838.2,2065.3,1611.1
651,1838.6,2065.8,1611.4
652,1833.3,2059.5,1607
653,1833.9,2060.1,1607.6
654,1830.2,2055.6,1604.7
655,1833.5,2059.4,1607.7
656,1835.2,2061,1609.4
657,1829.9,2054.3,1605.5
658,1824.2,2047,1601.4
659,1818.6,2039.7,1597.5
660,1816.5,2036.5,1596.5
661,1815,2034.2,1595.8
662,1819.6,2039.2,1600
663,1819.4,2038.3,1600.5
664,1813.7,2030.8,1596.7
665,1814.9,2031.7,1598.1
666,1813.1,2029.1,1597.2
667,1809.8,2024.8,1594.9
668,1810.7,2025.4,1596
669,1811,2025.6,1596.5
670,1806.9,2020.4,1593.4
671,1800.8,2012.8,1588.7
672,1799.5,2011.2,1587.7
673,1798.6,2010.1,1587
674,1798.8,2010.4,1587.3
675,1797.5,2008.8,1586.2
676,1797.8,2009,1586.5
677,1797.8,2009.1,1586.5
678,1797.8,2009.1,1586.5
679,1798.1,2009.5,1586.7
680,1798.6,2010.2,1587
681,1800.1,2012.2,1587.9
682,1797.9,2009,1586.8
683,1798.1,2009.1,1587
684,1801,2013.2,1588.8
685,1800.7,2012.5,1588.9
686,1801.2,2012.9,1589.4
687,1800.7,2011.9,1589.5
688,1798.3,2008.1,1588.5
689,1799.6,2009.5,1589.7
690,1798.3,2007.1,1589.5
691,1798.9,2007.6,1590.2
692,1801.4,2010.9,1592
693,1800.1,2008.4,1591.8
694,1803.8,2013.8,1593.8
695,1806,2016.9,1595.1
696,1808.8,2021.1,1596.5
697,1811.1,2024.7,1597.6
698,1813.1,2027.8,1598.3
699,1814.2,2029.9,1598.6
700,1813.7,2028.8,1598.6
701,1813.7,2028.5,1598.8
702,1813.6,2027.8,1599.4
703,1813.3,2028,1598.6
704,1813,2027.9,1598.1
705,1811.9,2027,1596.9
706,1810.7,2025.9,1595.5
707,1808.9,2024.1,1593.8
708,1806,2021,1591
709,1803,2017.8,1588.3
710,1803.5,2018.2,1588.9
711,1803.9,2018.4,1589.3
712,1802.7,2016.9,1588.5
713,1805.5,2019.8,1591.1
714,1802.1,2015.6,1588.6
715,1802.8,2016,1589.6
716,1800.4,2012.7,1588.1
717,1797.4,2008.8,1586.1
718,1796.9,2007.6,1586.2
719,1796.4,2006.4,1586.3
720,1797.3,2006.9,1587.6
721,1795.8,2004.7,1586.9
722,1793.2,2001.2,1585.3
723,1792.9,2000.4,1585.4
724,1785.5,1991.5,1579.6
725,1783.6,1988.9,1578.4
726,1784.1,1989.2,1579.1
727,1783.8,1988.7,1579
728,1784,1988.7,1579.3
729,1783.9,1988.5,1579.4
730,1784.8,1989.4,1580.2
731,1784.6,1989.2,1580
732,1783.8,1988.1,1579.4
733,1783.7,1988.1,1579.3
734,1783.3,1987.5,1579.1
735,1783.7,1988.1,1579.3
736,1784.2,1988.7,1579.7
737,1783.9,1988.2,1579.6
738,1783.9,1988.1,1579.7
739,1784.2,1988.4,1580
740,1781.8,1984.8,1578.9
741,1784.2,1987.9,1580.4
742,1786.9,1991.6,1582.2
743,1787.7,1992.5,1583
744,1791.1,1997.1,1585.2
745,1794.7,2001.9,1587.5
746,1796.2,2003.6,1588.7
747,1803,2013.1,1592.8
748,1807.4,2019.2,1595.6
749,1811.9,2025.6,1598.3
750,1813.6,2027.7,1599.5
751,1814.4,2028.7,1600.1
752,1816.5,2031.7,1601.3
753,1819.8,2036.9,1602.7
754,1820.5,2038,1603
755,1821,2038.9,1603.2
756,1822,2041.1,1603
757,1822.3,2042.3,1602.4
758,1822.3,2042.3,1602.3
759,1821.9,2042.1,1601.6
760,1821,2041.5,1600.5
761,1820.2,2040.7,1599.6
762,1818.2,2038.8,1597.7
763,1818.4,2039,1597.8
764,1818.5,2039.1,1598
765,1812.4,2032.2,1592.6
766,1810.3,2029.6,1591
767,1805.4,2023.8,1587
768,1803.5,2021.3,1585.6
769,1799.4,2016.4,1582.4
770,1797.4,2013.8,1581
771,1800.6,2017.2,1584
772,1797.8,2013.6,1582.1
773,1795.6,2010.6,1580.7
774,1794.4,2008.6,1580.2
775,1790.3,2003.3,1577.4
776,1784,1995.2,1572.8
777,1783.7,1994.4,1573
778,1781.5,1991.4,1571.6
779,1780.9,1990.3,1571.4
780,1777.6,1986.2,1569
781,1778.1,1986.5,1569.7
782,1777,1985,1569
783,1775.6,1983.2,1568.1
784,1777.2,1984.8,1569.5
785,1778.2,1985.9,1570.5
786,1779.5,1987.3,1571.8
787,1778.9,1986.6,1571.2
788,1778.7,1986.3,1571.1
789,1778.8,1986.5,1571.2
790,1779,1986.7,1571.3
791,1779.5,1987.4,1571.6
792,1780.6,1988.8,1572.4
793,1781.9,1990.6,1573.2
794,1783.1,1992.1,1574.1
795,1782.5,1991.2,1573.9
796,1784.7,1993.9,1575.4
797,1786.6,1996.4,1576.8
798,1788.8,1999.2,1578.4
799,1789.2,1999.5,1579
800,1796.5,2009.4,1583.6
801,1800.3,2014.4,1586.2
802,1800.6,2014.3,1586.8
803,1804.1,2019,1589.3
804,1808.3,2024.5,1592.2
805,1813.1,2031,1595.1
806,1816.7,2036,1597.4
807,1818.1,2037.8,1598.4
808,1820.4,2041.1,1599.7
809,1821.2,2042.2,1600.2
810,1822.9,2044.9,1600.9
811,1824,2046.8,1601.2
812,1824.8,2048.4,1601.1
813,1824.9,2048.8,1600.9
814,1824.7,2048.9,1600.6
815,1824,2048.4,1599.6
816,1822.7,2047.2,1598.2
817,1822,2046.6,1597.5
818,1819.5,2043.9,1595.1
819,1817.9,2042.1,1593.7
820,1815,2038.8,1591.2
821,1814.3,2037.9,1590.7
822,1811,2034,1588
823,1807,2029.2,1584.8
824,1805.9,2027.7,1584.1
825,1805.3,2026.8,1583.9
826,1804.8,2025.9,1583.7
827,1799,2018.6,1579.4
828,1803.6,2023.5,1583.7
829,1804,2023.5,1584.4
830,1802.6,2021.5,1583.8
831,1805.6,2024.6,1586.7
832,1803.6,2021.6,1585.5
833,1803.4,2021,1585.8
834,1804.3,2021.7,1586.9
835,1805.6,2022.8,1588.3
836,1805.5,2022.4,1588.5
837,1804.2,2020.7,1587.7
838,1802.8,2018.9,1586.7
839,1800.5,2016,1585
840,1799.6,2014.8,1584.5
841,1800.8,2016.1,1585.5
842,1800.3,2015.5,1585.2
843,1799.9,2015,1584.8
844,1799.5,2014.5,1584.5
845,1799.8,2014.8,1584.8
846,1799.6,2014.6,1584.7
847,1799.4,2014.2,1584.5
848,1799.6,2014.5,1584.7
849,1800.1,2015.1,1585.1
850,1801.3,2016.7,1586
851,1802,2017.5,1586.5
852,1802.6,2018.1,1587
853,1801.2,2016,1586.4
854,1804,2019.7,1588.4
855,1805.8,2022,1589.7
856,1808.5,2025.3,1591.7
857,1811.9,2029.7,1594.1
858,1812.8,2030.7,1595
859,1816.9,2035.9,1597.8
860,1819,2038.6,1599.4
861,1818.3,2037.2,1599.5
862,1822.1,2042.2,1602
863,1824.2,2044.9,1603.4
864,1826.4,2047.9,1604.8
865,1826.6,2048.2,1605.1
866,1828.5,2051,1606
867,1829.7,2052.9,1606.4
868,1830,2053.5,1606.6
869,1830.2,2053.8,1606.5
870,1830.1,2053.9,1606.4
871,1829.6,2053.7,1605.6
872,1828.8,2053.1,1604.6
873,1827.6,2051.9,1603.3
874,1828.3,2052.6,1604
875,1827.8,2052,1603.6
876,1828.8,2053.1,1604.6
877,1826.9,2050.8,1603
878,1823.8,2047.2,1600.4
879,1821.6,2044.5,1598.7
880,1818.5,2040.8,1596.3
881,1819.6,2041.7,1597.4
882,1818.1,2039.7,1596.5
883,1819.3,2040.7,1597.8
884,1821.8,2043.3,1600.3
885,1820.1,2040.8,1599.3
886,1816,2035.5,1596.5
887,1815.8,2034.7,1596.9
888,1815.9,2034.3,1597.5
889,1810.2,2027.1,1593.3
890,1805.1,2020.7,1589.5
891,1805.4,2020.7,1590
892,1802.6,2017.1,1588.1
893,1808.4,2023.6,1593.1
894,1811.9,2027.6,1596.3
895,1813.5,2029.3,1597.8
896,1809.8,2024.8,1594.9
897,1810.6,2025.6,1595.7
898,1811,2026,1596
899,1812,2027.1,1596.8
900,1812.7,2027.9,1597.5
901,1812.4,2027.6,1597.3
902,1812.4,2027.6,1597.3
903,1812.5,2027.7,1597.4
904,1812.7,2027.9,1597.5
905,1812.4,2027.4,1597.3
906,1812.3,2027.3,1597.3
907,1812.3,2027.2,1597.4
908,1812.2,2027,1597.5
909,1814.1,2029.5,1598.7
910,1814.6,2029.9,1599.2
911,1815.3,2030.6,1599.9
912,1815.2,2030.4,1600.1
913,1817.2,2032.7,1601.6
914,1821.6,2038.8,1604.5
915,1826.1,2044.6,1607.6
916,1827.1,2045.6,1608.5
917,1829.6,2048.7,1610.4
918,1833.8,2054.3,1613.2
919,1838.4,2060.8,1616
920,1838.9,2061.4,1616.5
921,1840.6,2063.6,1617.5
922,1842.1,2065.9,1618.3
923,1843.4,2067.9,1618.8
924,1843.6,2068.4,1618.9
925,1844,2069.1,1618.8
926,1844,2069.7,1618.2
927,1843.8,2069.6,1617.9
928,1843.1,2069.1,1617
929,1843.5,2069.5,1617.5
930,1842.3,2068.3,1616.3
931,1841,2066.9,1615.2
932,1839.9,2065.7,1614.1
933,1838.4,2064,1612.9
934,1837,2062.3,1611.7
935,1836,2061.1,1611
936,1832.7,2057.1,1608.3
937,1834.4,2058.9,1609.8
938,1832.1,2055.9,1608.2
939,1829.6,2052.7,1606.5
940,1826.7,2049,1604.4
941,1825.1,2046.7,1603.4
942,1821.6,2042.2,1601
943,1823,2043.4,1602.6
944,1821,2040.5,1601.5
945,1822.3,2041.5,1603
946,1819.2,2037.5,1601
947,1817.2,2034.7,1599.7
948,1815.6,2032.6,1598.7
949,1815.1,2031.6,1598.6
950,1813.1,2029,1597.2
951,1810.9,2026.2,1595.6
952,1808.8,2023.6,1594.1
953,1808.6,2023.2,1594
954,1808.8,2023.3,1594.3
955,1809.3,2023.8,1594.8
956,1807.7,2021.9,1593.5
957,1807.7,2021.8,1593.5
958,1808.1,2022.3,1593.9
959,1808.2,2022.4,1594
960,1808.1,2022.3,1593.9
961,1808.2,2022.4,1594
962,1808.9,2023.3,1594.4
963,1809.9,2024.6,1595.2
964,1809.5,2024,1595
965,1810.2,2024.8,1595.6
966,1813.1,2028.6,1597.5
967,1814.5,2030.4,1598.7
968,1817,2033.6,1600.4
969,1818.8,2035.9,1601.8
970,1819.8,2036.9,1602.7
971,1821.7,2039.2,1604.3
972,1822.7,2040.2,1605.1
973,1826.1,2044.6,1607.6
974,1829.9,2049.5,1610.3
975,1831.9,2052.1,1611.7
976,1837.8,2060.2,1615.4
977,1840.7,2064.1,1617.3
978,1844,2068.8,1619.2
979,1846.6,2072.6,1620.6
980,1848.4,2075.3,1621.5
981,1848.8,2076,1621.7
982,1848.9,2076.2,1621.6
983,1848.8,2076.5,1621.1
984,1848.4,2076.2,1620.5
985,1848,2075.9,1620.1
986,1846.3,2074.2,1618.4
987,1846.3,2074.2,1618.3
988,1844,2071.7,1616.4
989,1841.7,2069,1614.4
990,1839,2065.8,1612.2
991,1838.4,2065,1611.7
992,1834.4,2060.3,1608.6
993,1831.2,2056.3,1606
994,1829.8,2054.5,1605.1
995,1830.2,2054.8,1605.7
996,1832.7,2057.5,1607.9
997,1832.5,2056.9,1608.1
998,1827.4,2050.5,1604.3
999,1827.9,2050.7,1605.1
1000,1822.9,2044.5,1601.4
1001,1819.4,2039.9,1598.9
1002,1817.8,2037.5,1598.1
1003,1819.5,2039.1,1600
1004,1819.4,2038.5,1600.3
1005,1814.9,2032.8,1596.9
1006,1818.1,2036.3,1599.9
1007,1817.4,2035.2,1599.6
1008,1815.8,2033.1,1598.5
1009,1814.9,2031.9,1597.8
1010,1813.4,2030.1,1596.8
1011,1813,2029.5,1596.5
1012,1811.9,2028.2,1595.6
1013,1811.9,2028.1,1595.7
1014,1812.5,2028.8,1596.2
1015,1812.2,2028.4,1595.9
1016,1812.3,2028.6,1596
1017,1812,2028.2,1595.8
1018,1811.1,2027,1595.3
1019,1811.7,2027.7,1595.7
1020,1810.5,2025.9,1595.1
1021,1812.3,2028.3,1596.3
1022,1811.9,2027.6,1596.3
1023,1812.6,2028.4,1596.9
1024,1816.5,2033.3,1599.6
1025,1820.9,2039.1,1602.7
1026,1822.2,2040.7,1603.8
1027,1829.8,2050.6,1608.9
1028,1834.7,2057,1612.4
1029,1839,2062.7,1615.4
1030,1842.8,2067.6,1618
1031,1844.9,2070.2,1619.7
1032,1848.7,2075.1,1622.2
1033,1850.5,2077.5,1623.4
1034,1851.8,2079.4,1624.3
1035,1852.3,2080,1624.7
1036,1853.4,2081.6,1625.2
1037,1853.7,2082.2,1625.3
1038,1854.1,2083.1,1625
1039,1854,2083.1,1625
1040,1853.4,2082.6,1624.2
1041,1852.2,2081.4,1622.9
1042,1851.9,2081.2,1622.7
1043,1851,2080.2,1621.9
1044,1849.1,2078,1620.1
1045,1847.9,2076.6,1619.2
1046,1846,2074.3,1617.7
1047,1843.3,2071,1615.6
1048,1840.5,2067.6,1613.5
1049,1839.1,2065.8,1612.4
1050,1840,2066.7,1613.3
1051,1840.6,2067.2,1614.1
1052,1838.8,2064.7,1612.9
1053,1837.9,2063.3,1612.5
1054,1836.8,2061.6,1611.9
1055,1832.9,2056.6,1609.2
1056,1831.9,2055,1608.7
1057,1830,2052.3,1607.7
1058,1830.4,2052.4,1608.4
1059,1831.1,2052.8,1609.4
1060,1833.9,2055.7,1612
1061,1831.9,2053.1,1610.7
1062,1830.8,2051.6,1610
1063,1830.5,2051,1610
1064,1828.3,2048.2,1608.3
1065,1828.3,2048.1,1608.5
1066,1828.1,2047.7,1608.4
1067,1828.2,2047.8,1608.6
1068,1828.5,2048.1,1608.9
1069,1828.2,2047.7,1608.7
1070,1828.3,2047.8,1608.8
1071,1828.1,2047.6,1608.7
1072,1828.5,2048,1608.9
1073,1827.7,2047,1608.4
1074,1827.5,2046.7,1608.3
1075,1828,2047.3,1608.7
1076,1828.9,2048.5,1609.4
1077,1829.1,2048.6,1609.6
1078,1829.6,2049,1610.1
1079,1832.4,2052.7,1612.1
1080,1832.8,2053.1,1612.6
1081,1835.7,2056.8,1614.7
1082,1837.4,2058.8,1616
1083,1839.5,2061.3,1617.6
1084,1840.7,2062.7,1618.7
1085,1844.8,2068.1,1621.6
1086,1848.9,2073.3,1624.5
1087,1852.4,2077.9,1626.9
1088,1853.6,2079.4,1627.8
1089,1856.5,2083.3,1629.7
1090,1857.8,2085.1,1630.5
1091,1858.8,2086.5,1631.1
1092,1860,2088.5,1631.6
1093,1860.6,2089.5,1631.6
1094,1860.6,2089.6,1631.5
1095,1860.3,2089.5,1631.1
1096,1860,2089.3,1630.7
1097,1859.2,2088.5,1629.9
1098,1858.9,2088.2,1629.6
1099,1858.1,2087.2,1628.9
1100,1855.5,2084.2,1626.7
1101,1852.1,2080.3,1623.8
1102,1850.8,2078.8,1622.8
1103,1847.3,2074.7,1620
1104,1843,2069.4,1616.7
1105,1840.7,2066.6,1614.8
1106,1841.7,2067.6,1615.9
1107,1840.5,2066,1615.1
1108,1836.8,2061.2,1612.4
1109,1838.7,2063.2,1614.1
1110,1837.1,2060.9,1613.2
1111,1835.5,2058.6,1612.3
1112,1832.8,2055,1610.6
1113,1834.9,2057,1612.7
1114,1833.2,2054.7,1611.7


==> ki_EnKF_sta.csv <==
x,sig,lb,ub
1,1342.8,1469.7,1215.9
2,1501.3,1638.9,1363.7
3,1342,1500.7,1183.3
4,1363.9,1515.3,1212.5
5,1329.8,1478.1,1181.6
6,1390.9,1542.1,1239.7
7,1359.8,1530,1189.6
8,1362.2,1530.4,1194.1
9,1376.7,1539.7,1213.6
10,1386.5,1560.6,1212.3
11,1386.2,1567.6,1204.8
12,1389.5,1569.4,1209.7
13,1403.9,1605.9,1201.9
14,1413.5,1653.2,1173.7
15,1412.6,1714.9,1110.4
16,1470.2,1803.1,1137.3
17,1489.6,1887.5,1091.8
18,1491.1,1878.6,1103.6
19,1484.6,1862.4,1106.8
20,1491.1,1887.9,1094.3
21,1489.2,1864.5,1113.8
22,1487,1828.4,1145.5
23,1484.2,1815.1,1153.3
24,1505.9,1849,1162.7
25,1509.2,1850.3,1168
26,1511.5,1849.1,1174
27,1504.6,1863.5,1145.6
28,1504.3,1861,1147.5
29,1504.9,1860.5,1149.2
30,1479.8,1838.3,1121.3
31,1499,1851.5,1146.5
32,1490.1,1835.8,1144.4
33,1480,1820.6,1139.5
34,1501.5,1828.5,1174.5
35,1511.8,1825.6,1197.9
36,1579,1872.5,1285.6
37,1647.6,1927.9,1367.2
38,1648.8,1927.3,1370.3
39,1630.4,1912.7,1348.1
40,1565.1,1878.2,1252
41,1591.4,1892,1290.8
42,1596.8,1891.6,1302
43,1609.3,1900.7,1317.9
44,1666.5,1954.5,1378.5
45,1680.4,1967.6,1393.1
46,1718.8,2001.1,1436.5
47,1706.3,1991.3,1421.4
48,1720.7,2004.2,1437.1
49,1720.2,2008.4,1432
50,1727.8,2016.7,1438.8
51,1724.4,2013.5,1435.4
52,1730.6,2017.6,1443.5
53,1726.5,2014.4,1438.6
54,1720.8,2007.7,1433.8
55,1711,1998.2,1423.9
56,1712,2000,1424.1
57,1684.5,1960.8,1408.2
58,1650.5,1915.7,1385.3
59,1675.1,1943.6,1406.5
60,1699.5,1963.4,1435.7
61,1728.9,1992,1465.8
62,1721.3,1970.6,1472
63,1732,1978,1486.1
64,1705.4,1923.1,1487.7
65,1751.6,1988.7,1514.5
66,1691.3,1893.3,1489.4
67,1716.4,1920.3,1512.6
68,1689.1,1875.3,1502.9
69,1684.5,1867.2,1501.8
70,1706.6,1895.7,1517.5
71,1731.3,1932.3,1530.4
72,1711.2,1899.9,1522.5
73,1732,1933.2,1530.8
74,1737.5,1943.4,1531.7
75,1736.2,1941.7,1530.8
76,1735,1939.3,1530.7
77,1734.3,1937.4,1531.3
78,1734.6,1937.6,1531.5
79,1734.4,1937.5,1531.3
80,1734.5,1938.6,1530.4
81,1730.1,1937.5,1522.6
82,1718.5,1925.8,1511.1
83,1716.8,1926,1507.6
84,1720.2,1928.3,1512.1
85,1715.4,1924.8,1506
86,1716.2,1927.1,1505.3
87,1733.1,1941.8,1524.4
88,1719,1925.8,1512.1
89,1718.5,1929.5,1507.5
90,1719,1927.3,1510.7
91,1712.7,1918.7,1506.6
92,1711.3,1914.7,1507.8
93,1734.6,1939.3,1529.9
94,1741.7,1945.2,1538.1
95,1747.2,1945.8,1548.6
96,1761.6,1957.6,1565.6
97,1725,1914.8,1535.1
98,1746.5,1935.7,1557.2
99,1759.5,1950.2,1568.8
100,1775.4,1965.5,1585.3
101,1798.4,1989.8,1607
102,1801.5,1990.4,1612.6
103,1805.5,1992.6,1618.5
104,1783.3,1966.6,1599.9
105,1786.6,1969.2,1604
106,1798.7,1982.1,1615.3
107,1782.9,1963.2,1602.6
108,1772.6,1951.3,1593.9
109,1774.3,1952.6,1595.9
110,1782.6,1961.8,1603.5
111,1784.6,1963.9,1605.3
112,1785.1,1964.3,1605.8
113,1784.6,1963.8,1605.4
114,1782.8,1961.2,1604.4
115,1782.7,1961,1604.4
116,1774.5,1948.8,1600.1
117,1779.4,1956.3,1602.5
118,1784.9,1964.4,1605.5
119,1784.3,1963.2,1605.5
120,1782.9,1960.5,1605.4
121,1758.8,1924.8,1592.9
122,1765.4,1932.9,1597.8
123,1738.5,1895.4,1581.6
124,1706.5,1851.3,1561.7
125,1709.7,1853,1566.3
126,1695.9,1834.5,1557.2
127,1705.1,1844.4,1565.7
128,1718.3,1859.6,1576.9
129,1731.1,1876.4,1585.7
130,1723.4,1865.1,1581.7
131,1728.4,1871.5,1585.4
132,1729.4,1872.7,1586.1
133,1734.8,1881.2,1588.5
134,1737.4,1885.4,1589.4
135,1740.2,1890.8,1589.6
136,1739.8,1890,1589.6
137,1739.5,1889.3,1589.8
138,1738.8,1890.9,1586.8
139,1743.1,1891.8,1594.5
140,1744.9,1893,1596.9
141,1750.8,1897.5,1604
142,1752.7,1898.8,1606.5
143,1747.9,1894.1,1601.7
144,1741.6,1887.9,1595.3
145,1749.9,1895.6,1604.3
146,1754.7,1900.1,1609.4
147,1753.8,1899.1,1608.6
148,1756.5,1900.3,1612.8
149,1752,1894.2,1609.8
150,1747,1887.7,1606.3
151,1759.1,1899.3,1618.9
152,1761.3,1900.3,1622.2
153,1790.2,1931.1,1649.3
154,1772.8,1910,1635.5
155,1780.8,1917.8,1643.7
156,1796.1,1934.5,1657.6
157,1798.8,1935.6,1662.1
158,1815.1,1952.9,1677.3
159,1814.4,1951.4,1677.3
160,1819.4,1956.3,1682.6
161,1798.4,1931.8,1665
162,1788.7,1920.3,1657
163,1806.5,1940.1,1672.9
164,1803.4,1936.3,1670.6
165,1810.8,1944.5,1677.2
166,1811.8,1945.4,1678.2
167,1811.2,1944.4,1677.9
168,1809.2,1942.1,1676.3
169,1809.7,1942.6,1676.7
170,1808.1,1940.8,1675.3
171,1807.9,1940.6,1675.2
172,1810,1943.5,1676.5
173,1810.9,1944.8,1677.1
174,1814.5,1949.9,1679.2
175,1814.9,1950.3,1679.5
176,1812.2,1946.2,1678.2
177,1805.5,1936.5,1674.5
178,1806.4,1937.5,1675.2
179,1810.9,1943.7,1678.1
180,1809.2,1941,1677.5
181,1806.1,1936.1,1676.1
182,1804.2,1933,1675.4
183,1797.4,1923,1671.8
184,1794.3,1918.1,1670.5
185,1793.5,1916.7,1670.3
186,1794.3,1917.5,1671.1
187,1794.4,1917.5,1671.2
188,1797.4,1922.3,1672.5
189,1798.1,1923.2,1672.9
190,1802.9,1932.2,1673.7
191,1803.2,1933.2,1673.3
192,1804.1,1937.1,1671.1
193,1804.5,1936.6,1672.4
194,1804,1936.8,1671.1
195,1804.3,1936.9,1671.6
196,1802.6,1935.9,1669.4
197,1800.4,1934.2,1666.6
198,1810,1943,1676.9
199,1816.9,1949.7,1684.1
200,1825.6,1958.6,1692.5
201,1821.9,1954.4,1689.3
202,1809.6,1941,1678.2
203,1812.2,1943.7,1680.8
204,1804.4,1934.8,1674
205,1798.9,1928.2,1669.5
206,1808.2,1937.5,1678.8
207,1803.3,1931.4,1675.3
208,1810.6,1938.5,1682.6
209,1794,1919.4,1668.6
210,1793.8,1918.3,1669.3
211,1776.5,1898.5,1654.5
212,1780.4,1901.8,1659.1
213,1774.4,1894.2,1654.6
214,1774.8,1893.7,1655.8
215,1791.9,1911.9,1672
216,1799.6,1919.8,1679.4
217,1794.7,1913.9,1675.6
218,1794.9,1913.7,1676.1
219,1801.5,1920.8,1682.3
220,1804.7,1924.1,1685.4
221,1803.5,1922.4,1684.5
222,1807.3,1926.7,1687.9
223,1804.1,1922.9,1685.2
224,1805.7,1924.7,1686.7
225,1802.3,1920.9,1683.8
226,1803.6,1922.3,1685
227,1803.7,1922.3,1685
228,1806.7,1926.7,1686.8
229,1806.6,1926.4,1686.8
230,1805.3,1924.4,1686.1
231,1806,1925.4,1686.7
232,1806.8,1926.5,1687.2
233,1807.1,1926.6,1687.5
234,1804.3,1922.5,1686.1
235,1797.9,1913.3,1682.5
236,1799.5,1915.4,1683.6
237,1792.3,1905,1679.7
238,1786.2,1895.5,1676.8
239,1794.4,1907,1681.8
240,1791.9,1902.8,1681
241,1791.2,1901.5,1681
242,1796.5,1908.9,1684
243,1795.1,1906.6,1683.5
244,1799.5,1913.3,1685.7
245,1798.3,1911.3,1685.3
246,1801.2,1916.2,1686.1
247,1802.3,1918.5,1686.1
248,1802.1,1918,1686.1
249,1801.6,1916.4,1686.9
250,1801.9,1915.5,1688.2
251,1802.1,1915.6,1688.6
252,1802.5,1915.6,1689.3
253,1803.4,1916.3,1690.4
254,1800.2,1913.7,1686.8
255,1801.2,1914.5,1687.9
256,1796.5,1910,1682.9
257,1798.7,1911.9,1685.4
258,1793.1,1906.2,1680
259,1796,1908.9,1683
260,1794.6,1907.2,1682.1
261,1787.7,1899.6,1675.9
262,1790.3,1901.8,1678.8
263,1793.3,1904.5,1682.1
264,1777.2,1886.6,1667.8
265,1769.7,1877.9,1661.4
266,1772.9,1880.8,1665.1
267,1767.5,1874.5,1660.6
268,1770.3,1876.8,1663.8
269,1764.7,1870.1,1659.3
270,1754.5,1858.2,1650.7
271,1765.2,1869.4,1661
272,1758.7,1861.8,1655.6
273,1750.4,1852.6,1648.2
274,1750.2,1852.1,1648.4
275,1742.2,1843,1641.3
276,1741.6,1842.2,1641
277,1746.1,1847.1,1645.1
278,1752.9,1854.4,1651.3
279,1753.7,1855.3,1652.1
280,1752.3,1853.7,1650.9
281,1751.9,1853.2,1650.6
282,1751.5,1852.9,1650.2
283,1751.8,1853.2,1650.4
284,1749.5,1850.2,1648.8
285,1749.8,1850.5,1649.1
286,1752,1853.4,1650.7
287,1752,1853.1,1650.8
288,1752.2,1853.4,1651
289,1750.5,1850.9,1650.1
290,1743,1840.9,1645.2
291,1742.9,1840.4,1645.4
292,1748.7,1847.8,1649.6
293,1759.7,1862.5,1657
294,1757.1,1858.6,1655.5
295,1746.6,1844.1,1649
296,1747.9,1845.7,1650.2
297,1750.6,1848.9,1652.4
298,1749.2,1846.6,1651.8
299,1742.9,1837.8,1647.9
300,1753.5,1852.5,1654.4
301,1743.5,1838.3,1648.7
302,1741.6,1835.4,1647.8
303,1737.2,1829.1,1645.3
304,1735.5,1826.5,1644.5
305,1736.4,1827.8,1644.9
306,1736.7,1828.3,1645
307,1735.9,1827,1644.9
308,1736.3,1828.1,1644.5
309,1736.2,1828.6,1643.7
310,1735.6,1828.6,1642.6
311,1736.1,1829,1643.3
312,1734,1827.5,1640.5
313,1732.4,1826.2,1638.6
314,1724.9,1819.8,1630
315,1721.3,1816.5,1626.2
316,1717,1812.5,1621.4
317,1717.2,1812,1622.4
318,1723.7,1817.9,1629.4
319,1725.8,1819.7,1631.9
320,1730.2,1823.8,1636.6
321,1733.8,1827.1,1640.5
322,1730.5,1823.2,1637.9
323,1734.3,1826.8,1641.8
324,1740.2,1832.5,1647.9
325,1742.9,1835,1650.7
326,1744,1835.5,1652.5
327,1741.7,1832.8,1650.6
328,1746.7,1837.9,1655.6
329,1745.3,1836,1654.6
330,1745,1835.4,1654.5
331,1739.9,1830,1649.8
332,1740.7,1830.6,1650.8
333,1741.1,1830.9,1651.3
334,1744,1834.1,1654
335,1746.8,1837.1,1656.5
336,1746.3,1836.5,1656.1
337,1746.6,1836.7,1656.4
338,1746.2,1836.3,1656.1
339,1746.4,1836.5,1656.2
340,1746.7,1837,1656.5
341,1746.9,1837.1,1656.6
342,1747.9,1838.4,1657.3
343,1750.8,1842.2,1659.5
344,1753.7,1845.8,1661.6
345,1751.7,1843.2,1660.3
346,1754.7,1846.9,1662.6
347,1755.5,1847.8,1663.2
348,1753.3,1844.7,1661.8
349,1747.4,1836.8,1658
350,1750.7,1840.8,1660.6
351,1748.8,1838,1659.5
352,1749.1,1838.1,1660
353,1744.5,1831.7,1657.3
354,1735.6,1819.7,1651.5
355,1736.7,1820.9,1652.5
356,1736.7,1820.7,1652.7
357,1742,1827.7,1656.3
358,1745,1831.8,1658.2
359,1748.2,1836.4,1660.1
360,1746.4,1833.6,1659.2
361,1744.5,1830.7,1658.3
362,1742.6,1827.5,1657.7
363,1743.1,1828.5,1657.7
364,1744.5,1832.4,1656.5
365,1744.4,1833,1655.8
366,1744.9,1832.9,1656.8
367,1744,1832.5,1655.4
368,1745.8,1833.8,1657.9
369,1748.8,1836.1,1661.5
370,1746.9,1834.4,1659.4
371,1749.3,1836.6,1662.1
372,1748.3,1835.4,1661.2
373,1742.9,1830,1655.7
374,1741.3,1828.2,1654.4
375,1737.2,1823.8,1650.6
376,1745,1831.6,1658.5
377,1741.8,1827.9,1655.7
378,1730.5,1815.9,1645.1
379,1728,1813.2,1642.8
380,1736.6,1821.9,1651.3
381,1737.9,1822.9,1652.9
382,1740.7,1825.5,1656
383,1738.9,1823.3,1654.6
384,1737.1,1821,1653.2
385,1735.5,1819,1651.9
386,1737,1820.7,1653.4
387,1739.3,1823,1655.7
388,1741.3,1825,1657.7
389,1738.9,1822.3,1655.5
390,1743.5,1827.2,1659.9
391,1744,1827.6,1660.4
392,1743.6,1827.1,1660
393,1744.4,1828,1660.8
394,1744,1827.5,1660.4
395,1744,1827.6,1660.5
396,1744.9,1828.7,1661.1
397,1746,1830.1,1661.9
398,1746.3,1830.5,1662.1
399,1744.3,1827.9,1660.7
400,1741.7,1824.5,1658.9
401,1743.3,1826.5,1660.1
402,1748.2,1832.7,1663.7
403,1742.7,1825.5,1659.8
404,1741,1823.1,1658.9
405,1740.6,1822.6,1658.6
406,1732,1811.3,1652.7
407,1735.9,1816.1,1655.7
408,1734,1813.3,1654.6
409,1743.5,1825.5,1661.4
410,1741.6,1822.8,1660.3
411,1743.5,1825.1,1662
412,1738.5,1818.4,1658.6
413,1736.1,1815,1657.1
414,1731.8,1809.2,1654.5
415,1733.2,1811,1655.4
416,1736.9,1816.3,1657.5
417,1735.5,1814.4,1656.7
418,1736.3,1815.6,1657
419,1735.7,1814.5,1656.8
420,1735.8,1814.9,1656.6
421,1736.3,1816.2,1656.3
422,1736.3,1816.4,1656.2
423,1736.8,1816.2,1657.4
424,1737.6,1816.5,1658.7
425,1737.8,1816.7,1659
426,1738.2,1817,1659.4
427,1740.2,1818.8,1661.6
428,1739.7,1818.2,1661.3
429,1735.9,1814.5,1657.4
430,1736.8,1815.2,1658.4
431,1737.6,1815.8,1659.5
432,1746.5,1824.7,1668.3
433,1750,1828.2,1671.7
434,1756.4,1834.4,1678.4
435,1758.3,1836.1,1680.5
436,1755.6,1832.8,1678.3
437,1747.8,1824.2,1671.5
438,1739,1814.5,1663.5
439,1739.6,1814.8,1664.4
440,1741.1,1816.2,1666
441,1737.8,1812.5,1663.2
442,1736,1810.5,1661.6
443,1733.5,1807.5,1659.4
444,1731,1804.9,1657.2
445,1735.3,1809.3,1661.2
446,1734,1807.8,1660.1
447,1734.2,1808,1660.3
448,1735.5,1809.4,1661.6
449,1736.5,1810.5,1662.6
450,1735.2,1809,1661.3
451,1735.8,1809.6,1661.9
452,1735.8,1809.7,1661.9
453,1735.5,1809.4,1661.7
454,1737,1811.1,1662.8
455,1734.9,1808.5,1661.3
456,1736.3,1810.2,1662.4
457,1734.7,1808.1,1661.3
458,1733.6,1806.7,1660.6
459,1731.6,1804,1659.1
460,1733.6,1806.4,1660.7
461,1730.8,1802.6,1658.9
462,1726.8,1797.6,1656.1
463,1729.3,1800.5,1658
464,1727.7,1798.3,1657
465,1729.7,1800.5,1658.8
466,1728.4,1798.8,1658
467,1729.8,1800.4,1659.1
468,1719.7,1787.6,1651.8
469,1721.7,1790,1653.3
470,1728.1,1798.3,1657.9
471,1731.1,1802.3,1659.9
472,1733.3,1805.3,1661.3
473,1732.9,1804.7,1661
474,1733.1,1805.2,1661.1
475,1733.4,1805.7,1661.2
476,1733.5,1805.8,1661.2
477,1733.3,1805.2,1661.4
478,1733.3,1805,1661.6
479,1733.4,1804.8,1661.9
480,1733.8,1805.1,1662.5
481,1732.7,1804.2,1661.2
482,1728.5,1800.8,1656.2
483,1731.1,1802.9,1659.3
484,1730.8,1802.5,1659
485,1734.7,1806.1,1663.2
486,1730.8,1802.2,1659.4
487,1726.2,1797.5,1654.9
488,1732.2,1803.3,1661.2
489,1724.9,1795.8,1654
490,1729.3,1800,1658.6
491,1728.4,1798.7,1658.1
492,1723.9,1794,1653.9
493,1723.5,1793.3,1653.7
494,1713.9,1783.4,1644.4
495,1703.2,1772.4,1634
496,1702.9,1771.9,1633.9
497,1709.7,1778.7,1640.7
498,1711.1,1779.9,1642.2
499,1713.7,1782.5,1644.9
500,1715.8,1784.6,1647.1
501,1718.6,1787.4,1649.9
502,1718.5,1787.2,1649.9
503,1714.8,1783.2,1646.4
504,1715.9,1784.4,1647.4
505,1716.2,1784.7,1647.8
506,1715.2,1783.6,1646.8
507,1714.5,1782.9,1646.1
508,1713.4,1781.5,1645.2
509,1712.9,1781,1644.9
510,1712.5,1780.4,1644.5
511,1715.6,1784.1,1647
512,1717.7,1786.6,1648.7
513,1717.6,1786.5,1648.7
514,1721.4,1791.2,1651.6
515,1718.4,1787.4,1649.4
516,1717.2,1785.8,1648.5
517,1722.3,1792,1652.5
518,1727.9,1799,1656.9
519,1730.7,1802.3,1659.1
520,1732.6,1804.5,1660.6
521,1730.3,1801.6,1659.1
522,1733.2,1805,1661.4
523,1730,1800.9,1659.2
524,1731.9,1803.3,1660.5
525,1732.8,1804.3,1661.3
526,1735.8,1808.2,1663.3
527,1734.8,1806.8,1662.8
528,1735.9,1808.4,1663.5
529,1737.1,1810.1,1664.2
530,1736.1,1808.5,1663.6
531,1736.2,1808.6,1663.7
532,1736.8,1810.2,1663.5
533,1736.9,1810.4,1663.3
534,1736.9,1810.2,1663.7
535,1736.6,1810,1663.3
536,1737,1810.3,1663.7
537,1736.4,1809.8,1663
538,1736.7,1810,1663.4
539,1736.9,1810.2,1663.6
540,1736,1809.5,1662.5
541,1732.6,1806,1659.2
542,1731.5,1804.7,1658.3
543,1726.6,1799.7,1653.5
544,1733.4,1806.3,1660.4
545,1735.1,1807.9,1662.4
546,1734.5,1807,1661.9
547,1737.9,1810.3,1665.5
548,1743.2,1815.5,1670.8
549,1740.8,1812.9,1668.8
550,1738.6,1810.4,1666.9
551,1737.7,1809.2,1666.2
552,1736.4,1807.6,1665.3
553,1739.3,1810.4,1668.3
554,1740.9,1811.9,1669.9
555,1741.3,1812.2,1670.4
556,1743,1814,1672
557,1742.3,1813.2,1671.5
558,1738,1808.5,1667.4
559,1738.8,1809.3,1668.2
560,1738,1808.4,1667.5
561,1739,1809.5,1668.5
562,1738.1,1808.5,1667.6
563,1738.5,1809,1668.1
564,1738.9,1809.4,1668.3
565,1738.9,1809.4,1668.3
566,1739.5,1810.2,1668.8
567,1738.5,1808.9,1668.1
568,1736.8,1806.8,1666.9
569,1736.7,1806.5,1666.8
570,1736.1,1805.8,1666.4
571,1738.9,1809.2,1668.6
572,1740.3,1810.9,1669.7
573,1741.8,1812.6,1671
574,1737.8,1807.4,1668.2
575,1734.8,1803.4,1666.1
576,1735.3,1804,1666.6
577,1734,1802.3,1665.8
578,1738.3,1807.6,1669
579,1742.9,1813.3,1672.4
580,1741,1810.7,1671.3
581,1743.3,1813.7,1673
582,1746.6,1818.1,1675.1
583,1747.1,1818.8,1675.5
584,1749.9,1822.6,1677.3
585,1751.3,1824.6,1678
586,1751.5,1824.8,1678.1
587,1752,1825.8,1678.2
588,1752.1,1826,1678.2
589,1752.1,1825.7,1678.4
590,1752,1825.7,1678.2
591,1752,1825.7,1678.2
592,1752.3,1826,1678.7
593,1750.3,1824.4,1676.2
594,1750.1,1824.2,1676
595,1745.5,1820,1670.9
596,1746.2,1820.6,1671.7
597,1745.1,1819.4,1670.7
598,1741.3,1815.7,1666.9
599,1734.1,1808.5,1659.7
600,1733.5,1807.7,1659.3
601,1736.3,1810.3,1662.2
602,1733.9,1807.7,1660.1
603,1738.7,1812.3,1665.1
604,1739.9,1813.3,1666.5
605,1739.2,1812.3,1666
606,1734,1806.7,1661.3
607,1729.1,1801.5,1656.8
608,1729.4,1801.6,1657.3
609,1726.8,1798.7,1654.9
610,1727.9,1799.7,1656.2
611,1726.3,1797.9,1654.8
612,1721.9,1793.1,1650.6
613,1721.6,1792.8,1650.5
614,1722.3,1793.4,1651.2
615,1723.2,1794.3,1652.1
616,1722.2,1793.3,1651.2
617,1720.7,1791.7,1649.8
618,1718.9,1789.8,1648
619,1718.9,1789.8,1648
620,1718.8,1789.7,1647.9
621,1718.8,1789.7,1648
622,1718.6,1789.4,1647.7
623,1718.4,1789.1,1647.6
624,1718.3,1789,1647.6
625,1715.5,1785.6,1645.4
626,1715,1785,1645
627,1716.5,1786.7,1646.3
628,1715.2,1785,1645.4
629,1716.4,1786.4,1646.5
630,1719,1789.4,1648.5
631,1722.1,1793,1651.2
632,1724.3,1795.6,1653
633,1716.9,1786.4,1647.4
634,1714.8,1783.7,1645.8
635,1717.8,1787.3,1648.3
636,1718.9,1788.5,1649.4
637,1718.8,1788.2,1649.4
638,1719.9,1789.4,1650.4
639,1722.6,1792.8,1652.5
640,1722.8,1792.9,1652.7
641,1721.2,1790.7,1651.6
642,1720.7,1790.1,1651.3
643,1720.3,1789.5,1651.1
644,1721.2,1790.8,1651.6
645,1721.4,1791.2,1651.6
646,1721.6,1791.6,1651.6
647,1721.6,1791.7,1651.6
648,1721.7,1791.6,1651.8
649,1721.7,1791.6,1651.8
650,1721.7,1791.6,1651.7
651,1723.2,1792.6,1653.8
652,1723.1,1792.5,1653.7
653,1721.8,1791.3,1652.2
654,1722.2,1791.6,1652.8
655,1719.1,1788.8,1649.5
656,1718.1,1787.8,1648.5
657,1719.4,1788.9,1650
658,1720.1,1789.3,1650.9
659,1721.2,1790.2,1652.2
660,1720.8,1789.7,1652
661,1718.8,1787.4,1650.2
662,1720.1,1788.5,1651.6
663,1718.9,1787.1,1650.7
664,1713.7,1781.8,1645.7
665,1711.3,1779.1,1643.5
666,1709.2,1776.9,1641.6
667,1711.5,1779,1644
668,1713,1780.4,1645.5
669,1712.6,1779.9,1645.2
670,1712.9,1780.2,1645.6
671,1715.7,1783,1648.4
672,1718,1785.3,1650.7
673,1716.8,1784,1649.5
674,1717.6,1784.8,1650.3
675,1716,1783.2,1648.8
676,1717.2,1784.4,1650
677,1717.1,1784.3,1649.9
678,1716.8,1784,1649.7
679,1716.4,1783.4,1649.3
680,1716.1,1783.1,1649.1
681,1714.5,1781.2,1647.9
682,1714.5,1781.1,1647.9
683,1715.1,1781.8,1648.3
684,1713.2,1779.4,1646.9
685,1715.7,1782.4,1649.1
686,1711.9,1777.8,1646.1
687,1710.8,1776.3,1645.3
688,1706.7,1771.2,1642.2
689,1705.5,1769.7,1641.3
690,1701.2,1764.5,1638
691,1699.3,1762.1,1636.4
692,1696.7,1758.9,1634.5
693,1692.5,1753.9,1631.1
694,1685.7,1745.8,1625.6
695,1687.3,1747.6,1627.1
696,1692.6,1753.8,1631.4
697,1697.8,1760.2,1635.5
698,1696.7,1758.7,1634.6
699,1696.5,1758.5,1634.6
700,1695.7,1757.4,1634
701,1695.7,1757.4,1634.1
702,1694.8,1756.1,1633.6
703,1693.5,1754.1,1632.9
704,1693.5,1754,1633
705,1693.4,1753.4,1633.3
706,1693.7,1753.1,1634.3
707,1692.6,1752.7,1632.6
708,1692.9,1752.8,1632.9
709,1692.6,1752.6,1632.5
710,1691.3,1751.5,1631
711,1693.9,1753.7,1634.1
712,1693.4,1753.2,1633.6
713,1692.6,1752.4,1632.8
714,1692.7,1752.4,1633
715,1692.5,1752.1,1633
716,1694.2,1753.5,1634.8
717,1692.6,1751.9,1633.3
718,1695.3,1754.4,1636.3
719,1697.9,1756.7,1639.2
720,1696.1,1754.8,1637.5
721,1691.7,1750.4,1633
722,1692.9,1751.5,1634.3
723,1694.4,1752.8,1636
724,1693.6,1751.9,1635.3
725,1691.5,1749.8,1633.3
726,1689.8,1748,1631.6
727,1689.4,1747.7,1631.2
728,1690.5,1748.6,1632.3
729,1689.7,1747.8,1631.6
730,1689.8,1747.9,1631.8
731,1688.7,1746.7,1630.6
732,1689.6,1747.7,1631.6
733,1689.5,1747.6,1631.5
734,1689.7,1747.7,1631.6
735,1690.7,1748.8,1632.5
736,1689.7,1747.8,1631.7
737,1688.6,1746.4,1630.7
738,1687.9,1745.6,1630.2
739,1688.6,1746.5,1630.8
740,1688.3,1746,1630.5
741,1686,1743.4,1628.6
742,1682.3,1739.1,1625.4
743,1681.3,1737.9,1624.6
744,1680.8,1737.2,1624.3
745,1679.1,1735.3,1622.8
746,1678.4,1734.3,1622.5
747,1674.7,1730.2,1619.2
748,1676.6,1732.2,1621
749,1669.4,1724.1,1614.8
750,1670,1724.6,1615.4
751,1672,1726.7,1617.3
752,1669.8,1724.2,1615.4
753,1669.7,1724.1,1615.4
754,1670.4,1724.9,1616
755,1669.3,1723.6,1615
756,1669.3,1723.5,1615
757,1669.8,1724.1,1615.5
758,1668.8,1722.9,1614.6
759,1669.4,1723.7,1615.1
760,1670,1724.6,1615.4
761,1670.1,1724.7,1615.4
762,1670.1,1724.7,1615.4
763,1670.4,1724.7,1616.1
764,1670.2,1724.6,1615.7
765,1671.2,1725.2,1617.1
766,1669.6,1724,1615.3
767,1669.1,1723.5,1614.7
768,1668.9,1723.3,1614.5
769,1669.8,1724,1615.5
770,1674.1,1727.8,1620.4
771,1676.8,1730.2,1623.5
772,1676.2,1729.6,1622.9
773,1670.7,1724.5,1617
774,1669.2,1722.9,1615.5
775,1668.8,1722.3,1615.2
776,1670.5,1723.7,1617.3
777,1670.5,1723.6,1617.3
778,1668.5,1721.6,1615.3
779,1669.3,1722.3,1616.3
780,1665.6,1718.9,1612.4
781,1668.1,1721.1,1615.1
782,1668.8,1721.8,1615.9
783,1668.9,1721.7,1616
784,1671.5,1724.2,1618.9
785,1671,1723.7,1618.3
786,1670.9,1723.6,1618.3
787,1670.9,1723.5,1618.2
788,1670.5,1723.1,1617.8
789,1670.1,1722.8,1617.4
790,1670.9,1723.7,1618.2
791,1671.3,1724.1,1618.5
792,1671.2,1723.9,1618.4
793,1671.9,1724.7,1619.2
794,1672,1724.7,1619.2
795,1673.9,1726.8,1621
796,1673.6,1726.4,1620.8
797,1671.3,1723.9,1618.7
798,1672,1724.5,1619.4
799,1676,1728.9,1623.1
800,1672.8,1725.3,1620.3
801,1672.3,1724.7,1619.8
802,1675.5,1728.2,1622.8
803,1669.7,1721.7,1617.7
804,1671.9,1724,1619.7
805,1674.2,1726.5,1621.9
806,1674.8,1727.1,1622.5
807,1672.8,1724.7,1621
808,1672.9,1724.8,1621
809,1673.1,1724.9,1621.2
810,1674.8,1726.9,1622.6
811,1675.8,1728.1,1623.4
812,1675.3,1727.5,1623.1
813,1677,1729.7,1624.2
814,1676.9,1729.6,1624.2
815,1676.4,1728.9,1624
816,1676.3,1728.6,1623.9
817,1676.3,1728.9,1623.8
818,1676.3,1728.9,1623.7
819,1676,1728.8,1623.1
820,1676,1728.8,1623.2
821,1673.9,1727.3,1620.6
822,1675.8,1728.7,1623
823,1676.5,1729.3,1623.8
824,1676.8,1729.5,1624.2
825,1676.9,1729.4,1624.3
826,1674.4,1727,1621.8
827,1674.2,1726.8,1621.7
828,1674.7,1727.1,1622.3
829,1674.9,1727.2,1622.6
830,1673.4,1725.6,1621.2
831,1675.4,1727.4,1623.3
832,1674.6,1726.5,1622.7
833,1678.4,1730.1,1626.8
834,1678.8,1730.4,1627.3
835,1681,1732.3,1629.6
836,1682.4,1733.6,1631.1
837,1682,1733.2,1630.8
838,1683.9,1734.9,1632.8
839,1685.3,1736.4,1634.3
840,1687.2,1738.2,1636.2
841,1689.5,1740.4,1638.6
842,1689.7,1740.5,1638.8
843,1688.9,1739.8,1638
844,1689,1739.9,1638.1
845,1689.1,1740,1638.2
846,1689.1,1740,1638.2
847,1689.3,1740.2,1638.4
848,1689.1,1740,1638.3
849,1689.9,1740.8,1638.9
850,1688,1738.8,1637.3
851,1686.6,1737.2,1636.1
852,1681.7,1731.6,1631.7
853,1682.6,1732.6,1632.6
854,1680.5,1730.3,1630.8
855,1680,1729.6,1630.4
856,1682.5,1732.4,1632.6
857,1682.6,1732.5,1632.7
858,1681.5,1731.2,1631.9
859,1679.4,1728.8,1630.1
860,1678.9,1728.1,1629.7
861,1680.7,1730,1631.3
862,1676.7,1725.6,1627.9
863,1676.6,1725.4,1627.9
864,1678.4,1727.3,1629.5
865,1675.5,1724,1627
866,1676.7,1725.4,1628
867,1677.8,1726.6,1628.9
868,1676.5,1725.1,1628
869,1674.8,1723,1626.6
870,1675.2,1723.5,1626.9
871,1675.8,1724.3,1627.3
872,1676,1724.7,1627.4
873,1676.2,1725,1627.3
874,1676.2,1724.8,1627.6
875,1676.1,1724.8,1627.3
876,1676.4,1725,1627.7
877,1676.8,1725.3,1628.3
878,1678.3,1726.4,1630.2
879,1677.2,1725.4,1629
880,1677.1,1725.2,1629.1
881,1675.8,1724,1627.5
882,1673.5,1721.8,1625.1
883,1675.7,1723.8,1627.6
884,1674.6,1722.7,1626.5
885,1674.9,1722.9,1626.9
886,1673.2,1721.2,1625.2
887,1671,1719,1623
888,1669.4,1717.4,1621.3
889,1671.5,1719.2,1623.7
890,1672,1719.6,1624.4
891,1671.7,1719.3,1624.1
892,1666,1713.9,1618
893,1664,1712,1616
894,1660.5,1708.8,1612.3
895,1660.1,1708.3,1611.8
896,1659.9,1708.2,1611.6
897,1659.3,1707.6,1611
898,1659.8,1708.1,1611.6
899,1658.9,1707.2,1610.6
900,1659.1,1707.4,1610.7
901,1659.6,1707.9,1611.3
902,1659.4,1707.7,1611.1
903,1659.1,1707.4,1610.8
904,1659.4,1707.7,1611.1
905,1658.8,1707.1,1610.5
906,1658.5,1706.8,1610.3
907,1659.6,1707.9,1611.3
908,1660.1,1708.4,1611.8
909,1659.9,1708.1,1611.6
910,1661,1709.3,1612.7
911,1664.4,1712.9,1615.9
912,1663.3,1711.7,1614.8
913,1660.3,1708.4,1612.1
914,1657.6,1705.5,1609.6
915,1655.3,1703.1,1607.4
916,1653.6,1701.3,1605.9
917,1655.5,1703.2,1607.8
918,1649.7,1697,1602.3
919,1650.4,1697.7,1603.1
920,1648.6,1695.7,1601.5
921,1651.3,1698.5,1604
922,1649.5,1696.6,1602.4
923,1649.6,1696.7,1602.5
924,1648.1,1695.1,1601.1
925,1647.1,1693.9,1600.2
926,1646.7,1693.5,1599.9
927,1646.5,1693.2,1599.7
928,1646,1692.8,1599.3
929,1646.7,1693.7,1599.8
930,1646.9,1693.9,1599.9
931,1647.3,1694.6,1599.9
932,1647.3,1694.6,1600
933,1647,1694.5,1599.6
934,1648,1695.2,1600.8
935,1647.7,1694.9,1600.4
936,1647.4,1694.8,1600
937,1647.9,1695.4,1600.4
938,1647.2,1694.8,1599.6
939,1646.1,1693.9,1598.3
940,1644.7,1692.4,1597
941,1644.3,1691.9,1596.7
942,1643.4,1691.1,1595.8
943,1645,1692.5,1597.5
944,1647.5,1694.7,1600.3
945,1648.3,1695.3,1601.3
946,1648.2,1695,1601.4
947,1646.7,1693.5,1599.8
948,1648.3,1694.9,1601.7
949,1649.3,1695.7,1602.9
950,1644.8,1691.4,1598.3
951,1645.9,1692.3,1599.4
952,1643.5,1690.1,1596.9
953,1642.5,1689.2,1595.9
954,1643.1,1689.7,1596.6
955,1643.3,1689.9,1596.7
956,1643.4,1690,1596.8
957,1643.2,1689.8,1596.6
958,1642.7,1689.4,1596.1
959,1643.1,1689.7,1596.5
960,1642.6,1689.2,1596
961,1642.2,1688.8,1595.6
962,1642.6,1689.2,1596
963,1642.9,1689.4,1596.3
964,1645.2,1691.8,1598.6
965,1647.3,1694,1600.7
966,1648.1,1694.7,1601.5
967,1648.4,1695,1601.8
968,1645.5,1692,1599
969,1649.8,1696.4,1603.2
970,1650.2,1696.9,1603.6
971,1646.6,1692.9,1600.2
972,1647.9,1694.2,1601.5
973,1648.3,1694.5,1602
974,1646.9,1693,1600.8
975,1648.3,1694.3,1602.3
976,1646.8,1692.8,1600.8
977,1643.8,1689.6,1598
978,1640.1,1685.7,1594.5
979,1639.4,1684.9,1593.9
980,1638.3,1683.7,1592.9
981,1639,1684.4,1593.6
982,1636.9,1682,1591.7
983,1636.6,1681.8,1591.5
984,1635.2,1680.3,1590.1
985,1636.6,1681.8,1591.4
986,1636.6,1681.8,1591.3
987,1637,1682.4,1591.6
988,1637.1,1682.6,1591.6
989,1637.1,1682.7,1591.5
990,1637.4,1682.7,1592
991,1636.9,1682.4,1591.3
992,1636,1681.8,1590.3
993,1637.8,1683.2,1592.4
994,1638.1,1683.4,1592.7
995,1639,1684.1,1593.8
996,1638.9,1684.2,1593.7
997,1640.4,1685.5,1595.2
998,1640.1,1685.4,1594.9
999,1639.3,1684.6,1594.1
1000,1639.2,1684.3,1594
1001,1639.6,1684.5,1594.8
1002,1642.4,1686.9,1597.8
1003,1642.5,1687.1,1598
1004,1643.7,1688.1,1599.2
1005,1646,1690.2,1601.8
1006,1646.3,1690.3,1602.2
1007,1646.7,1690.7,1602.7
1008,1646.6,1690.5,1602.6
1009,1645.5,1689.5,1601.5
1010,1645,1689,1601
1011,1643.9,1687.9,1599.9
1012,1644.5,1688.4,1600.5
1013,1645,1688.9,1601
1014,1645,1688.9,1601.1
1015,1644.6,1688.6,1600.7
1016,1644.7,1688.7,1600.8
1017,1644.3,1688.3,1600.4
1018,1645.1,1689,1601.2
1019,1645.5,1689.4,1601.6
1020,1645.2,1689.1,1601.4
1021,1645.1,1689,1601.2
1022,1644.9,1688.8,1601.1
1023,1643.5,1687.3,1599.8
1024,1645.2,1689,1601.4
1025,1648.1,1692,1604.3
1026,1653.3,1697.4,1609.3
1027,1654.6,1698.7,1610.5
1028,1652.9,1696.8,1609
1029,1653.5,1697.4,1609.6
1030,1651.3,1694.9,1607.7
1031,1650,1693.5,1606.5
1032,1648.7,1692.1,1605.3
1033,1647.1,1690.4,1603.8
1034,1647.9,1691.2,1604.6
1035,1646.1,1689.2,1602.9
1036,1647.2,1690.4,1603.9
1037,1648.2,1691.5,1604.9
1038,1649.4,1692.8,1606
1039,1649.4,1692.8,1605.9
1040,1649.8,1693.5,1606.2
1041,1650.8,1694.7,1606.9
1042,1650.8,1694.7,1606.9
1043,1650.8,1694.7,1606.9
1044,1650.7,1694.9,1606.6
1045,1651.3,1695,1607.5
1046,1651.5,1695.1,1607.9
1047,1650.2,1694,1606.3
1048,1650.6,1694.3,1606.8
1049,1651.2,1694.8,1607.6
1050,1652.6,1696,1609.3
1051,1651.8,1695.2,1608.3
1052,1654.8,1697.9,1611.8
1053,1656.2,1699.2,1613.3
1054,1655.5,1698.4,1612.6
1055,1655.7,1698.5,1612.9
1056,1654.8,1697.6,1612.1
1057,1654.9,1697.6,1612.1
1058,1653.8,1696.4,1611.2
1059,1656.4,1698.7,1614
1060,1656.2,1698.5,1613.9
1061,1658.8,1700.9,1616.7
1062,1657.8,1699.9,1615.7
1063,1658.3,1700.3,1616.3
1064,1657.6,1699.6,1615.6
1065,1658.3,1700.2,1616.4
1066,1658,1700,1616.1
1067,1657.2,1699.2,1615.3
1068,1658.6,1700.4,1616.7
1069,1659.6,1701.4,1617.8
1070,1660.3,1702,1618.5
1071,1660.1,1701.8,1618.3
1072,1660.5,1702.3,1618.8
1073,1660.2,1702,1618.4
1074,1658.8,1700.5,1617.2
1075,1658.3,1699.9,1616.6
1076,1658.1,1699.7,1616.5
1077,1657.7,1699.3,1616.1
1078,1656.5,1698,1615.1
1079,1658.6,1700.2,1617.1
1080,1656,1697.4,1614.6
1081,1655.2,1696.5,1614
1082,1653.4,1694.5,1612.3
1083,1652.6,1693.7,1611.6
1084,1651.3,1692.3,1610.4
1085,1652.6,1693.6,1611.6
1086,1650.3,1691.1,1609.5
1087,1648.7,1689.3,1608
1088,1649,1689.6,1608.4
1089,1651.1,1691.8,1610.4
1090,1648.1,1688.6,1607.5
1091,1650.9,1691.6,1610.2
1092,1649.8,1690.4,1609.2
1093,1650.5,1691.2,1609.9
1094,1651.6,1692.3,1610.8
1095,1652.6,1693.6,1611.7
1096,1652.3,1693.2,1611.4
1097,1652.3,1693.3,1611.4
1098,1652.3,1693.3,1611.3
1099,1652.3,1693.2,1611.3
1100,1652.2,1693.2,1611.3
1101,1652.1,1693.1,1611.2
1102,1652.3,1693.2,1611.5
1103,1652.3,1693.2,1611.5
1104,1650.3,1691.5,1609.1
1105,1650.4,1691.5,1609.4
1106,1649.8,1690.9,1608.7
1107,1650.5,1691.4,1609.5
1108,1651.4,1692.1,1610.6
1109,1652,1692.7,1611.4
1110,1651.4,1692,1610.8
1111,1652.9,1693.4,1612.5
1112,1656.4,1696.5,1616.2
1113,1656.5,1696.5,1616.5
1114,1657.5,1697.4,1617.6


==> ki_RLS_alt.csv <==
x,sig,lb,ub
1,1500.6,1616.4,1384.7
2,1500.6,1616.4,1384.8
3,1500.6,1616.4,1384.8
4,1500.6,1616.4,1384.8
5,1500.6,1616.4,1384.8
6,1500.6,1616.4,1384.8
7,1500.6,1616.4,1384.8
8,1500.6,1616.4,1384.8
9,1500.6,1616.4,1384.8
10,1500.6,1616.4,1384.8
11,1500.6,1616.4,1384.8
12,1500.6,1616.4,1384.8
13,1500.6,1616.4,1384.8
14,1500.6,1616.4,1384.8
15,1500.6,1616.4,1384.8
16,1500.5,1616.3,1384.7
17,1500.6,1616.4,1384.8
18,1500.6,1616.4,1384.8
19,1500.5,1616.3,1384.7
20,1500.5,1616.3,1384.7
21,1500.4,1616.2,1384.6
22,1500.5,1616.3,1384.7
23,1500.9,1616.7,1385.1
24,1501.1,1616.8,1385.4
25,1501.2,1616.9,1385.4
26,1500.9,1616.6,1385.2
27,1500.4,1616.1,1384.6
28,1499.7,1615.5,1383.9
29,1500.6,1616.3,1384.8
30,1500.1,1615.9,1384.3
31,1501.4,1617.1,1385.8
32,1500.1,1615.8,1384.3
33,1500.5,1616.2,1384.8
34,1499.7,1615.4,1383.9
35,1499.9,1615.6,1384.2
36,1501.3,1616.9,1385.7
37,1502.3,1617.8,1386.7
38,1504.2,1619.5,1388.9
39,1503.2,1618.6,1387.8
40,1502.6,1618,1387.1
41,1502.5,1617.8,1387.1
42,1500.8,1616.2,1385.3
43,1500.8,1616.3,1385.4
44,1499.8,1615.3,1384.4
45,1498.9,1614.4,1383.4
46,1499,1614.5,1383.6
47,1501.1,1616.4,1385.9
48,1500.2,1615.5,1384.9
49,1501.3,1616.5,1386.1
50,1504.1,1619,1389.1
51,1502.2,1617.3,1387.1
52,1497.7,1613.1,1382.3
53,1499.6,1614.8,1384.4
54,1499.7,1614.9,1384.5
55,1497.5,1612.9,1382.1
56,1501.4,1616.4,1386.5
57,1498.1,1613.2,1383
58,1496.9,1612,1381.8
59,1499,1613.9,1384.1
60,1498.6,1613.4,1383.8
61,1500.6,1615.2,1386
62,1499.6,1614.1,1385
63,1502,1616.3,1387.7
64,1504.5,1618.6,1390.5
65,1506.5,1620.4,1392.6
66,1504.9,1618.9,1391
67,1503.7,1617.8,1389.7
68,1505.7,1619.6,1391.8
69,1505.2,1619.2,1391.2
70,1505.2,1619.2,1391.3
71,1506.6,1620.5,1392.8
72,1507.5,1621.4,1393.6
73,1504.3,1618.4,1390.3
74,1504.6,1618.6,1390.5
75,1505,1619.1,1391
76,1505.5,1619.5,1391.5
77,1505.9,1619.9,1391.9
78,1505.7,1619.7,1391.7
79,1505.5,1619.5,1391.5
80,1505.5,1619.5,1391.5
81,1505.5,1619.5,1391.5
82,1505.8,1619.8,1391.9
83,1505.6,1619.5,1391.6
84,1505.8,1619.7,1391.8
85,1504.3,1618.3,1390.2
86,1506.2,1620.1,1392.3
87,1504.9,1618.8,1390.9
88,1504.3,1618.3,1390.4
89,1507.5,1621.2,1393.9
90,1506.6,1620.2,1392.9
91,1505.5,1619.2,1391.8
92,1503,1616.9,1389.2
93,1510.6,1623.7,1397.4
94,1513.2,1626.1,1400.3
95,1511.9,1624.8,1399
96,1520.3,1632.5,1408.1
97,1523.2,1635.1,1411.4
98,1526.9,1638.4,1415.5
99,1520.2,1632.2,1408.3
100,1520.6,1632.4,1408.8
101,1504.4,1617.3,1391.4
102,1501.1,1614.1,1388.1
103,1498.3,1611.2,1385.3
104,1501.5,1614.1,1389
105,1505.1,1617.2,1393
106,1501.1,1613.4,1388.8
107,1494.7,1607.4,1382.1
108,1486.5,1599.6,1373.4
109,1478.7,1592.2,1365.2
110,1472.7,1586.5,1358.9
111,1475.1,1588.6,1361.7
112,1476.8,1590,1363.6
113,1484,1596.4,1371.5
114,1487,1599.1,1374.9
115,1488.1,1599.8,1376.3
116,1489.6,1600.6,1378.6
117,1492.4,1602.6,1382.1
118,1494.1,1603.6,1384.7
119,1500.3,1608.8,1391.7
120,1500.4,1608.4,1392.3
121,1496.7,1604.6,1388.7
122,1499.4,1607,1391.7
123,1505.4,1612.7,1398.1
124,1497.8,1605.4,1390.2
125,1498.8,1606.4,1391.3
126,1487.4,1595.4,1379.3
127,1495.4,1602.9,1387.8
128,1489,1596.9,1381.2
129,1488.3,1596.2,1380.4
130,1492.8,1600.5,1385
131,1489.3,1597.3,1381.4
132,1481.5,1589.9,1373.1
133,1479.2,1587.7,1370.7
134,1479.9,1588.4,1371.4
135,1484.8,1593,1376.6
136,1484.5,1592.8,1376.2
137,1484.6,1592.9,1376.3
138,1484.1,1592.5,1375.8
139,1484.1,1592.5,1375.6
140,1484.8,1593.1,1376.4
141,1486.3,1594.4,1378.1
142,1485.1,1593.4,1376.9
143,1489.9,1597.6,1382.1
144,1489.4,1597.1,1381.6
145,1486.5,1594.4,1378.7
146,1474.5,1583.2,1365.9
147,1477.9,1586.1,1369.7
148,1480.1,1587.9,1372.3
149,1478.3,1586,1370.6
150,1475.2,1582.8,1367.6
151,1488.9,1595.2,1382.5
152,1488.7,1594.8,1382.7
153,1513.5,1617.3,1409.7
154,1504,1608.4,1399.6
155,1520,1622.7,1417.3
156,1518.8,1621.3,1416.3
157,1512.9,1615.5,1410.3
158,1526.2,1627.2,1425.1
159,1500.8,1603.7,1397.9
160,1512.3,1613.8,1410.8
161,1524.9,1625,1424.8
162,1510.5,1611.5,1409.6
163,1484.7,1587.2,1382.1
164,1484.8,1586.9,1382.8
165,1511.5,1611,1412.1
166,1490.3,1591.1,1389.4
167,1509.5,1608.4,1410.5
168,1554.4,1649.4,1459.4
169,1574,1667.2,1480.8
170,1547.7,1643.2,1452.3
171,1557.2,1653.3,1461.1
172,1572.9,1669.8,1476.1
173,1565.5,1660.7,1470.3
174,1551.9,1644.5,1459.3
175,1545,1635.9,1454.1
176,1546.7,1636.7,1456.7
177,1548.4,1637.7,1459
178,1566,1656.7,1475.4
179,1574.2,1665.5,1482.8
180,1598.6,1693.4,1503.8
181,1602.5,1698.1,1506.9
182,1598.9,1693.8,1504.1
183,1589.7,1682.6,1496.9
184,1596.3,1690.3,1502.2
185,1599.5,1694.3,1504.7
186,1600.8,1696,1505.6
187,1597.5,1691.6,1503.3
188,1594.4,1687.3,1501.5
189,1599.6,1696,1503.2
190,1599.1,1693.8,1504.5
191,1599,1693.8,1504.3
192,1597.4,1693.1,1501.6
193,1599.2,1694.2,1504.2
194,1605.3,1698.4,1512.1
195,1589.3,1686.3,1492.2
196,1619.4,1711.1,1527.8
197,1598.1,1693.8,1502.4
198,1574.9,1673.6,1476.2
199,1584.7,1682,1487.4
200,1590.9,1687.2,1494.5
201,1604.7,1699.2,1510.1
202,1547,1647.5,1446.5
203,1538.5,1638.5,1438.4
204,1566.7,1664.6,1468.7
205,1591.1,1686.9,1495.3
206,1625.4,1718,1532.8
207,1564.4,1662.5,1466.4
208,1637.1,1729.3,1544.9
209,1662.4,1752.2,1572.5
210,1662.7,1752.4,1573.1
211,1697.5,1783.7,1611.4
212,1732.7,1815.7,1649.8
213,1653.8,1744.1,1563.6
214,1646.6,1735.7,1557.4
215,1666.5,1752.7,1580.4
216,1671,1755.9,1586
217,1667.9,1752.3,1583.6
218,1719.3,1799.1,1639.5
219,1718.7,1798.4,1639
220,1763.1,1839.4,1686.8
221,1696.3,1777.3,1615.4
222,1660.2,1743,1577.4
223,1681.9,1762.5,1601.3
224,1660.3,1741.8,1578.8
225,1711.6,1789.2,1633.9
226,1744.1,1819.5,1668.7
227,1742.6,1816,1669.3
228,1748.6,1830.6,1666.6
229,1751.8,1837.5,1666
230,1749.4,1831.5,1667.4
231,1749.8,1832.1,1667.5
232,1757.2,1850.8,1663.6
233,1754.7,1845.4,1664
234,1756.7,1850.2,1663.2
235,1755.3,1847.4,1663.3
236,1757.7,1852.9,1662.5
237,1756.8,1849.8,1663.8
238,1755.5,1846.5,1664.5
239,1757.1,1851.7,1662.4
240,1756.1,1849.5,1662.6
241,1758.7,1857.2,1660.1
242,1758.7,1857.1,1660.2
243,1761.6,1858.9,1664.4
244,1764.1,1860.7,1667.5
245,1784,1876.7,1691.4
246,1760.9,1858,1663.8
247,1716.6,1818.6,1614.5
248,1721.7,1824.1,1619.3
249,1742.4,1845.6,1639.1
250,1727.9,1830.9,1625
251,1713.2,1815.5,1610.8
252,1754.8,1857.3,1652.4
253,1715.1,1818.1,1612.1
254,1671,1773,1569.1
255,1685.7,1787.6,1583.8
256,1715.3,1816.7,1613.8
257,1773.4,1872.9,1673.9
258,1739.6,1840,1639.2
259,1800.5,1897.4,1703.6
260,1783.6,1880.7,1686.5
261,1787.1,1882.4,1691.8
262,1757.7,1852.9,1662.6
263,1699.6,1795.1,1604.1
264,1751.6,1842,1661.2
265,1738.1,1827.5,1648.7
266,1924.5,2001.7,1847.3
267,1669.6,1768.4,1570.7
268,1784.2,1875.2,1693.2
269,1786.8,1875.1,1698.5
270,1734.3,1822.9,1645.7
271,1615.1,1705.5,1524.6
272,1732.4,1815.8,1649.1
273,1725.8,1808,1643.6
274,1807.8,1885.2,1730.4
275,1953.1,2024.6,1881.6
276,1913.1,1988.3,1838
277,1909.9,1985.8,1834
278,1893.7,1970.3,1817.2
279,2029.8,2102.1,1957.6
280,2081.4,2152.8,2010
281,2025.4,2098.3,1952.5
282,1941.8,2016.6,1867
283,1945.6,2017.9,1873.3
284,1931.4,2014.9,1848
285,1922.3,2013.7,1831
286,1905,2008.2,1801.9
287,1905.2,2008.2,1802.2
288,1901.3,2006.1,1796.5
289,1899.3,2004,1794.7
290,1899.3,2003.9,1794.7
291,1899.8,2004.3,1795.2
292,1899.2,2003.6,1794.8
293,1900.1,2004.5,1795.7
294,1900.1,2004.5,1795.7
295,1902.5,2007.1,1797.9
296,1902.3,2007,1797.7
297,1903.8,2008.7,1799
298,1906.4,2011.1,1801.7
299,1921.4,2025.6,1817.2
300,1994.7,2095.7,1893.6
301,1934.1,2039.9,1828.4
302,1950.2,2055,1845.3
303,1752.5,1861.3,1643.6
304,1690.2,1811.5,1569
305,1673.1,1799.9,1546.3
306,1663.3,1794.5,1532.1
307,1606.6,1758.7,1454.5
308,1339.6,1603.3,1076
309,2422.2,2847.4,1997
310,1960.9,2249.9,1671.9
311,2182.3,2659.3,1705.3
312,2100.4,2499.6,1701.2
313,1693,1797.6,1588.5
314,1706.9,1812.4,1601.5
315,1728,1835.8,1620.2
316,1783.8,1913.5,1654.1
317,1969.3,2181.7,1756.9
318,1971.8,2146.6,1797
319,2016.9,2202.3,1831.6
320,1819.7,1943.7,1695.6
321,1766.4,1884.4,1648.5
322,1798.6,1927.4,1669.9
323,1659.6,1761.8,1557.4
324,1745.1,1869,1621.2
325,1719.3,1836.3,1602.4
326,1901.3,2052.1,1750.5
327,2088.9,2266.1,1911.7
328,2021.3,2188.2,1854.5
329,1689.5,1811.6,1567.4
330,1672.4,1791.3,1553.5
331,1637.8,1752.2,1523.3
332,1808.7,1940.4,1677
333,1972.5,2115.1,1829.9
334,1793.8,1925.8,1661.7
335,1690.4,1816.6,1564.3
336,1986.8,2126.2,1847.5
337,2299.8,2455.1,2144.5
338,2113.7,2260.1,1967.3
339,2004.1,2116.4,1891.7
340,2003.2,2116.7,1889.7
341,1995.7,2116.1,1875.4
342,1999.4,2116.2,1882.6
343,1986.1,2117.1,1855.1
344,2007.7,2120,1895.4
345,2003.8,2118.3,1889.4
346,2002,2118.6,1885.5
347,1986.7,2118.6,1854.9
348,1986.1,2114.8,1857.4
349,2017.7,2136.2,1899.2
350,2002.1,2111.6,1892.6
351,2011.2,2125.1,1897.3
352,2019.3,2137.5,1901.2
353,2017.7,2134.6,1900.9
354,2013.4,2128,1898.9
355,2010.4,2124,1896.7
356,2002.9,2115,1890.8
357,2000.1,2111.5,1888.7
358,2025.5,2139.1,1911.9
359,2028,2141,1915
360,2072.7,2190.3,1955
361,2104.5,2224.8,1984.2
362,1808.3,1895.3,1721.3
363,1617.7,1772.6,1462.8
364,1652,1771.4,1532.5
365,1409.5,1617.7,1201.2
366,2328.7,2771.5,1885.9
367,2401.2,2644.3,2158
368,2697.7,3032.6,2362.7
369,2345.2,2528.4,2162
370,1726.7,1876.3,1577.1
371,1820,1976.4,1663.5
372,1932.5,2242,1622.9
373,1792.1,1906.3,1678
374,1702.8,1794.5,1611
375,1699.8,1791.1,1608.4
376,1678.3,1768.1,1588.5
377,1766.3,1857.7,1675
378,1688.4,1774.1,1602.8
379,1800.9,1886.3,1715.6
380,2243.9,2353.8,2134.1
381,2095.4,2193.7,1997.1
382,1793.2,1872.4,1713.9
383,1338.5,1407.5,1269.6
384,1368.5,1444.7,1292.3
385,1336.3,1415.7,1256.9
386,1365.6,1444.1,1287.1
387,1373.3,1459.9,1286.7
388,1470.3,1589.7,1350.8
389,1625.7,1775.5,1475.9
390,1996.6,2190.3,1802.8
391,1546.6,1694.4,1398.8
392,1601.2,1747.8,1454.5
393,1967.5,2138.1,1797
394,2020.6,2187.1,1854.1
395,2245.5,2411.9,2079
396,2374.3,2592.1,2156.4
397,2510.2,2785.2,2235.3
398,2576.5,2877.6,2275.4
399,2827,3208.5,2445.5
400,2883.8,3252.3,2515.4
401,2195.7,2411.8,1979.7
402,2067.2,2158.6,1975.7
403,1941.5,2124.8,1758.2
404,1943.1,2114.4,1771.8
405,2078,2167.9,1988
406,2101.4,2204,1998.9
407,2110.9,2225,1996.8
408,2108.4,2222,1994.8
409,2099.3,2210.3,1988.4
410,2125.8,2242.1,2009.5
411,2108.2,2224.1,1992.4
412,2118.1,2235.6,2000.6
413,2127,2245,2009
414,2151.8,2270.5,2033.1
415,2124.2,2241.3,2007
416,2187.5,2305,2070
417,1836,1966.5,1705.6
418,1350.5,1641.9,1059.2
419,2122.5,2727.6,1517.3
420,1883.1,2614.2,1152.1
421,1783.1,2506.7,1059.5
422,1599.9,2968.7,231.06
423,2317.5,3348.7,1286.4
424,2067,2509.5,1624.5
425,2009,2377.9,1640.1
426,2014.6,2397.6,1631.7
427,1892,2099.1,1684.8
428,1994.4,2508.4,1480.3
429,2001,2513.4,1488.6
430,2220.2,3145.7,1294.7
431,1895.1,2713,1077.2
432,1844.3,2616.5,1072.1
433,1861.6,2652.1,1071.1
434,2054.4,2966.2,1142.7
435,2438.2,3407.4,1469
436,1042.5,2463.4,-378.48
437,1236,3519.2,-1047.1
438,3373.1,6972.5,-226.4
439,3161.9,6426.7,-102.83
440,2981.6,5965.9,-2.7877
441,2938.9,5682.8,195.07
442,2689.6,5305.9,73.226
443,2642.3,5115.8,168.75
444,2786.3,5115.5,457.17
445,2772.7,5026.1,519.35
446,2712.1,4932.5,491.67
447,2693.1,4880.1,506.1
448,2575.3,4787.9,362.61
449,2487.2,4720.1,254.26
450,2886.9,4922.8,850.98
451,2980.6,4955.6,1005.7
452,2904.4,4824.4,984.47
453,2774.3,4563.9,984.57
454,2716.8,4382.9,1050.6
455,3049.5,4893,1206.1
456,2982.4,4656.7,1308.2
457,2555.8,3891.9,1219.8
458,2544.1,3797.3,1290.9
459,2641.5,4048.5,1234.5
460,2719.2,4260.6,1177.8
461,2734.5,4317.1,1151.8
462,2676.8,4108.1,1245.5
463,2668.3,4072.5,1264.1
464,2751.6,4391.7,1111.6
465,2714.7,4293.9,1135.5
466,2693.4,4206,1180.8
467,2601.5,3761.3,1441.8
468,2572.6,3746.4,1398.7
469,2621.5,3861.6,1381.3
470,2794.2,4189.4,1399.1
471,2636.7,3888.2,1385.1
472,2533.9,3706.8,1361
473,2587.2,3833.3,1341
474,2722.4,4070.3,1374.4
475,2720.6,4006.2,1435.1
476,2446.2,3668.9,1223.5
477,2457.9,3704.5,1211.2
478,2433.5,3609.2,1257.8
479,2420.9,3572.1,1269.7
480,2374.1,3465.4,1282.7
481,2332.2,3376.1,1288.4
482,2344.8,3397.1,1292.5
483,2336.8,3369.9,1303.6
484,2345.8,3364.8,1326.9
485,2540.4,3559.5,1521.4
486,2227.7,3361.6,1093.7
487,2196.3,3165.6,1227
488,2206.9,3177.3,1236.5
489,2269.9,3259,1280.9
490,2381.5,3340,1423
491,2726.8,3558.1,1895.6
492,2369.3,3462.8,1275.8
493,2166.9,3262.7,1071.1
494,2041.1,3063.1,1019.1
495,2064.1,3098.2,1029.9
496,2131.3,3169.5,1093.1
497,1825.4,2905.7,745.03
498,1870.9,2650.8,1090.9
499,1592.7,2533.1,652.42
500,1335.1,3201.5,-531.3
501,1496.1,4506.7,-1514.6
502,2432.7,5159.1,-293.62
503,2428.9,5106.9,-248.97
504,2402.3,5051.1,-246.41
505,2440.2,5072.1,-191.79
506,2459.6,5077.8,-158.49
507,2490,5082.9,-102.87
508,1937.8,5407.6,-1531.9
509,3241.8,5049.3,1434.2
510,3188,4982.2,1393.8
511,3245.4,5105.3,1385.4
512,3220,5116.2,1323.8
513,3242.2,5430.1,1054.2
514,3240.9,5014.7,1467.1
515,3262,5075.5,1448.5
516,3211.6,4986.5,1436.8
517,3235,5056.7,1413.3
518,3229.2,5071.2,1387.2
519,3256.3,5226.5,1286.2
520,3254.3,5291.7,1217
521,3248.3,5221.8,1274.7
522,3167.3,4831.6,1503.1
523,3200.3,4854.2,1546.4
524,3228.9,4875,1582.8
525,3236.2,4878.7,1593.8
526,3083.6,4781,1386.1
527,3135.8,4821.5,1450
528,3146.6,4826,1467.2
529,3233.9,4880,1587.8
530,3229.5,4872.9,1586.2
531,3318.2,4916.8,1719.7
532,3184,4855.4,1512.6
533,3233.7,4875.5,1592
534,3047.4,4801.1,1293.8
535,3008.5,4769.5,1247.5
536,3040.6,4788.8,1292.5
537,3079.1,4806.7,1351.5
538,3189.3,4853.2,1525.3
539,3017.8,4796.5,1239.1
540,2944.3,4750.4,1138.2
541,2959.9,4755.3,1164.6
542,2802.8,4670.2,935.32
543,2804,4666.6,941.45
544,2800.9,4658.8,943.03
545,2825.7,4671.6,979.68
546,2790.2,4646.7,933.74
547,2868,4682.2,1053.7
548,2879.1,4678.8,1079.4
549,2988.1,4701.4,1274.8
550,3129.3,4724.4,1534.2
551,3371.2,4781,1961.4
552,2881.4,4732.6,1030.2
553,3101.5,4784.5,1418.4
554,2642.7,4738.6,546.75
555,2593.5,4676.5,510.45
556,2719.9,4774.3,665.51
557,2712.4,4764.4,660.38
558,2615.5,4721.8,509.17
559,2666.1,4737.9,594.3
560,2581.3,4713.4,449.13
561,2666.6,4732.5,600.78
562,2653.1,4729.1,577.04
563,2519.4,4725,313.82
564,2706.1,4643.7,768.45
565,2927.9,4611.6,1244.1
566,2847.9,4619,1076.9
567,2823,4623.4,1022.6
568,2680,4652.7,707.35
569,2345.5,4782.4,-91.322
570,2986.8,4726.5,1247.1
571,2984.4,4789.6,1179.2
572,2920.4,5359.8,480.98
573,3507.8,5662.7,1352.9
574,3362.3,5179.6,1545
575,3239.5,4927.1,1552
576,3289.3,4967.9,1610.7
577,3237.6,4888.3,1586.8
578,3264.2,4923.7,1604.8
579,3247.3,4898.6,1596
580,3274.4,4933.4,1615.5
581,3344.6,5027.9,1661.3
582,3278.7,4935.3,1622.1
583,3177.5,4835.8,1519.2
584,3187.8,4847.5,1528.1
585,3021.4,4724.7,1318.1
586,2960.8,4629.2,1292.4
587,3020.8,4717.3,1324.3
588,3078.3,4765,1391.6
589,3133.3,4802.9,1463.7
590,3158,4811.7,1504.3
591,3057.5,4748.7,1366.2
592,2973.4,4697.6,1249.2
593,2947.4,4674.1,1220.6
594,3024.5,4724.7,1324.4
595,2787.3,4626.7,947.78
596,2795.2,4568.7,1021.7
597,2829,4624,1034
598,2829.3,4620.6,1037.9
599,2842.6,4628.8,1056.4
600,2816.5,4602.6,1030.3
601,2843.5,4616.3,1070.8
602,2874.3,4630,1118.5
603,2775.9,4569.7,982.18
604,2768.1,4555.8,980.36
605,2723,4524.3,921.65
606,2727.4,4516.5,938.35
607,2703.9,4496.6,911.16
608,2635.5,4458.9,812.06
609,2690.9,4476.3,905.5
610,2428.5,4378.6,478.38
611,2399.4,4321.8,476.96
612,2566,4495.3,636.81
613,2624.1,4517.6,730.63
614,2492.3,4461.7,522.82
615,2361.1,4390,332.19
616,2484.6,4469.4,499.84
617,2233.7,4374.5,92.954
618,2233.1,4371.1,94.979
619,2352,4440.2,263.72
620,2393.5,4450,337.04
621,2100.6,4489.1,-287.93
622,1556.6,4539,-1425.7
623,2455.8,4292,619.53
624,2612.6,4285.8,939.44
625,2730.1,4327.5,1132.7
626,2757.2,4333.1,1181.3
627,2525.1,4160.2,889.92
628,2583.4,4176.5,990.28
629,2123.5,4001.4,245.71
630,2092.5,3942.3,242.68
631,2379.8,4001,758.7
632,2586.9,4107.1,1066.6
633,2650.9,4154.3,1147.5
634,2677.3,4179.3,1175.4
635,2766.1,4265.3,1266.9
636,2761.7,4263.2,1260.1
637,2779.2,4292.3,1266.1
638,2773.2,4281.1,1265.2
639,2766.3,4259.7,1272.9
640,2765.3,4246.1,1284.6
641,2753.1,4281.7,1224.4
642,2754.3,4280.4,1228.2
643,2746.9,4282.7,1211.2
644,2747.7,4283.3,1212.1
645,2759.4,4287.1,1231.6
646,2730.7,4274.2,1187.3
647,2758.1,4286.8,1229.4
648,2685.1,4248,1122.1
649,2646.5,4217.8,1075.2
650,2612.4,4184.9,1040
651,2619.5,4187.5,1051.4
652,2612.7,4177.3,1048.1
653,2611.1,4170.8,1051.5
654,2717.9,4245.1,1190.8
655,2725.1,4245.9,1204.3
656,2650.2,4195.9,1104.5
657,2782.4,4276.2,1288.5
658,2747.6,4250.6,1244.6
659,2923.5,4351.6,1495.5
660,2813.2,4286.5,1339.8
661,2645.1,4178,1112.2
662,2531.7,4087.3,976.06
663,2413.4,3982.9,843.97
664,2312.1,3877.1,747.15
665,2334,3884.7,783.41
666,2240.9,3787.6,694.16
667,2170.2,3700.2,640.23
668,2194,3713.6,674.31
669,2195.4,3702,688.75
670,2097.7,3610.2,585.19
671,2116.6,3616.5,616.75
672,2218.7,3688.1,749.2
673,2309,3741.1,876.99
674,2431.1,3812.3,1050
675,2641.8,3940.6,1343
676,2405.3,3795.4,1015.3
677,2714.2,3980.3,1448.1
678,2260.9,3397.1,1124.8
679,2417.3,3407.9,1426.8
680,2062.8,3100.4,1025.3
681,2609.4,3452.8,1766
682,2436.8,3163.7,1709.9
683,2746.1,3610,1882.3
684,2716.3,3416.5,2016.2
685,2699,3317.4,2080.6
686,2724.2,3456.6,1991.8
687,2770.7,4013.7,1527.8
688,2694.2,4133.4,1255
689,3131.5,6715.9,-452.92
690,3114.7,6598.6,-369.16
691,3134.6,6537.5,-268.42
692,3138.7,6575.5,-298.23
693,3049.3,6306.8,-208.11
694,3021.7,6287.8,-244.43
695,3272.5,8025,-1479.9
696,3366.5,8050.8,-1317.7
697,3197.3,8016.1,-1621.6
698,3196.1,7923.6,-1531.4
699,3170.4,7816.6,-1475.8
700,3170.8,7736.1,-1394.5
701,3066.1,7565.1,-1433
702,3050,7484.7,-1384.7
703,3029.1,7345.4,-1287.1
704,3072.5,7325.8,-1180.7
705,3021,7199.6,-1157.5
706,2941.9,7075.8,-1192
707,2886.6,6970.2,-1197
708,2889.2,6960.1,-1181.7
709,2859.9,6895.9,-1176
710,2763.4,6774.8,-1248.1
711,2758,6738.6,-1222.7
712,2829.7,6824.1,-1164.6
713,2803.5,6770.4,-1163.3
714,2546.1,6556.8,-1464.6
715,2483.4,6574.1,-1607.3
716,2382.7,6542.5,-1777.2
717,2901.3,6840.9,-1038.3
718,2481,6483.9,-1521.9
719,2409.9,6650.6,-1830.8
720,2831.8,7251.9,-1588.4
721,2943.4,7665.3,-1778.5
722,3723.3,8866.3,-1419.7
723,3180.1,8672.6,-2312.5
724,3217.2,8746.4,-2312
725,3136.5,8572.1,-2299
726,3168.6,8568.5,-2231.3
727,3275.4,8605,-2054.2
728,3432,8654.3,-1790.3
729,4086.1,8905.8,-733.7
730,4023.1,8873.3,-827.15
731,4347.5,8967.6,-272.56
732,4758.1,9111.2,404.92
733,4741,9085.9,396.23
734,3512.1,8663.2,-1639
735,3752.9,8549.2,-1043.4
736,3794.9,8649,-1059.3
737,3768.5,8751.1,-1214
738,3768,8676,-1139.9
739,3736.5,8612.6,-1139.7
740,3863.8,8461.6,-733.87
741,3703.8,8057.3,-649.67
742,3703.2,8061.8,-655.27
743,3625.8,7871.3,-619.74
744,3685.9,7985.7,-613.89
745,3576.8,7790.9,-637.24
746,3560.3,7790,-669.41
747,3649.9,8171.9,-872.1
748,3922.7,9499.3,-1653.9
749,3715.8,9153.3,-1721.8
750,3803.9,9723.1,-2115.2
751,4306.8,10583,-1969.6
752,4407.4,10547,-1732.4
753,4331,10391,-1728.8
754,3965.5,10137,-2205.5
755,3870.5,10044,-2302.7
756,3866.2,9918,-2185.5
757,3906.5,9725.8,-1912.7
758,4060.1,9824,-1703.8
759,3843.5,9670.4,-1983.4
760,3747.9,9559.4,-2063.6
761,3851.9,9700.6,-1996.8
762,3773.1,9630.5,-2084.4
763,3760.9,9593.5,-2071.7
764,3663.1,9475.4,-2149.2
765,3642.7,9434.2,-2148.8
766,3637.4,9411,-2136.1
767,3726.1,9467.5,-2015.2
768,3386.4,9252.7,-2480
769,3659.3,9215.9,-1897.2
770,3551.9,9195.7,-2091.9
771,3409,9116.1,-2298.1
772,3468.2,9151.9,-2215.6
773,3624.2,9217.7,-1969.3
774,3500.6,9165.2,-2163.9
775,4031.1,9415.2,-1352.9
776,2307.4,9025.3,-4410.5
777,5595.6,11128,63.169
778,5873.5,11127,620.51
779,5935.5,11083,788.37
780,5308.2,10673,-56.773
781,5120,10508,-267.58
782,4944.1,10372,-483.95
783,5327,10504,149.85
784,5135,10396,-126.12
785,4978.2,10317,-360.97
786,4740.6,10226,-744.84
787,5045.5,10324,-232.55
788,4814.5,10252,-623.2
789,4972.5,10293,-348.16
790,4997.5,10489,-494.14
791,4873.7,10046,-298.44
792,5319.6,10373,266.46
793,4769.6,9907.7,-368.61
794,4564.1,9715.3,-587.19
795,4562.8,9674.3,-548.78
796,4683.6,9729.4,-362.17
797,5348.2,10379,317.91
798,4880.2,9870.7,-110.31
799,4569.5,9565.3,-426.25
800,5005.7,9998.2,13.116
801,4709,9650.5,-232.53
802,4324.2,9283.3,-634.93
803,4449.2,9447.1,-548.81
804,4284.4,9246.8,-678.08
805,4413.6,9358.1,-530.91
806,4250.9,9248.5,-746.73
807,4302.7,9249.6,-644.16
808,4222.2,9162.1,-717.67
809,4370.7,9253.1,-511.63
810,4419.5,9257.7,-418.7
811,4166.3,9511.3,-1178.7
812,4121.3,9271.3,-1028.7
813,4189.4,9829.7,-1450.9
814,4586.5,11071,-1897.8
815,4229.4,10660,-2201.5
816,4239.4,10626,-2147.3
817,4308.5,10608,-1991
818,4195.5,10459,-2068.3
819,4064.2,10254,-2125.8
820,4133.5,10372,-2104.7
821,3904.9,10252,-2442.5
822,3937.7,10325,-2450.1
823,3876.6,10474,-2720.7
824,4528,12740,-3684.3
825,4205.7,12457,-4045.7
826,4170.1,12730,-4389.8
827,4995.7,15587,-5595.5
828,4946,15521,-5629.3
829,4955,15484,-5574.1
830,4894,15373,-5585.3
831,4896.7,15341,-5547.4
832,4738.4,15219,-5742.1
833,4640.4,15128,-5847.2
834,4617.1,15095,-5861
835,4627.2,15086,-5831.5
836,4848.8,15179,-5481.1
837,4978.1,15218,-5261.6
838,4883.3,15174,-5407.5
839,5368,15355,-4619.2
840,5602.2,15446,-4241.6
841,5430.4,15372,-4511.8
842,5722.1,15488,-4044.1
843,5862.3,15546,-3821
844,5762.6,15503,-3978.1
845,5714.3,15484,-4055
846,5717.3,15474,-4039.4
847,5315.7,15254,-4622.4
848,5576.1,15209,-4056.4
849,5665.8,15205,-3873
850,5321.3,14871,-4228.2
851,5242,14733,-4248.7
852,5136.8,14563,-4289.3
853,5056,14432,-4320.1
854,4722.7,14547,-5102.1
855,6268.8,15679,-3141.8
856,5900.4,14847,-3046
857,5642.1,14308,-3023.7
858,6091.7,15161,-2978
859,5749.7,14500,-3000.4
860,5497.8,14176,-3180.9
861,5663,14294,-2968.4
862,5556.1,14016,-2904.2
863,5528.3,13892,-2835.6
864,5416.5,13618,-2785.5
865,Inf,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> ki_RLS_asc.csv <==
x,sig,lb,ub
1,1500.6,1616.4,1384.7
2,1500.6,1616.4,1384.7
3,1500.6,1616.4,1384.8
4,1500.6,1616.4,1384.7
5,1500.5,1616.4,1384.7
6,1500.5,1616.3,1384.7
7,1500.5,1616.3,1384.7
8,1500.5,1616.3,1384.7
9,1500.5,1616.3,1384.7
10,1500.5,1616.3,1384.7
11,1500.5,1616.3,1384.7
12,1500.5,1616.3,1384.7
13,1500.5,1616.3,1384.7
14,1500.5,1616.3,1384.7
15,1500.5,1616.3,1384.7
16,1500.5,1616.3,1384.6
17,1500.4,1616.2,1384.6
18,1500.7,1616.5,1384.9
19,1500.4,1616.2,1384.5
20,1500.5,1616.3,1384.7
21,1500.4,1616.3,1384.6
22,1500.9,1616.7,1385.1
23,1500.2,1616,1384.4
24,1500.4,1616.2,1384.6
25,1500.6,1616.4,1384.8
26,1500.4,1616.2,1384.6
27,1500.5,1616.3,1384.7
28,1499.6,1615.4,1383.7
29,1501.2,1616.9,1385.5
30,1501,1616.7,1385.2
31,1500.4,1616.2,1384.7
32,1499.2,1615.1,1383.4
33,1500.1,1615.9,1384.4
34,1499.6,1615.4,1383.8
35,1499.8,1615.5,1384
36,1499.8,1615.6,1384.1
37,1499.3,1615.1,1383.5
38,1498,1613.8,1382.1
39,1500.1,1615.7,1384.4
40,1501.3,1616.8,1385.7
41,1501.3,1616.9,1385.8
42,1502,1617.5,1386.5
43,1505,1620.3,1389.8
44,1504.5,1619.8,1389.2
45,1503.8,1619.1,1388.5
46,1503.9,1619.2,1388.7
47,1503.9,1619.2,1388.6
48,1501.8,1617.2,1386.4
49,1501.7,1617.1,1386.3
50,1501.8,1617.1,1386.4
51,1502.9,1618.1,1387.7
52,1503.8,1618.9,1388.6
53,1503.9,1619,1388.7
54,1503.6,1618.8,1388.5
55,1503,1618.2,1387.9
56,1500.8,1616.2,1385.4
57,1498.9,1614.3,1383.4
58,1499.6,1615,1384.3
59,1499.1,1614.4,1383.8
60,1502,1617,1387
61,1500.9,1615.9,1386
62,1501.7,1616.5,1386.8
63,1504.8,1619.3,1390.2
64,1505.1,1619.6,1390.6
65,1503.5,1618.1,1388.9
66,1503.6,1618.1,1389
67,1506,1620.4,1391.6
68,1505.2,1619.7,1390.7
69,1501.7,1616.4,1386.9
70,1502.6,1617.2,1387.9
71,1503.8,1618.4,1389.3
72,1501.2,1615.9,1386.4
73,1502.4,1617,1387.8
74,1502.4,1617.1,1387.8
75,1502.7,1617.3,1388.1
76,1502.1,1616.8,1387.4
77,1501.5,1616.2,1386.7
78,1501.5,1616.3,1386.8
79,1502,1616.7,1387.3
80,1502,1616.7,1387.3
81,1502.2,1616.9,1387.5
82,1501.6,1616.3,1386.9
83,1501.5,1616.2,1386.7
84,1502.6,1617.2,1388
85,1501.6,1616.3,1386.9
86,1501,1615.7,1386.3
87,1503.1,1617.6,1388.5
88,1502.3,1616.9,1387.7
89,1503.3,1617.8,1388.9
90,1501.1,1615.7,1386.5
91,1504.9,1619.2,1390.7
92,1505.4,1619.6,1391.2
93,1502.8,1617.1,1388.4
94,1503.4,1617.6,1389.2
95,1502,1616.2,1387.7
96,1497.2,1611.7,1382.8
97,1501.6,1615.6,1387.6
98,1507,1620.6,1393.5
99,1500.9,1614.8,1387
100,1504.3,1617.8,1390.7
101,1503.5,1617,1390.1
102,1507.1,1620.2,1393.9
103,1514.7,1627.2,1402.2
104,1518.5,1630.6,1406.3
105,1511.3,1623.9,1398.6
106,1513.1,1625.5,1400.7
107,1513.6,1625.9,1401.3
108,1511.8,1624.2,1399.4
109,1505.4,1618.3,1392.6
110,1504.8,1617.6,1391.9
111,1506.3,1618.9,1393.7
112,1510.6,1622.8,1398.5
113,1508.1,1620.5,1395.7
114,1511.2,1623.4,1399
115,1522.6,1634.3,1410.9
116,1518.7,1630.1,1407.3
117,1522.1,1633,1411.2
118,1518,1628.6,1407.4
119,1513.8,1624.2,1403.3
120,1510,1620.3,1399.6
121,1514.2,1624.1,1404.2
122,1515.1,1624.8,1405.3
123,1518.8,1628.3,1409.2
124,1516.6,1626.2,1406.9
125,1511.8,1621.6,1402
126,1513.4,1623.1,1403.7
127,1514.6,1624.3,1404.9
128,1517.8,1627.3,1408.2
129,1512.2,1622,1402.4
130,1508.5,1618.4,1398.5
131,1513.6,1623.3,1403.8
132,1512.5,1622.3,1402.6
133,1512.6,1622.5,1402.8
134,1514.4,1624.2,1404.5
135,1514.3,1624.1,1404.4
136,1514.3,1624.2,1404.4
137,1514.6,1624.5,1404.6
138,1514.5,1624.5,1404.5
139,1515.3,1625.1,1405.5
140,1516.7,1626.3,1407
141,1518.9,1628.3,1409.6
142,1516.7,1626.3,1407.1
143,1508.9,1619.2,1398.6
144,1508.8,1618.9,1398.7
145,1512.4,1622.2,1402.7
146,1521.5,1630.4,1412.6
147,1528.1,1636.3,1419.9
148,1528.4,1636.5,1420.3
149,1552.1,1658,1446.3
150,1537.9,1645.1,1430.7
151,1519.9,1628.6,1411.3
152,1516.5,1625.2,1407.9
153,1518.6,1626.7,1410.5
154,1502.7,1611.7,1393.7
155,1510.8,1618.7,1402.8
156,1519,1625.9,1412.1
157,1506.5,1614.1,1398.9
158,1508.7,1615.7,1401.6
159,1519.6,1625.5,1413.7
160,1506.9,1613.5,1400.3
161,1516.4,1622,1410.9
162,1493.1,1600.2,1386.1
163,1507,1612.7,1401.4
164,1519,1623.4,1414.5
165,1530.6,1633.9,1427.3
166,1524.6,1628.2,1421
167,1502.7,1607.9,1397.5
168,1497.3,1602.8,1391.8
169,1485.4,1591.8,1379
170,1467.3,1575.4,1359.2
171,1498.4,1604.5,1392.2
172,1491.6,1596.9,1386.3
173,1483.2,1587.7,1378.8
174,1460.1,1563.8,1356.3
175,1460.2,1562.6,1357.7
176,1453.7,1555.1,1352.3
177,1458.7,1558.9,1358.6
178,1463.6,1562.8,1364.4
179,1458.5,1557.3,1359.6
180,1449.1,1547.9,1350.4
181,1458.1,1556.3,1359.9
182,1471.2,1569,1373.4
183,1462.9,1560.9,1364.9
184,1480.7,1578.4,1383
185,1479.9,1577.8,1382
186,1477.8,1575.9,1379.8
187,1492.4,1590.6,1394.3
188,1511.4,1610.3,1412.6
189,1504.6,1603.1,1406.1
190,1501.5,1599.9,1403.2
191,1497.1,1595,1399.3
192,1496.3,1594,1398.5
193,1497.3,1595.3,1399.2
194,1496,1593.3,1398.7
195,1496.3,1592.3,1400.4
196,1494.2,1591.5,1396.9
197,1496,1592.6,1399.3
198,1491.8,1589.4,1394.3
199,1497.4,1593.8,1401
200,1505.7,1600.7,1410.8
201,1514.2,1607.7,1420.7
202,1497.1,1592.9,1401.2
203,1461.6,1561.4,1361.9
204,1466.3,1565.2,1367.5
205,1465.2,1563.5,1366.8
206,1471.3,1568.6,1373.9
207,1474.1,1570.7,1377.5
208,1424.2,1524.3,1324.2
209,1466,1563.3,1368.6
210,1481.3,1577,1385.7
211,1510.1,1602.9,1417.2
212,1482.4,1577.3,1387.6
213,1480.2,1574.4,1386.1
214,1501.4,1593.1,1409.7
215,1472.9,1566.3,1379.5
216,1526.2,1614.8,1437.6
217,1519.6,1608.5,1430.7
218,1510.4,1599.6,1421.3
219,1433.1,1527.6,1338.6
220,1418.1,1512.5,1323.8
221,1428.5,1521,1335.9
222,1507.8,1594.1,1421.5
223,1589.7,1669.5,1509.8
224,1557.5,1639.7,1475.3
225,1592.8,1672.2,1513.4
226,1603.4,1681.9,1524.8
227,1599.3,1675.9,1522.8
228,1601,1677.5,1524.5
229,1596.1,1669.7,1522.6
230,1593.7,1665.2,1522.2
231,1601.5,1674.8,1528.3
232,1602.9,1675.8,1530.1
233,1593.7,1661.7,1525.8
234,1622.9,1703.2,1542.7
235,1618.8,1696.6,1540.9
236,1638.3,1725.8,1550.7
237,1636.3,1722.5,1550.1
238,1635.4,1721.1,1549.7
239,1644.9,1736.8,1553
240,1643.1,1734,1552.1
241,1639.7,1728.4,1551
242,1636.8,1723.1,1550.5
243,1636.9,1723.3,1550.4
244,1636.2,1726.2,1546.2
245,1633.2,1725.5,1540.9
246,1636.3,1727.4,1545.3
247,1644.2,1733,1555.4
248,1635.8,1726.5,1545.1
249,1626.1,1718.3,1534
250,1642.7,1732.2,1553.1
251,1601.5,1696.7,1506.3
252,1624,1717.6,1530.4
253,1600.9,1695.9,1505.9
254,1589.4,1684.3,1494.4
255,1611.6,1705,1518.2
256,1632.5,1724.1,1541
257,1594.4,1688.3,1500.4
258,1706.1,1793.5,1618.7
259,1654.9,1747.5,1562.4
260,1630.1,1722.9,1537.3
261,1597.2,1690.2,1504.3
262,1667.8,1755.3,1580.2
263,1771,1850.4,1691.5
264,1992.2,2055.2,1929.2
265,1680.1,1779.7,1580.5
266,1511.3,1611.3,1411.3
267,1549.5,1645.3,1453.8
268,1343.7,1439.7,1247.6
269,1379.7,1482.9,1276.5
270,1459.3,1570.8,1347.7
271,1467.8,1576.7,1358.8
272,1455.1,1560.7,1349.4
273,1393.6,1495.5,1291.7
274,1395.1,1494.9,1295.3
275,1476.8,1575.6,1378.1
276,1649.5,1743.3,1555.7
277,1705.9,1796.8,1615
278,1867.6,1951.3,1784
279,1742.5,1832.2,1652.9
280,1741.3,1830.8,1651.8
281,1946.6,2026.5,1866.6
282,1904.8,1986.4,1823.1
283,1863.3,1955.9,1770.7
284,1886.6,1977.3,1795.9
285,1862.6,1961.3,1763.9
286,1820.5,1927.7,1713.2
287,1841,1950,1732
288,1842.2,1953.6,1730.8
289,1833.5,1946.8,1720.3
290,1827,1941.3,1712.8
291,1810,1923.3,1696.6
292,1778.9,1887.3,1670.5
293,1778.3,1887.3,1669.4
294,1778.9,1885.3,1672.4
295,1779.2,1885.5,1672.8
296,1779.2,1885.6,1672.7
297,1780.8,1886.7,1674.8
298,1772.9,1878.8,1667
299,1775.3,1881,1669.5
300,1828.6,1933.6,1723.7
301,1756.8,1867.5,1646.1
302,1778.8,1895.2,1662.5
303,1831.5,1955.9,1707.2
304,1816.3,1938.2,1694.5
305,1888.7,2015.3,1762.1
306,1809.8,1931.8,1687.7
307,1561.1,1664.9,1457.2
308,1512.2,1623.9,1400.5
309,1882.8,1926.9,1838.8
310,1989.8,2026,1953.6
311,1826.2,1917.1,1735.2
312,2030,2085,1975
313,2119,2182.7,2055.4
314,2276.5,2339.4,2213.5
315,1893.1,1997.4,1788.7
316,2296.9,2367.9,2226
317,2173.8,2272.3,2075.4
318,2254.4,2339.1,2169.8
319,1841.4,1935.6,1747.1
320,1542,1620.8,1463.1
321,1494.5,1577,1412.1
322,1559.5,1636.9,1482
323,1549.6,1625.5,1473.8
324,1635.9,1704.6,1567.3
325,1800.7,1859.6,1741.7
326,1685.6,1754.5,1616.7
327,1748.7,1814.5,1682.9
328,1683.5,1750.9,1616.1
329,1493.9,1563,1424.8
330,1649.6,1712.1,1587.1
331,1667.6,1728.6,1606.5
332,2039.8,2095.9,1983.7
333,2057.8,2118,1997.7
334,1726.7,1783.1,1670.3
335,2112.5,2169.5,2055.5
336,1985.4,2040.3,1930.6
337,2244.1,2305.2,2183
338,2196,2255.6,2136.3
339,2132.9,2204.2,2061.6
340,2227.2,2288.8,2165.6
341,2012.7,2109.2,1916.2
342,1903.3,2013.7,1792.9
343,1929.4,2033.4,1825.4
344,1945.2,2048.3,1842.1
345,1932.2,2032.4,1831.9
346,1945.6,2048.6,1842.7
347,1944.8,2047.4,1842.1
348,1946.7,2050.1,1843.3
349,1951.7,2055.8,1847.6
350,1958.4,2062.9,1853.9
351,1946.3,2050.1,1842.5
352,1941.6,2045.2,1837.9
353,1945.4,2049.1,1841.6
354,1946.7,2050.5,1842.9
355,1937.1,2040.3,1833.9
356,1950.1,2053.6,1846.5
357,1990.2,2095.1,1885.3
358,1788,1884.8,1691.1
359,1744.8,1843.1,1646.4
360,1269.7,1366.4,1173
361,2869.8,2932,2807.6
362,2620.3,2851.9,2388.8
363,1457.9,1578.5,1337.2
364,1712.8,1871.7,1554
365,1555.9,1867.6,1244.1
366,1180.3,1885.7,474.86
367,3017.6,4798.7,1236.6
368,2085.1,2552.9,1617.2
369,2423.3,3144.4,1702.2
370,2519.9,3267.3,1772.6
371,2578.2,3321.4,1835
372,1924,2365.5,1482.5
373,2041,2537,1545.1
374,1857.1,2104.7,1609.4
375,1951.3,2307.1,1595.6
376,2017.7,2404,1631.3
377,2382.7,2943.6,1821.8
378,2244.6,2641.3,1847.9
379,1965.4,2313.1,1617.8
380,2025.8,2401.4,1650.2
381,1640.7,1937.5,1343.8
382,1824.1,2491.5,1156.6
383,1799.6,2425.2,1174
384,1750.9,2284,1217.9
385,1837.2,2508,1166.4
386,1776,2359.5,1192.5
387,1488.4,1796.3,1180.5
388,1608.3,2053.3,1163.4
389,1665.9,2143,1188.9
390,1920.2,2516.2,1324.2
391,1717.1,2258.1,1176
392,1945.5,2530.1,1361
393,2110.8,2680.1,1541.4
394,1810.1,2437.5,1182.7
395,1670.4,2311.8,1028.9
396,2079.2,2312.1,1846.3
397,2075.2,2300.5,1849.9
398,2078,2342.1,1813.9
399,2046.2,2161.8,1930.6
400,2056.3,2167.8,1944.8
401,2064.6,2234.7,1894.4
402,2036.7,2166.7,1906.7
403,2013.5,2329.4,1697.6
404,1995.5,2500.8,1490.2
405,2144.1,2756.3,1531.9
406,2152.9,2737.5,1568.2
407,2027,2251.7,1802.2
408,1952.3,2866.7,1037.9
409,2306.5,5734.7,-1121.7
410,2463.8,6025.7,-1098.1
411,2339.5,5788,-1108.9
412,2403.3,6081,-1274.5
413,2419.3,6148.3,-1309.8
414,2354.1,6006,-1297.8
415,2366.1,5986.6,-1254.4
416,2337.8,5905.6,-1229.9
417,2418.8,5952.5,-1115
418,2357.2,5853.5,-1139.1
419,2402.2,5876.9,-1072.5
420,2360.6,5819.6,-1098.5
421,1979,5521.5,-1563.6
422,1131.4,5144.1,-2881.4
423,5758,12309,-793.29
424,4891,11367,-1585.4
425,4244.9,10463,-1972.8
426,3772,9575.5,-2031.6
427,3597.5,8950.6,-1755.6
428,3651.7,8710.2,-1406.9
429,3712.4,8559,-1134.3
430,3108.3,8066.3,-1849.7
431,3408.8,8345.1,-1527.5
432,3266.9,8127.5,-1593.8
433,3078.8,7833.8,-1676.2
434,3354.5,8091.9,-1382.9
435,2867.1,7612.2,-1878.1
436,2945.9,7680,-1788.3
437,2981.7,7707.4,-1744.1
438,2852.4,7552.3,-1847.6
439,2795.2,7495.6,-1905.1
440,2899.5,7598.2,-1799.1
441,2747.7,7467.2,-1971.7
442,2757.8,7475.7,-1960.2
443,2653,7388.1,-2082.2
444,2682.5,7414.5,-2049.5
445,2758.7,7469.1,-1951.8
446,2501.5,7313.8,-2310.8
447,2592.4,7435.7,-2251
448,2554.6,7384.3,-2275.1
449,2373.9,7220,-2472.3
450,2434.7,7270.6,-2401.2
451,2374.1,7232.5,-2484.2
452,2332.7,7253.2,-2587.8
453,2439.1,7289.8,-2411.5
454,2324.1,7350,-2701.8
455,2589.2,7394,-2215.6
456,2548.1,7433.8,-2337.7
457,2475.1,7483.9,-2533.6
458,2493.2,7499.6,-2513.3
459,2714.2,7426.7,-1998.3
460,2698.6,7367,-1969.8
461,2702.8,7272.2,-1866.6
462,2681.5,7241.4,-1878.5
463,2653,7243.4,-1937.4
464,2586.6,7268.4,-2095.1
465,2712.1,7129.8,-1705.7
466,2702.4,7123.3,-1718.6
467,2684.6,6996.4,-1627.3
468,2677.4,6896.8,-1542
469,2690,6946.3,-1566.3
470,2683,6919.5,-1553.5
471,2667.8,6844.1,-1508.5
472,2649.1,6754.9,-1456.6
473,2589.5,6553.1,-1374.1
474,2657.9,6728.6,-1412.7
475,2585.6,6543.5,-1372.3
476,2614.6,6595,-1365.8
477,2572.3,6496.7,-1352.1
478,2587.8,6490.2,-1314.5
479,2627.3,6516.6,-1262.1
480,2628,6482.6,-1226.5
481,2523.3,6368.2,-1321.7
482,2469.7,6281.4,-1342.1
483,2459,6254.4,-1336.3
484,2529.5,6313.5,-1254.6
485,2652,6397.8,-1093.8
486,2519.5,6283,-1244
487,2459.1,6214.2,-1296
488,2685.8,6407.1,-1035.5
489,2532.3,6289.4,-1224.9
490,2227.1,6038.6,-1584.4
491,2211.5,6063,-1639.9
492,2176.1,6097.7,-1745.5
493,2084.1,6176.8,-2008.7
494,1874,6454.1,-2706.2
495,3504.7,7842.4,-833.06
496,3397.4,7719.6,-924.73
497,3415.3,7673.4,-842.71
498,3329.9,7590.3,-930.55
499,3218.3,7503.8,-1067.2
500,3239.6,7476.2,-997
501,3171.4,7425.8,-1082.9
502,3109,7383.3,-1165.2
503,3105.2,7363.6,-1153.1
504,2934.7,7317.9,-1448.5
505,3013.3,7337.8,-1311.2
506,2993.3,7328.7,-1342.1
507,3061,7329.6,-1207.5
508,3096.5,7209.8,-1016.8
509,2847.9,7337.1,-1641.2
510,3027.2,7050,-995.6
511,3080.8,6742.3,-580.62
512,2970.5,6458.2,-517.24
513,2900.4,6322.3,-521.48
514,2890.1,6369.7,-589.59
515,2843.9,6185.9,-498.07
516,2845.5,6186.9,-495.86
517,2831.6,6116.8,-453.57
518,2814.6,6053.9,-424.65
519,2834.3,6029.6,-360.96
520,2913.9,6236.2,-408.43
521,2846.9,6030.8,-337.05
522,2829.4,5948.8,-290.09
523,2838.4,5956.7,-279.96
524,2799.9,5800.4,-200.57
525,2825.8,6289.3,-637.74
526,2844.9,6272.7,-582.87
527,2778.4,6269.6,-712.88
528,2824.3,6307.8,-659.18
529,2811.4,6261.1,-638.35
530,2821.3,6251.8,-609.17
531,2837.5,6262.3,-587.35
532,2783.1,6305.2,-738.92
533,2846.4,6375.2,-682.42
534,2789.4,6304.6,-725.75
535,2681,6192,-830.08
536,2657.4,6153.3,-838.51
537,2762.3,6298.3,-773.77
538,2662.6,6188.9,-863.83
539,2670.3,6190.1,-849.49
540,2614.2,6120,-891.68
541,2602.2,6100.9,-896.54
542,2624.6,6117.5,-868.32
543,2612.4,6096.8,-872.03
544,2540.9,6033.1,-951.38
545,2497.6,5985.7,-990.64
546,2576.7,6053,-899.66
547,2733.4,6143.2,-676.5
548,2697.9,6118.9,-723.13
549,2389.9,5952.5,-1172.8
550,2367.4,5915,-1180.2
551,2346.7,5880.7,-1187.4
552,2376.5,5921.3,-1168.3
553,2433.8,5995.6,-1127.9
554,2209.1,5777.4,-1359.2
555,2175.8,5771,-1419.4
556,2148.9,5771.7,-1473.9
557,2122,5807.3,-1563.3
558,2098.6,5799.2,-1602
559,2064.2,5859.4,-1731
560,1946,6166.2,-2274.1
561,2380.5,5852.5,-1091.4
562,2210,5716.7,-1296.8
563,2193.2,5702.9,-1316.5
564,2381.4,5769.3,-1006.5
565,2189.4,5627.9,-1249.2
566,1670.9,5456.3,-2114.4
567,2470.1,5862.7,-922.54
568,2496,5844.5,-852.45
569,2356.9,5807.2,-1093.5
570,2734.3,5999.9,-531.2
571,2682.1,5980.6,-616.38
572,2688.9,5986.2,-608.45
573,2680.7,5972.7,-611.23
574,2678.9,5965.4,-607.67
575,2680.6,5975.8,-614.65
576,2665.8,5939.1,-607.61
577,2677.7,5888.7,-533.28
578,2692.6,5938.9,-553.71
579,2678.3,5897.2,-540.56
580,2679.2,5981.3,-622.87
581,2680.5,5977.1,-616.17
582,2668.8,5964.8,-627.26
583,2680.3,5967,-606.37
584,2673.1,5955.3,-609.04
585,2654.8,5934.6,-625.08
586,2718.8,5974.5,-536.94
587,2756.7,5986.6,-473.16
588,2706.9,5945.1,-531.24
589,2611.9,5856.9,-633.1
590,2587.6,5893.8,-718.59
591,2601.8,5902.7,-699.06
592,2515.3,5820.7,-790.17
593,2498.8,5791.2,-793.67
594,2521.3,5809.8,-767.12
595,2372.7,5673.3,-927.89
596,2304.1,5722.4,-1114.2
597,2534.3,6233.2,-1164.7
598,2499.7,6169.4,-1170.1
599,2486.4,6272.7,-1300
600,2765,6870.8,-1340.8
601,2750,6761.3,-1261.2
602,2801.3,6892,-1289.3
603,2594.8,6610.6,-1420.9
604,2553.5,6453.3,-1346.3
605,2513.7,6325.6,-1298.3
606,2511.3,6275.8,-1253.1
607,2486.1,6217,-1244.8
608,2311.9,6035.3,-1411.4
609,2392.4,6109,-1324.2
610,2430.3,6123.9,-1263.2
611,2498.7,6162.6,-1165.3
612,2561.2,6194.3,-1071.9
613,2579.6,6193.6,-1034.5
614,2448.7,6093.4,-1196
615,2437.9,6076.2,-1200.3
616,2572.6,6164.7,-1019.5
617,2252.7,5947.2,-1441.7
618,2384.2,6040.7,-1272.3
619,2438.2,6073.1,-1196.7
620,2426.6,6063.5,-1210.3
621,2119.6,5840.8,-1601.6
622,1837,5618.1,-1944.1
623,1848.7,5521.8,-1824.4
624,2701.2,6069.4,-667.04
625,2642.6,5955,-669.79
626,2647.9,5962.7,-666.88
627,2657.9,5958.9,-643.14
628,2615.6,5870.3,-639.21
629,2628.1,5867.1,-610.85
630,2566,5781.3,-649.34
631,2662.8,5908.9,-583.36
632,2649.1,5875.9,-577.78
633,2670.2,5878.4,-537.95
634,2674.2,5874.1,-525.65
635,2668.2,5845.2,-508.8
636,2660.5,5829.3,-508.35
637,2667.3,5858.8,-524.16
638,2675.6,5866.4,-515.24
639,2645.8,5831.6,-539.89
640,2664.8,5842,-512.45
641,2723.8,5869.4,-421.79
642,2548.4,5739,-642.14
643,2537.8,5757.9,-682.29
644,2560.7,5723.5,-602.1
645,2574.8,5744.6,-594.99
646,2548.8,5698.8,-601.14
647,2530.7,5668.1,-606.69
648,2513.1,5636.3,-610.05
649,2520,5622.5,-582.55
650,2553.9,5660.4,-552.6
651,2559.1,5649.6,-531.49
652,2541.6,5620.8,-537.67
653,2645.6,5683.6,-392.39
654,2484.3,5573.4,-604.76
655,2603.8,5660.6,-452.9
656,2867.2,5846.8,-112.29
657,2445.1,5566.1,-675.79
658,2380.6,5483.9,-722.62
659,2344,5435.1,-747.23
660,2184.2,5272.7,-904.34
661,2179.2,5255.9,-897.63
662,2142.5,5208.9,-923.98
663,2170.3,5234.9,-894.4
664,2154.2,5212.6,-904.13
665,2278.9,5305.8,-747.94
666,2382.2,5372.4,-607.88
667,2873.4,5721.7,25.175
668,2620.6,5566.2,-325.1
669,2219.1,5277.9,-839.68
670,2466.4,5459.7,-526.85
671,2502.1,5477.6,-473.4
672,2690.5,5611.6,-230.49
673,2891,5762.1,19.93
674,2549.1,5502.7,-404.51
675,2510.2,5470.9,-450.46
676,2315.4,5325.2,-694.33
677,2230.9,5262.2,-800.38
678,2061.3,5086.4,-963.68
679,1222.9,4394.3,-1948.6
680,2359.8,5227,-507.46
681,2388.3,5241,-464.42
682,2327.9,5175.1,-519.26
683,2595.7,5494,-302.52
684,2590.5,5477.2,-296.19
685,2591.5,5452,-268.99
686,2584,5414.1,-246.18
687,2576.4,5360,-207.12
688,2554.4,5263.6,-154.68
689,2541.4,5189.3,-106.56
690,Inf,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> ki_RLS_sta.csv <==
x,sig,lb,ub
1,1500.6,1616.4,1384.7
2,1500.5,1616.4,1384.7
3,1500.5,1616.3,1384.7
4,1500.5,1616.3,1384.7
5,1500.5,1616.3,1384.7
6,1500.5,1616.3,1384.7
7,1500.5,1616.3,1384.7
8,1500.5,1616.3,1384.7
9,1500.5,1616.3,1384.7
10,1500.5,1616.3,1384.7
11,1500.5,1616.3,1384.7
12,1500.5,1616.3,1384.7
13,1500.5,1616.3,1384.7
14,1500.5,1616.3,1384.7
15,1500.5,1616.3,1384.7
16,1500.4,1616.3,1384.6
17,1500.7,1616.5,1384.9
18,1500.4,1616.3,1384.6
19,1500.5,1616.3,1384.7
20,1500.3,1616.2,1384.5
21,1500.7,1616.5,1384.9
22,1500.7,1616.5,1384.9
23,1500.7,1616.5,1384.9
24,1500.3,1616.1,1384.5
25,1500.4,1616.2,1384.6
26,1500.4,1616.2,1384.6
27,1499.8,1615.7,1384
28,1500.3,1616.1,1384.5
29,1500.4,1616.1,1384.6
30,1499.7,1615.5,1383.8
31,1500.9,1616.7,1385.2
32,1500.3,1616.1,1384.6
33,1500,1615.8,1384.2
34,1500.7,1616.4,1385
35,1500.6,1616.3,1384.9
36,1501.7,1617.3,1386.1
37,1502.2,1617.8,1386.7
38,1501.6,1617.2,1385.9
39,1500.6,1616.2,1384.9
40,1498,1613.8,1382.2
41,1500.3,1615.9,1384.7
42,1500.4,1616,1384.8
43,1500.8,1616.3,1385.3
44,1503.4,1618.7,1388.1
45,1503.5,1618.8,1388.3
46,1505.4,1620.5,1390.2
47,1503.8,1619,1388.6
48,1504.6,1619.8,1389.4
49,1504.1,1619.3,1388.9
50,1504.6,1619.7,1389.5
51,1503.9,1619.1,1388.8
52,1504.6,1619.7,1389.5
53,1503.8,1619,1388.7
54,1502.8,1618,1387.6
55,1500.5,1615.9,1385.1
56,1500.8,1616.1,1385.4
57,1498.2,1613.7,1382.7
58,1497,1612.5,1381.5
59,1498.1,1613.5,1382.7
60,1499.2,1614.5,1383.9
61,1500.5,1615.6,1385.4
62,1501,1616,1386.1
63,1501.8,1616.7,1387
64,1501.7,1616.5,1386.9
65,1503.1,1617.7,1388.4
66,1501.3,1616.1,1386.5
67,1502.5,1617.2,1387.9
68,1501.7,1616.5,1387
69,1502,1616.7,1387.2
70,1503,1617.6,1388.3
71,1503.7,1618.3,1389
72,1501.6,1616.4,1386.8
73,1503.3,1617.9,1388.6
74,1503.2,1617.9,1388.5
75,1502.7,1617.4,1388
76,1502.6,1617.3,1387.8
77,1502.5,1617.3,1387.8
78,1502.5,1617.2,1387.7
79,1502.5,1617.3,1387.7
80,1502.5,1617.3,1387.7
81,1502.4,1617.2,1387.6
82,1502.1,1616.9,1387.3
83,1502.4,1617.2,1387.7
84,1503,1617.7,1388.3
85,1502.7,1617.4,1388
86,1502.9,1617.6,1388.3
87,1504.4,1618.9,1389.9
88,1502.8,1617.5,1388.2
89,1502.8,1617.4,1388.2
90,1503.1,1617.6,1388.6
91,1502.6,1617.1,1388.1
92,1502.9,1617.3,1388.4
93,1505.7,1619.9,1391.5
94,1505.8,1619.9,1391.7
95,1505.9,1619.9,1391.8
96,1507.1,1621,1393.2
97,1501.7,1615.9,1387.4
98,1505.7,1619.5,1391.9
99,1507.3,1620.9,1393.8
100,1509.5,1622.9,1396.2
101,1513.1,1626.1,1400.1
102,1512.7,1625.6,1399.7
103,1512.8,1625.6,1399.9
104,1505.7,1619.1,1392.4
105,1506.8,1619.9,1393.7
106,1511.5,1624.2,1398.8
107,1504,1617.2,1390.8
108,1498.3,1611.9,1384.7
109,1499.9,1613.2,1386.5
110,1507.5,1620.1,1394.8
111,1509.5,1621.9,1397.1
112,1510.2,1622.5,1397.9
113,1509.2,1621.5,1396.8
114,1503.5,1616,1391
115,1504.1,1616.5,1391.8
116,1498.7,1611,1386.3
117,1504.5,1616.3,1392.6
118,1509.8,1621.1,1398.6
119,1511.3,1622.2,1400.4
120,1512.5,1623,1401.9
121,1505.1,1615.7,1394.4
122,1511.1,1621.3,1400.9
123,1505.9,1616.2,1395.6
124,1502.9,1613.3,1392.6
125,1509.2,1619.2,1399.2
126,1509.9,1619.9,1400
127,1514.8,1624.5,1405
128,1517.9,1627.6,1408.1
129,1519.3,1629.1,1409.6
130,1515.2,1625.1,1405.3
131,1517,1626.9,1407.1
132,1516.7,1626.6,1406.8
133,1517.9,1627.9,1408
134,1517.8,1627.8,1407.9
135,1518.1,1628.1,1408.2
136,1517.6,1627.5,1407.7
137,1517.6,1627.5,1407.7
138,1517.3,1627.3,1407.3
139,1519.4,1629,1409.8
140,1518.9,1628.6,1409.3
141,1519.9,1629.5,1410.4
142,1518.9,1628.5,1409.3
143,1515.5,1625.3,1405.6
144,1512.7,1622.7,1402.6
145,1517.8,1627.3,1408.3
146,1518.9,1628.2,1409.5
147,1516.8,1626.1,1407.4
148,1517.8,1626.9,1408.6
149,1515.1,1624.3,1405.9
150,1512.7,1621.9,1403.5
151,1520.9,1629.2,1412.6
152,1521,1629.1,1412.8
153,1537.9,1644.4,1431.3
154,1521.8,1629.6,1414.1
155,1526.2,1633.3,1419.1
156,1536,1642,1429.9
157,1534.3,1640.3,1428.4
158,1546.7,1651.4,1442
159,1541.8,1646.7,1436.8
160,1544.5,1649,1440
161,1513.3,1620.1,1406.4
162,1497.7,1605.4,1389.9
163,1533.9,1638.5,1429.3
164,1526.3,1631.4,1421.3
165,1545,1648.3,1441.7
166,1547.2,1650.2,1444.2
167,1544.1,1647.2,1440.9
168,1534,1637.9,1430.1
169,1537.1,1640.6,1433.5
170,1520.7,1625.8,1415.6
171,1518.2,1623.2,1413.3
172,1534.7,1638.9,1430.6
173,1540.8,1644.3,1437.3
174,1553.2,1655.8,1450.5
175,1552.2,1654,1450.3
176,1543.6,1644.3,1442.8
177,1530,1629.9,1430.1
178,1537.3,1636.9,1437.8
179,1548.2,1647.6,1448.7
180,1544.3,1643.5,1445.1
181,1540.2,1639.2,1441.2
182,1540.3,1639.3,1441.4
183,1533.6,1632.3,1434.8
184,1536.5,1635.3,1437.7
185,1540.6,1639.6,1441.6
186,1544.1,1643.2,1444.9
187,1544.3,1643.6,1445
188,1548.3,1648,1448.7
189,1547.1,1646.7,1447.4
190,1553.1,1653.6,1452.6
191,1551.1,1651.1,1451.1
192,1552.4,1653.1,1451.6
193,1553.1,1652.4,1453.7
194,1552.3,1652.1,1452.6
195,1554.1,1653.3,1454.9
196,1551.6,1651.3,1451.9
197,1550.2,1650,1450.3
198,1569.1,1665.9,1472.3
199,1574.4,1670.3,1478.4
200,1579.8,1674.9,1484.8
201,1559.8,1657.6,1461.9
202,1533,1633.6,1432.4
203,1541.6,1640.9,1442.3
204,1529.7,1629.7,1429.8
205,1527,1626.6,1427.4
206,1554.9,1651.7,1458.1
207,1543.6,1641.2,1446.1
208,1563.1,1658.4,1467.8
209,1518.8,1617.7,1419.8
210,1529.5,1626.7,1432.3
211,1490.8,1590.2,1391.5
212,1521.6,1617.9,1425.3
213,1513.3,1609.4,1417.2
214,1528,1622.2,1433.8
215,1609.3,1696.8,1521.8
216,1640.1,1725,1555.1
217,1601.6,1690.1,1513
218,1598,1686.6,1509.4
219,1641.5,1726.3,1556.7
220,1660.9,1744.1,1577.8
221,1641.9,1726.5,1557.2
222,1679.9,1761.4,1598.5
223,1632.9,1717.9,1547.9
224,1656.8,1739.8,1573.8
225,1585.1,1673.4,1496.7
226,1623.6,1708.7,1538.5
227,1626.4,1711.5,1541.2
228,1665,1757.8,1572.1
229,1663.4,1755.1,1571.8
230,1657.8,1747.1,1568.6
231,1661.1,1750.5,1571.8
232,1663.4,1752.8,1574
233,1663.1,1751.9,1574.3
234,1656.5,1742.6,1570.4
235,1645,1727.1,1562.9
236,1656.8,1742.5,1571.1
237,1646.6,1728.5,1564.8
238,1644.1,1725,1563.2
239,1670.9,1761.4,1580.5
240,1666.9,1755.9,1578
241,1667.2,1756.3,1578.1
242,1673.5,1765.7,1581.3
243,1671.8,1762.1,1581.5
244,1671.9,1765.1,1578.6
245,1674.5,1765.5,1583.5
246,1668.6,1762.4,1574.7
247,1668.4,1762.1,1574.7
248,1677.4,1769,1585.7
249,1693.4,1781.8,1605
250,1708.2,1793.8,1622.6
251,1695.5,1783.4,1607.7
252,1694.3,1781.9,1606.6
253,1693.1,1780.4,1605.7
254,1642.4,1735.9,1548.9
255,1658.4,1749.6,1567.1
256,1617,1711.3,1522.7
257,1649.9,1741.5,1558.3
258,1610,1704,1516.1
259,1647.7,1738.8,1556.6
260,1640.2,1731,1549.3
261,1592.9,1685.9,1499.8
262,1636.2,1725.9,1546.6
263,1671,1757.3,1584.7
264,1511.6,1609.3,1413.8
265,1503.9,1599.3,1408.5
266,1561.9,1655.9,1467.9
267,1542.2,1635,1449.4
268,1597.7,1686.9,1508.4
269,1551.8,1642.1,1461.6
270,1463.1,1555.1,1371.1
271,1612.3,1700.3,1524.2
272,1511.1,1603.4,1418.9
273,1405.3,1498.7,1311.9
274,1435.6,1526.9,1344.3
275,1316.4,1408.2,1224.6
276,1339.7,1430.2,1249.2
277,1469.4,1557.5,1381.4
278,1718.1,1795.2,1641.1
279,1752.6,1828.1,1677.1
280,1664.6,1744.8,1584.3
281,1630,1711.8,1548.3
282,1590.6,1674.2,1507
283,1625.7,1707,1544.4
284,1497.1,1564.8,1429.5
285,1562.4,1624.4,1500.3
286,1680.5,1750,1611
287,1685.9,1753,1618.8
288,1694,1760.8,1627.2
289,1681.3,1741.1,1621.4
290,1623.6,1659.2,1588.1
291,1674.7,1728,1621.5
292,1740.2,1820.8,1659.6
293,1756.5,1847.5,1665.5
294,1758.2,1847.3,1669.1
295,1758.7,1843.6,1673.8
296,1756.5,1845.9,1667
297,1757.1,1847.9,1666.3
298,1758.7,1849.1,1668.4
299,1771.1,1859.4,1682.8
300,1703.5,1802.1,1604.9
301,1664.1,1785.1,1543.2
302,1679.3,1788.6,1570.1
303,1672.7,1789.8,1555.6
304,1675.6,1785.8,1565.4
305,1672.6,1767.5,1577.7
306,1668.4,1762.1,1574.7
307,1679.6,1774.2,1585.1
308,1639.8,1732.6,1547.1
309,1632.6,1724.1,1541.1
310,1627.1,1717.8,1536.4
311,1657.8,1748.5,1567.2
312,1592.7,1684.4,1501
313,1589.7,1680.4,1499
314,1509.9,1596.1,1423.7
315,1503.9,1592.4,1415.4
316,1503.8,1593.2,1414.4
317,1524.7,1621.1,1428.4
318,1632.5,1746.3,1518.7
319,1671.8,1782.9,1560.8
320,1770.7,1878.8,1662.6
321,1787.5,1890.4,1684.6
322,1510.6,1617.7,1403.4
323,1588.8,1700.6,1476.9
324,1729.5,1840.8,1618.1
325,1728.1,1832.6,1623.6
326,1673.6,1775,1572.2
327,1515,1615.6,1414.4
328,1692.6,1791.3,1594
329,1548,1647.9,1448.1
330,1523.5,1619.2,1427.8
331,1239.3,1335.5,1143
332,1274.9,1376.9,1173
333,1312.7,1416.2,1209.3
334,1520.7,1631.9,1409.6
335,1844.3,1946.9,1741.6
336,1737.8,1843.9,1631.7
337,1783.1,1886,1680.3
338,1677.1,1784.4,1569.8
339,1755,1851,1659
340,1789.5,1884.2,1694.9
341,1797,1890.4,1703.5
342,1812,1908.4,1715.5
343,1824.9,1926.6,1723.2
344,1819.9,1922.7,1717.1
345,1816.1,1920,1712.2
346,1818.8,1920.7,1716.9
347,1817.3,1919,1715.6
348,1814.8,1916.3,1713.3
349,1802.7,1904.1,1701.3
350,1828.4,1928.3,1728.5
351,1831.1,1929.8,1732.4
352,1827,1927.2,1726.9
353,1831.2,1929.1,1733.2
354,1847.2,1938.4,1755.9
355,1784.7,1898.1,1671.3
356,1793,1899.9,1686.1
357,1789,1881.9,1696.1
358,1786,1881.2,1690.9
359,1776.3,1873.9,1678.8
360,1830.7,1921.5,1739.9
361,1943.3,2017,1869.5
362,2126.7,2180,2073.4
363,1271,1487.1,1054.9
364,3833,4660.7,3005.3
365,-524.66,517.13,-1566.4
366,12219,20654,3784.3
367,Inf,NaN,NaN
368,NaN,NaN,NaN
369,NaN,NaN,NaN
370,NaN,NaN,NaN
371,NaN,NaN,NaN
372,NaN,NaN,NaN
373,NaN,NaN,NaN
374,NaN,NaN,NaN
375,NaN,NaN,NaN
376,NaN,NaN,NaN
377,NaN,NaN,NaN
378,NaN,NaN,NaN
379,NaN,NaN,NaN
380,NaN,NaN,NaN
381,NaN,NaN,NaN
382,NaN,NaN,NaN
383,NaN,NaN,NaN
384,NaN,NaN,NaN
385,NaN,NaN,NaN
386,NaN,NaN,NaN
387,NaN,NaN,NaN
388,NaN,NaN,NaN
389,NaN,NaN,NaN
390,NaN,NaN,NaN
391,NaN,NaN,NaN
392,NaN,NaN,NaN
393,NaN,NaN,NaN
394,NaN,NaN,NaN
395,NaN,NaN,NaN
396,NaN,NaN,NaN
397,NaN,NaN,NaN
398,NaN,NaN,NaN
399,NaN,NaN,NaN
400,NaN,NaN,NaN
401,NaN,NaN,NaN
402,NaN,NaN,NaN
403,NaN,NaN,NaN
404,NaN,NaN,NaN
405,NaN,NaN,NaN
406,NaN,NaN,NaN
407,NaN,NaN,NaN
408,NaN,NaN,NaN
409,NaN,NaN,NaN
410,NaN,NaN,NaN
411,NaN,NaN,NaN
412,NaN,NaN,NaN
413,NaN,NaN,NaN
414,NaN,NaN,NaN
415,NaN,NaN,NaN
416,NaN,NaN,NaN
417,NaN,NaN,NaN
418,NaN,NaN,NaN
419,NaN,NaN,NaN
420,NaN,NaN,NaN
421,NaN,NaN,NaN
422,NaN,NaN,NaN
423,NaN,NaN,NaN
424,NaN,NaN,NaN
425,NaN,NaN,NaN
426,NaN,NaN,NaN
427,NaN,NaN,NaN
428,NaN,NaN,NaN
429,NaN,NaN,NaN
430,NaN,NaN,NaN
431,NaN,NaN,NaN
432,NaN,NaN,NaN
433,NaN,NaN,NaN
434,NaN,NaN,NaN
435,NaN,NaN,NaN
436,NaN,NaN,NaN
437,NaN,NaN,NaN
438,NaN,NaN,NaN
439,NaN,NaN,NaN
440,NaN,NaN,NaN
441,NaN,NaN,NaN
442,NaN,NaN,NaN
443,NaN,NaN,NaN
444,NaN,NaN,NaN
445,NaN,NaN,NaN
446,NaN,NaN,NaN
447,NaN,NaN,NaN
448,NaN,NaN,NaN
449,NaN,NaN,NaN
450,NaN,NaN,NaN
451,NaN,NaN,NaN
452,NaN,NaN,NaN
453,NaN,NaN,NaN
454,NaN,NaN,NaN
455,NaN,NaN,NaN
456,NaN,NaN,NaN
457,NaN,NaN,NaN
458,NaN,NaN,NaN
459,NaN,NaN,NaN
460,NaN,NaN,NaN
461,NaN,NaN,NaN
462,NaN,NaN,NaN
463,NaN,NaN,NaN
464,NaN,NaN,NaN
465,NaN,NaN,NaN
466,NaN,NaN,NaN
467,NaN,NaN,NaN
468,NaN,NaN,NaN
469,NaN,NaN,NaN
470,NaN,NaN,NaN
471,NaN,NaN,NaN
472,NaN,NaN,NaN
473,NaN,NaN,NaN
474,NaN,NaN,NaN
475,NaN,NaN,NaN
476,NaN,NaN,NaN
477,NaN,NaN,NaN
478,NaN,NaN,NaN
479,NaN,NaN,NaN
480,NaN,NaN,NaN
481,NaN,NaN,NaN
482,NaN,NaN,NaN
483,NaN,NaN,NaN
484,NaN,NaN,NaN
485,NaN,NaN,NaN
486,NaN,NaN,NaN
487,NaN,NaN,NaN
488,NaN,NaN,NaN
489,NaN,NaN,NaN
490,NaN,NaN,NaN
491,NaN,NaN,NaN
492,NaN,NaN,NaN
493,NaN,NaN,NaN
494,NaN,NaN,NaN
495,NaN,NaN,NaN
496,NaN,NaN,NaN
497,NaN,NaN,NaN
498,NaN,NaN,NaN
499,NaN,NaN,NaN
500,NaN,NaN,NaN
501,NaN,NaN,NaN
502,NaN,NaN,NaN
503,NaN,NaN,NaN
504,NaN,NaN,NaN
505,NaN,NaN,NaN
506,NaN,NaN,NaN
507,NaN,NaN,NaN
508,NaN,NaN,NaN
509,NaN,NaN,NaN
510,NaN,NaN,NaN
511,NaN,NaN,NaN
512,NaN,NaN,NaN
513,NaN,NaN,NaN
514,NaN,NaN,NaN
515,NaN,NaN,NaN
516,NaN,NaN,NaN
517,NaN,NaN,NaN
518,NaN,NaN,NaN
519,NaN,NaN,NaN
520,NaN,NaN,NaN
521,NaN,NaN,NaN
522,NaN,NaN,NaN
523,NaN,NaN,NaN
524,NaN,NaN,NaN
525,NaN,NaN,NaN
526,NaN,NaN,NaN
527,NaN,NaN,NaN
528,NaN,NaN,NaN
529,NaN,NaN,NaN
530,NaN,NaN,NaN
531,NaN,NaN,NaN
532,NaN,NaN,NaN
533,NaN,NaN,NaN
534,NaN,NaN,NaN
535,NaN,NaN,NaN
536,NaN,NaN,NaN
537,NaN,NaN,NaN
538,NaN,NaN,NaN
539,NaN,NaN,NaN
540,NaN,NaN,NaN
541,NaN,NaN,NaN
542,NaN,NaN,NaN
543,NaN,NaN,NaN
544,NaN,NaN,NaN
545,NaN,NaN,NaN
546,NaN,NaN,NaN
547,NaN,NaN,NaN
548,NaN,NaN,NaN
549,NaN,NaN,NaN
550,NaN,NaN,NaN
551,NaN,NaN,NaN
552,NaN,NaN,NaN
553,NaN,NaN,NaN
554,NaN,NaN,NaN
555,NaN,NaN,NaN
556,NaN,NaN,NaN
557,NaN,NaN,NaN
558,NaN,NaN,NaN
559,NaN,NaN,NaN
560,NaN,NaN,NaN
561,NaN,NaN,NaN
562,NaN,NaN,NaN
563,NaN,NaN,NaN
564,NaN,NaN,NaN
565,NaN,NaN,NaN
566,NaN,NaN,NaN
567,NaN,NaN,NaN
568,NaN,NaN,NaN
569,NaN,NaN,NaN
570,NaN,NaN,NaN
571,NaN,NaN,NaN
572,NaN,NaN,NaN
573,NaN,NaN,NaN
574,NaN,NaN,NaN
575,NaN,NaN,NaN
576,NaN,NaN,NaN
577,NaN,NaN,NaN
578,NaN,NaN,NaN
579,NaN,NaN,NaN
580,NaN,NaN,NaN
581,NaN,NaN,NaN
582,NaN,NaN,NaN
583,NaN,NaN,NaN
584,NaN,NaN,NaN
585,NaN,NaN,NaN
586,NaN,NaN,NaN
587,NaN,NaN,NaN
588,NaN,NaN,NaN
589,NaN,NaN,NaN
590,NaN,NaN,NaN
591,NaN,NaN,NaN
592,NaN,NaN,NaN
593,NaN,NaN,NaN
594,NaN,NaN,NaN
595,NaN,NaN,NaN
596,NaN,NaN,NaN
597,NaN,NaN,NaN
598,NaN,NaN,NaN
599,NaN,NaN,NaN
600,NaN,NaN,NaN
601,NaN,NaN,NaN
602,NaN,NaN,NaN
603,NaN,NaN,NaN
604,NaN,NaN,NaN
605,NaN,NaN,NaN
606,NaN,NaN,NaN
607,NaN,NaN,NaN
608,NaN,NaN,NaN
609,NaN,NaN,NaN
610,NaN,NaN,NaN
611,NaN,NaN,NaN
612,NaN,NaN,NaN
613,NaN,NaN,NaN
614,NaN,NaN,NaN
615,NaN,NaN,NaN
616,NaN,NaN,NaN
617,NaN,NaN,NaN
618,NaN,NaN,NaN
619,NaN,NaN,NaN
620,NaN,NaN,NaN
621,NaN,NaN,NaN
622,NaN,NaN,NaN
623,NaN,NaN,NaN
624,NaN,NaN,NaN
625,NaN,NaN,NaN
626,NaN,NaN,NaN
627,NaN,NaN,NaN
628,NaN,NaN,NaN
629,NaN,NaN,NaN
630,NaN,NaN,NaN
631,NaN,NaN,NaN
632,NaN,NaN,NaN
633,NaN,NaN,NaN
634,NaN,NaN,NaN
635,NaN,NaN,NaN
636,NaN,NaN,NaN
637,NaN,NaN,NaN
638,NaN,NaN,NaN
639,NaN,NaN,NaN
640,NaN,NaN,NaN
641,NaN,NaN,NaN
642,NaN,NaN,NaN
643,NaN,NaN,NaN
644,NaN,NaN,NaN
645,NaN,NaN,NaN
646,NaN,NaN,NaN
647,NaN,NaN,NaN
648,NaN,NaN,NaN
649,NaN,NaN,NaN
650,NaN,NaN,NaN
651,NaN,NaN,NaN
652,NaN,NaN,NaN
653,NaN,NaN,NaN
654,NaN,NaN,NaN
655,NaN,NaN,NaN
656,NaN,NaN,NaN
657,NaN,NaN,NaN
658,NaN,NaN,NaN
659,NaN,NaN,NaN
660,NaN,NaN,NaN
661,NaN,NaN,NaN
662,NaN,NaN,NaN
663,NaN,NaN,NaN
664,NaN,NaN,NaN
665,NaN,NaN,NaN
666,NaN,NaN,NaN
667,NaN,NaN,NaN
668,NaN,NaN,NaN
669,NaN,NaN,NaN
670,NaN,NaN,NaN
671,NaN,NaN,NaN
672,NaN,NaN,NaN
673,NaN,NaN,NaN
674,NaN,NaN,NaN
675,NaN,NaN,NaN
676,NaN,NaN,NaN
677,NaN,NaN,NaN
678,NaN,NaN,NaN
679,NaN,NaN,NaN
680,NaN,NaN,NaN
681,NaN,NaN,NaN
682,NaN,NaN,NaN
683,NaN,NaN,NaN
684,NaN,NaN,NaN
685,NaN,NaN,NaN
686,NaN,NaN,NaN
687,NaN,NaN,NaN
688,NaN,NaN,NaN
689,NaN,NaN,NaN
690,NaN,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> ki_ogl.csv <==
x,sta,asc,alt
1,1761.2,1769.3,1826
2,1761.2,1769.5,1827.1
3,1761.2,1769.6,1828.3
4,1761.2,1769.8,1829.5
5,1761.2,1769.9,1830.6
6,1761.2,1770.1,1831.8
7,1761.2,1770.2,1832.9
8,1761.2,1770.4,1834.1
9,1761.2,1770.5,1835.3
10,1761.2,1770.7,1836.4
11,1761.2,1770.8,1837.6
12,1761.2,1771,1838.7
13,1761.2,1771.1,1839.9
14,1761.2,1771.3,1841
15,1761.2,1771.4,1842.2
16,1761.2,1771.6,1843.4
17,1761.2,1771.7,1844.5
18,1761.2,1771.9,1845.7
19,1761.2,1772,1846.8
20,1761.2,1772.2,1848
21,1761.2,1772.4,1849.1
22,1761.2,1772.5,1850.2
23,1761.2,1772.7,1851.4
24,1761.2,1772.8,1852.5
25,1761.2,1773,1853.7
26,1761.2,1773.1,1854.8
27,1761.2,1773.3,1856
28,1761.2,1773.4,1857.1
29,1761.2,1773.6,1858.2
30,1761.2,1773.7,1859.4
31,1761.2,1773.9,1860.5
32,1761.2,1774,1861.7
33,1761.2,1774.2,1862.8
34,1761.2,1774.3,1863.9
35,1761.2,1774.5,1865.1
36,1761.2,1774.6,1866.2
37,1761.2,1774.8,1867.3
38,1761.2,1774.9,1868.5
39,1761.2,1775.1,1869.6
40,1761.2,1775.2,1870.7
41,1761.2,1775.4,1871.8
42,1761.2,1775.5,1873
43,1761.2,1775.7,1874.1
44,1761.2,1775.8,1875.2
45,1761.2,1776,1876.3
46,1761.2,1776.1,1877.4
47,1761.2,1776.3,1878.6
48,1761.2,1776.4,1879.7
49,1761.2,1776.6,1880.8
50,1761.2,1776.7,1881.9
51,1761.2,1776.9,1883
52,1761.2,1777,1884.1
53,1761.2,1777.2,1885.2
54,1761.2,1777.3,1886.3
55,1761.2,1777.5,1887.5
56,1761.2,1777.6,1888.6
57,1761.2,1787,1953.8
58,1761.2,1787.1,1954.8
59,1761.2,1787.3,1955.8
60,1761.2,1787.4,1956.8
61,1761.2,1787.6,1957.7
62,1761.2,1787.7,1958.7
63,1761.2,1787.9,1959.7
64,1761.2,1788,1960.7
65,1761.2,1788.2,1961.7
66,1761.2,1788.3,1962.6
67,1761.2,1788.5,1963.6
68,1761.2,1788.7,1964.6
69,1761.2,1788.8,1965.5
70,1761.2,1789,1966.5
71,1761.2,1789.1,1967.5
72,1761.2,1789.3,1968.4
73,1761.2,1789.4,1969.4
74,1761.2,1789.6,1970.3
75,1761.2,1789.7,1971.3
76,1761.2,1789.9,1972.2
77,1761.2,1790,1973.2
78,1761.2,1790.2,1974.1
79,1761.2,1790.3,1975.1
80,1761.2,1790.5,1976
81,1761.2,1790.6,1976.9
82,1761.2,1790.8,1977.9
83,1761.2,1790.9,1978.8
84,1761.2,1791.1,1979.7
85,1761.2,1791.2,1980.7
86,1761.2,1791.4,1981.6
87,1761.2,1791.5,1982.5
88,1761.2,1791.7,1983.4
89,1761.2,1791.8,1984.4
90,1761.2,1792,1985.3
91,1761.2,1792.1,1986.2
92,1761.2,1792.3,1987.1
93,1761.2,1792.4,1988
94,1761.2,1792.6,1988.9
95,1761.2,1792.7,1989.8
96,1761.2,1792.9,1990.7
97,1761.2,1793,1991.6
98,1761.2,1793.2,1992.5
99,1761.2,1793.3,1993.4
100,1761.2,1793.5,1994.3
101,1761.2,1793.6,1995.2
102,1761.2,1793.8,1996.1
103,1761.2,1793.9,1996.9
104,1761.2,1794.1,1997.8
105,1761.2,1794.2,1998.7
106,1761.2,1794.4,1999.6
107,1761.2,1794.5,2000.4
108,1761.2,1794.7,2001.3
109,1761.2,1794.8,2002.2
110,1761.2,1795,2003
111,1761.2,1795.1,2003.9
112,1761.2,1795.3,2004.7
113,1761.2,1795.4,2005.6
114,1761.2,1804.8,2052.8
115,1761.2,1804.9,2053.5
116,1761.2,1805.1,2054.1
117,1761.2,1805.3,2054.8
118,1761.2,1805.4,2055.4
119,1761.2,1805.6,2056.1
120,1761.2,1805.7,2056.7
121,1761.2,1805.9,2057.4
122,1761.2,1806,2058
123,1761.2,1806.2,2058.7
124,1761.2,1806.3,2059.3
125,1761.2,1806.5,2059.9
126,1761.2,1806.6,2060.6
127,1761.2,1806.8,2061.2
128,1761.2,1806.9,2061.8
129,1761.2,1807.1,2062.4
130,1761.2,1807.2,2063
131,1761.2,1807.4,2063.6
132,1761.2,1807.5,2064.2
133,1761.2,1807.7,2064.8
134,1761.2,1807.8,2065.4
135,1761.2,1808,2066
136,1761.2,1808.1,2066.6
137,1761.2,1808.3,2067.2
138,1761.2,1808.4,2067.8
139,1761.2,1808.6,2068.4
140,1761.2,1808.7,2069
141,1761.2,1808.9,2069.5
142,1761.2,1809,2070.1
143,1761.2,1809.2,2070.7
144,1761.2,1809.3,2071.2
145,1761.2,1809.5,2071.8
146,1761.2,1809.6,2072.4
147,1761.2,1809.8,2072.9
148,1761.2,1809.9,2073.5
149,1761.2,1810.1,2074
150,1761.2,1810.2,2074.5
151,1761.2,1810.4,2075.1
152,1761.2,1810.5,2075.6
153,1761.2,1810.7,2076.2
154,1761.2,1810.8,2076.7
155,1761.2,1811,2077.2
156,1761.2,1811.1,2077.7
157,1761.2,1811.3,2078.2
158,1761.2,1811.4,2078.8
159,1761.2,1811.6,2079.3
160,1761.2,1811.7,2079.8
161,1761.2,1811.9,2080.3
162,1761.2,1812,2080.8
163,1761.2,1812.2,2081.3
164,1761.2,1812.3,2081.8
165,1761.2,1812.5,2082.3
166,1761.2,1812.6,2082.7
167,1761.2,1812.8,2083.2
168,1761.2,1812.9,2083.7
169,1761.2,1813.1,2084.2
170,1761.2,1813.2,2084.6
171,1761.2,1822.6,2106.5
172,1761.2,1822.8,2106.7
173,1761.2,1822.9,2107
174,1761.2,1823.1,2107.2
175,1761.2,1823.2,2107.4
176,1761.2,1823.4,2107.6
177,1761.2,1823.5,2107.8
178,1761.2,1823.7,2108
179,1761.2,1823.8,2108.3
180,1761.2,1824,2108.5
181,1761.2,1824.1,2108.6
182,1761.2,1824.3,2108.8
183,1761.2,1824.4,2109
184,1761.2,1824.6,2109.2
185,1761.2,1824.7,2109.4
186,1761.2,1824.9,2109.6
187,1761.2,1825,2109.7
188,1761.2,1825.2,2109.9
189,1761.2,1825.3,2110.1
190,1761.2,1825.5,2110.2
191,1761.2,1825.6,2110.4
192,1761.2,1825.8,2110.5
193,1761.2,1825.9,2110.7
194,1761.2,1826.1,2110.8
195,1761.2,1826.2,2111
196,1761.2,1826.4,2111.1
197,1761.2,1826.5,2111.3
198,1761.2,1826.7,2111.4
199,1761.2,1826.8,2111.5
200,1761.2,1827,2111.6
201,1761.2,1827.1,2111.7
202,1761.2,1827.3,2111.9
203,1761.2,1827.4,2112
204,1761.2,1827.6,2112.1
205,1761.2,1827.7,2112.2
206,1761.2,1827.9,2112.3
207,1761.2,1828,2112.4
208,1761.2,1828.2,2112.5
209,1761.2,1828.3,2112.5
210,1761.2,1828.5,2112.6
211,1761.2,1828.6,2112.7
212,1761.2,1828.8,2112.8
213,1761.2,1828.9,2112.8
214,1761.2,1829.1,2112.9
215,1761.2,1829.2,2113
216,1761.2,1829.4,2113
217,1761.2,1829.5,2113.1
218,1761.2,1829.7,2113.1
219,1761.2,1829.9,2113.2
220,1761.2,1830,2113.2
221,1761.2,1830.2,2113.3
222,1761.2,1830.3,2113.3
223,1761.2,1830.5,2113.3
224,1761.2,1830.6,2113.3
225,1761.2,1830.8,2113.4
226,1761.2,1830.9,2113.4
227,1761.2,1840.4,2106.5
228,1761.2,1840.6,2106.3
229,1761.2,1840.7,2106
230,1761.2,1840.9,2105.8
231,1761.2,1841,2105.5
232,1761.2,1841.2,2105.3
233,1761.2,1841.3,2105
234,1761.2,1841.5,2104.8
235,1761.2,1841.6,2104.5
236,1761.2,1841.8,2104.2
237,1761.2,1841.9,2104
238,1761.2,1842.1,2103.7
239,1761.2,1842.2,2103.4
240,1761.2,1842.4,2103.1
241,1761.2,1842.5,2102.9
242,1761.2,1842.7,2102.6
243,1761.2,1842.8,2102.3
244,1761.2,1843,2102
245,1761.2,1843.1,2101.7
246,1761.2,1843.3,2101.4
247,1761.2,1843.4,2101.1
248,1761.2,1843.6,2100.7
249,1761.2,1843.7,2100.4
250,1761.2,1843.9,2100.1
251,1761.2,1844,2099.8
252,1761.2,1844.2,2099.5
253,1761.2,1844.3,2099.1
254,1761.2,1844.5,2098.8
255,1761.2,1844.6,2098.4
256,1761.2,1844.8,2098.1
257,1761.2,1844.9,2097.8
258,1761.2,1845.1,2097.4
259,1761.2,1845.2,2097
260,1761.2,1845.4,2096.7
261,1761.2,1845.5,2096.3
262,1761.2,1845.7,2096
263,1761.2,1845.8,2095.6
264,1761.2,1846,2095.2
265,1761.2,1846.1,2094.8
266,1761.2,1846.3,2094.5
267,1761.2,1846.5,2094.1
268,1761.2,1846.6,2093.7
269,1761.2,1846.8,2093.3
270,1761.2,1846.9,2092.9
271,1761.2,1847.1,2092.5
272,1761.2,1847.2,2092.1
273,1761.2,1847.4,2091.7
274,1761.2,1847.5,2091.3
275,1761.2,1847.7,2090.9
276,1761.2,1847.8,2090.4
277,1761.2,1848,2090
278,1761.2,1848.1,2089.6
279,1761.2,1848.3,2089.2
280,1761.2,1848.4,2088.7
281,1761.2,1848.6,2088.3
282,1761.2,1848.7,2087.8
283,1761.2,1858.2,2052.8
284,1761.2,1858.4,2052.2
285,1761.2,1858.5,2051.5
286,1761.2,1858.7,2050.8
287,1761.2,1858.8,2050.1
288,1761.2,1859,2049.5
289,1761.2,1859.1,2048.8
290,1761.2,1859.3,2048.1
291,1761.2,1859.4,2047.4
292,1761.2,1859.6,2046.7
293,1761.2,1859.7,2046
294,1761.2,1859.9,2045.3
295,1761.2,1860,2044.6
296,1761.2,1860.2,2043.9
297,1761.2,1860.3,2043.2
298,1761.2,1860.5,2042.5
299,1761.2,1860.6,2041.8
300,1761.2,1860.8,2041.1
301,1761.2,1860.9,2040.3
302,1761.2,1861.1,2039.6
303,1761.2,1861.2,2038.9
304,1761.2,1861.4,2038.1
305,1761.2,1861.5,2037.4
306,1761.2,1861.7,2036.7
307,1761.2,1861.8,2035.9
308,1761.2,1862,2035.2
309,1761.2,1862.1,2034.5
310,1761.2,1862.3,2033.7
311,1761.2,1862.4,2032.9
312,1761.2,1862.6,2032.2
313,1761.2,1862.8,2031.4
314,1761.2,1862.9,2030.7
315,1761.2,1863.1,2029.9
316,1761.2,1863.2,2029.1
317,1761.2,1863.4,2028.4
318,1761.2,1863.5,2027.6
319,1761.2,1863.7,2026.8
320,1761.2,1863.8,2026
321,1761.2,1864,2025.3
322,1761.2,1864.1,2024.5
323,1761.2,1864.3,2023.7
324,1761.2,1864.4,2022.9
325,1761.2,1864.6,2022.1
326,1761.2,1864.7,2021.3
327,1761.2,1864.9,2020.5
328,1761.2,1865,2019.7
329,1761.2,1865.2,2018.9
330,1761.2,1865.3,2018.1
331,1761.2,1865.5,2017.3
332,1761.2,1865.6,2016.5
333,1761.2,1865.8,2015.6
334,1761.2,1865.9,2014.8
335,1761.2,1866.1,2014
336,1761.2,1866.2,2013.2
337,1761.2,1866.4,2012.3
338,1761.2,1866.5,2011.5
339,1761.2,1875.9,1954.8
340,1761.2,1876,1953.8
341,1761.2,1876.2,1952.8
342,1761.2,1876.3,1951.8
343,1761.2,1876.5,1950.8
344,1761.2,1876.6,1949.8
345,1761.2,1876.8,1948.8
346,1761.2,1876.9,1947.8
347,1761.2,1877.1,1946.8
348,1761.2,1877.2,1945.8
349,1761.2,1877.4,1944.8
350,1761.2,1877.5,1943.8
351,1761.2,1877.7,1942.7
352,1761.2,1877.8,1941.7
353,1761.2,1878,1940.7
354,1761.2,1878.1,1939.7
355,1761.2,1878.3,1938.7
356,1761.2,1878.4,1937.6
357,1761.2,1878.6,1936.6
358,1761.2,1878.7,1935.6
359,1761.2,1878.9,1934.6
360,1761.2,1879,1933.5
361,1761.2,1879.2,1932.5
362,1761.2,1879.4,1931.5
363,1761.2,1879.5,1930.4
364,1761.2,1879.7,1929.4
365,1761.2,1879.8,1928.3
366,1761.2,1880,1927.3
367,1761.2,1880.1,1926.2
368,1761.2,1880.3,1925.2
369,1761.2,1880.4,1924.1
370,1761.2,1880.6,1923.1
371,1761.2,1880.7,1922
372,1761.2,1880.9,1921
373,1761.2,1881,1919.9
374,1761.2,1881.2,1918.9
375,1761.2,1881.3,1917.8
376,1761.2,1881.5,1916.8
377,1761.2,1881.6,1915.7
378,1761.2,1881.8,1914.6
379,1761.2,1881.9,1913.6
380,1761.2,1882.1,1912.5
381,1761.2,1882.2,1911.4
382,1761.2,1882.4,1910.3
383,1761.2,1882.5,1909.3
384,1761.2,1882.7,1908.2
385,1761.2,1882.8,1907.1
386,1761.2,1883,1906
387,1761.2,1883.1,1905
388,1761.2,1883.3,1903.9
389,1761.2,1883.4,1902.8
390,1761.2,1883.6,1901.7
391,1761.2,1883.7,1900.6
392,1761.2,1883.9,1899.5
393,1761.2,1884,1898.4
394,1761.2,1884.2,1897.3
395,1761.2,1884.3,1896.3
396,1761.2,1893.7,1826
397,1761.2,1893.8,1824.8
398,1761.2,1894,1823.6
399,1761.2,1894.1,1822.5
400,1761.2,1894.3,1821.3
401,1761.2,1894.4,1820.1
402,1761.2,1894.6,1819
403,1761.2,1894.7,1817.8
404,1761.2,1894.9,1816.6
405,1761.2,1895,1815.5
406,1761.2,1895.2,1814.3
407,1761.2,1895.3,1813.1
408,1761.2,1895.5,1812
409,1761.2,1895.6,1810.8
410,1761.2,1895.8,1809.6
411,1761.2,1896,1808.4
412,1761.2,1896.1,1807.3
413,1761.2,1896.3,1806.1
414,1761.2,1896.4,1804.9
415,1761.2,1896.6,1803.7
416,1761.2,1896.7,1802.6
417,1761.2,1896.9,1801.4
418,1761.2,1897,1800.2
419,1761.2,1897.2,1799
420,1761.2,1897.3,1797.8
421,1761.2,1897.5,1796.7
422,1761.2,1897.6,1795.5
423,1761.2,1897.8,1794.3
424,1761.2,1897.9,1793.1
425,1761.2,1898.1,1791.9
426,1761.2,1898.2,1790.8
427,1761.2,1898.4,1789.6
428,1761.2,1898.5,1788.4
429,1761.2,1898.7,1787.2
430,1761.2,1898.8,1786
431,1761.2,1899,1784.9
432,1761.2,1899.1,1783.7
433,1761.2,1899.3,1782.5
434,1761.2,1899.4,1781.3
435,1761.2,1899.6,1780.1
436,1761.2,1899.7,1778.9
437,1761.2,1899.9,1777.8
438,1761.2,1900,1776.6
439,1761.2,1900.2,1775.4
440,1761.2,1900.3,1774.2
441,1761.2,1900.5,1773
442,1761.2,1900.6,1771.8
443,1761.2,1900.8,1770.7
444,1761.2,1900.9,1769.5
445,1761.2,1901.1,1768.3
446,1761.2,1901.2,1767.1
447,1761.2,1901.4,1765.9
448,1761.2,1901.5,1764.7
449,1761.2,1901.7,1763.6
450,1761.2,1901.8,1762.4
451,1761.2,1902,1761.2
452,1761.2,1911.5,1687.1
453,1761.2,1911.6,1685.9
454,1761.2,1911.8,1684.8
455,1761.2,1911.9,1683.6
456,1761.2,1912.1,1682.5
457,1761.2,1912.3,1681.3
458,1761.2,1912.4,1680.2
459,1761.2,1912.6,1679
460,1761.2,1912.7,1677.9
461,1761.2,1912.9,1676.7
462,1761.2,1913,1675.6
463,1761.2,1913.2,1674.4
464,1761.2,1913.3,1673.3
465,1761.2,1913.5,1672.1
466,1761.2,1913.6,1671
467,1761.2,1913.8,1669.8
468,1761.2,1913.9,1668.7
469,1761.2,1914.1,1667.5
470,1761.2,1914.2,1666.4
471,1761.2,1914.4,1665.3
472,1761.2,1914.5,1664.1
473,1761.2,1914.7,1663
474,1761.2,1914.8,1661.8
475,1761.2,1915,1660.7
476,1761.2,1915.1,1659.6
477,1761.2,1915.3,1658.4
478,1761.2,1915.4,1657.3
479,1761.2,1915.6,1656.2
480,1761.2,1915.7,1655
481,1761.2,1915.9,1653.9
482,1761.2,1916,1652.8
483,1761.2,1916.2,1651.7
484,1761.2,1916.3,1650.5
485,1761.2,1916.5,1649.4
486,1761.2,1916.6,1648.3
487,1761.2,1916.8,1647.2
488,1761.2,1916.9,1646
489,1761.2,1917.1,1644.9
490,1761.2,1917.2,1643.8
491,1761.2,1917.4,1642.7
492,1761.2,1917.5,1641.6
493,1761.2,1917.7,1640.5
494,1761.2,1917.8,1639.4
495,1761.2,1918,1638.2
496,1761.2,1918.1,1637.1
497,1761.2,1918.3,1636
498,1761.2,1918.4,1634.9
499,1761.2,1918.6,1633.8
500,1761.2,1918.7,1632.7
501,1761.2,1918.9,1631.6
502,1761.2,1919,1630.5
503,1761.2,1919.2,1629.4
504,1761.2,1919.3,1628.3
505,1761.2,1919.5,1627.2
506,1761.2,1919.6,1626.1
507,1761.2,1919.8,1625
508,1761.2,1929.3,1559.7
509,1761.2,1929.5,1558.8
510,1761.2,1929.6,1557.8
511,1761.2,1929.8,1556.8
512,1761.2,1929.9,1555.9
513,1761.2,1930.1,1554.9
514,1761.2,1930.2,1554
515,1761.2,1930.4,1553
516,1761.2,1930.5,1552
517,1761.2,1930.7,1551.1
518,1761.2,1930.8,1550.1
519,1761.2,1931,1549.2
520,1761.2,1931.1,1548.2
521,1761.2,1931.3,1547.3
522,1761.2,1931.4,1546.4
523,1761.2,1931.6,1545.4
524,1761.2,1931.7,1544.5
525,1761.2,1931.9,1543.6
526,1761.2,1932,1542.6
527,1761.2,1932.2,1541.7
528,1761.2,1932.3,1540.8
529,1761.2,1932.5,1539.9
530,1761.2,1932.6,1538.9
531,1761.2,1932.8,1538
532,1761.2,1932.9,1537.1
533,1761.2,1933.1,1536.2
534,1761.2,1933.2,1535.3
535,1761.2,1933.4,1534.4
536,1761.2,1933.5,1533.5
537,1761.2,1933.7,1532.6
538,1761.2,1933.8,1531.7
539,1761.2,1934,1530.8
540,1761.2,1934.1,1529.9
541,1761.2,1934.3,1529
542,1761.2,1934.4,1528.1
543,1761.2,1934.6,1527.2
544,1761.2,1934.7,1526.3
545,1761.2,1934.9,1525.4
546,1761.2,1935,1524.6
547,1761.2,1935.2,1523.7
548,1761.2,1935.3,1522.8
549,1761.2,1935.5,1521.9
550,1761.2,1935.6,1521.1
551,1761.2,1935.8,1520.2
552,1761.2,1935.9,1519.3
553,1761.2,1936.1,1518.5
554,1761.2,1936.2,1517.6
555,1761.2,1936.4,1516.8
556,1761.2,1936.5,1515.9
557,1761.2,1936.7,1515.1
558,1761.2,1936.8,1514.2
559,1761.2,1937,1513.4
560,1761.2,1937.2,1512.5
561,1761.2,1937.3,1511.7
562,1761.2,1937.5,1510.9
563,1761.2,1937.6,1510
564,1761.2,1947,1464.3
565,1761.2,1947.1,1463.7
566,1761.2,1947.3,1463.1
567,1761.2,1947.4,1462.4
568,1761.2,1947.6,1461.8
569,1761.2,1947.7,1461.2
570,1761.2,1947.9,1460.6
571,1761.2,1948,1460
572,1761.2,1948.2,1459.3
573,1761.2,1948.3,1458.7
574,1761.2,1948.5,1458.1
575,1761.2,1948.6,1457.5
576,1761.2,1948.8,1456.9
577,1761.2,1948.9,1456.3
578,1761.2,1949.1,1455.7
579,1761.2,1949.2,1455.2
580,1761.2,1949.4,1454.6
581,1761.2,1949.5,1454
582,1761.2,1949.7,1453.4
583,1761.2,1949.8,1452.8
584,1761.2,1950,1452.3
585,1761.2,1950.1,1451.7
586,1761.2,1950.3,1451.1
587,1761.2,1950.4,1450.6
588,1761.2,1950.6,1450
589,1761.2,1950.7,1449.5
590,1761.2,1950.9,1448.9
591,1761.2,1951,1448.4
592,1761.2,1951.2,1447.8
593,1761.2,1951.3,1447.3
594,1761.2,1951.5,1446.7
595,1761.2,1951.6,1446.2
596,1761.2,1951.8,1445.7
597,1761.2,1951.9,1445.2
598,1761.2,1952.1,1444.6
599,1761.2,1952.2,1444.1
600,1761.2,1952.4,1443.6
601,1761.2,1952.5,1443.1
602,1761.2,1952.7,1442.6
603,1761.2,1952.8,1442.1
604,1761.2,1953,1441.6
605,1761.2,1953.1,1441.1
606,1761.2,1953.3,1440.6
607,1761.2,1953.5,1440.1
608,1761.2,1953.6,1439.6
609,1761.2,1953.8,1439.1
610,1761.2,1953.9,1438.7
611,1761.2,1954.1,1438.2
612,1761.2,1954.2,1437.7
613,1761.2,1954.4,1437.3
614,1761.2,1954.5,1436.8
615,1761.2,1954.7,1436.3
616,1761.2,1954.8,1435.9
617,1761.2,1955,1435.4
618,1761.2,1955.1,1435
619,1761.2,1955.3,1434.5
620,1761.2,1955.4,1434.1
621,1761.2,1964.8,1414.1
622,1761.2,1964.9,1413.9
623,1761.2,1965.1,1413.7
624,1761.2,1965.2,1413.5
625,1761.2,1965.4,1413.3
626,1761.2,1965.5,1413.2
627,1761.2,1965.7,1413
628,1761.2,1965.8,1412.8
629,1761.2,1966,1412.6
630,1761.2,1966.1,1412.5
631,1761.2,1966.3,1412.3
632,1761.2,1966.4,1412.1
633,1761.2,1966.6,1412
634,1761.2,1966.7,1411.8
635,1761.2,1966.9,1411.7
636,1761.2,1967,1411.5
637,1761.2,1967.2,1411.4
638,1761.2,1967.3,1411.2
639,1761.2,1967.5,1411.1
640,1761.2,1967.6,1411
641,1761.2,1967.8,1410.9
642,1761.2,1967.9,1410.7
643,1761.2,1968.1,1410.6
644,1761.2,1968.2,1410.5
645,1761.2,1968.4,1410.4
646,1761.2,1968.5,1410.3
647,1761.2,1968.7,1410.2
648,1761.2,1968.8,1410.1
649,1761.2,1969,1410
650,1761.2,1969.1,1409.9
651,1761.2,1969.3,1409.8
652,1761.2,1969.4,1409.7
653,1761.2,1969.6,1409.7
654,1761.2,1969.7,1409.6
655,1761.2,1969.9,1409.5
656,1761.2,1970.1,1409.5
657,1761.2,1970.2,1409.4
658,1761.2,1970.4,1409.3
659,1761.2,1970.5,1409.3
660,1761.2,1970.7,1409.2
661,1761.2,1970.8,1409.2
662,1761.2,1971,1409.1
663,1761.2,1971.1,1409.1
664,1761.2,1971.3,1409.1
665,1761.2,1971.4,1409
666,1761.2,1971.6,1409
667,1761.2,1971.7,1409
668,1761.2,1971.9,1409
669,1761.2,1972,1409
670,1761.2,1972.2,1409
671,1761.2,1972.3,1408.9
672,1761.2,1972.5,1408.9
673,1761.2,1972.6,1408.9
674,1761.2,1972.8,1409
675,1761.2,1972.9,1409
676,1761.2,1973.1,1409
677,1761.2,1973.2,1409
678,1761.2,1982.6,1417.9
679,1761.2,1982.7,1418.1
680,1761.2,1982.9,1418.4
681,1761.2,1983,1418.7
682,1761.2,1983.2,1418.9
683,1761.2,1983.3,1419.2
684,1761.2,1983.5,1419.5
685,1761.2,1983.6,1419.8
686,1761.2,1983.8,1420.1
687,1761.2,1983.9,1420.4
688,1761.2,1984.1,1420.7
689,1761.2,1984.2,1421
690,1761.2,1984.4,1421.3
691,1761.2,1984.5,1421.6
692,1761.2,1984.7,1421.9
693,1761.2,1984.8,1422.3
694,1761.2,1985,1422.6
695,1761.2,1985.1,1422.9
696,1761.2,1985.3,1423.2
697,1761.2,1985.4,1423.6
698,1761.2,1985.6,1423.9
699,1761.2,1985.7,1424.3
700,1761.2,1985.9,1424.6
701,1761.2,1986,1425
702,1761.2,1986.2,1425.3
703,1761.2,1986.3,1425.7
704,1761.2,1986.5,1426
705,1761.2,1986.7,1426.4
706,1761.2,1986.8,1426.8
707,1761.2,1987,1427.2
708,1761.2,1987.1,1427.5
709,1761.2,1987.3,1427.9
710,1761.2,1987.4,1428.3
711,1761.2,1987.6,1428.7
712,1761.2,1987.7,1429.1
713,1761.2,1987.9,1429.5
714,1761.2,1988,1429.9
715,1761.2,1988.2,1430.3
716,1761.2,1988.3,1430.7
717,1761.2,1988.5,1431.1
718,1761.2,1988.6,1431.5
719,1761.2,1988.8,1431.9
720,1761.2,1988.9,1432.4
721,1761.2,1989.1,1432.8
722,1761.2,1989.2,1433.2
723,1761.2,1989.4,1433.6
724,1761.2,1989.5,1434.1
725,1761.2,1989.7,1434.5
726,1761.2,1989.8,1435
727,1761.2,1990,1435.4
728,1761.2,1990.1,1435.9
729,1761.2,1990.3,1436.3
730,1761.2,1990.4,1436.8
731,1761.2,1990.6,1437.3
732,1761.2,1990.7,1437.7
733,1761.2,1990.9,1438.2
734,1761.2,2000.4,1475
735,1761.2,2000.5,1475.7
736,1761.2,2000.7,1476.4
737,1761.2,2000.8,1477.1
738,1761.2,2001,1477.8
739,1761.2,2001.1,1478.5
740,1761.2,2001.3,1479.2
741,1761.2,2001.4,1479.9
742,1761.2,2001.6,1480.6
743,1761.2,2001.7,1481.3
744,1761.2,2001.9,1482
745,1761.2,2002,1482.8
746,1761.2,2002.2,1483.5
747,1761.2,2002.3,1484.2
748,1761.2,2002.5,1485
749,1761.2,2002.6,1485.7
750,1761.2,2002.8,1486.4
751,1761.2,2003,1487.2
752,1761.2,2003.1,1487.9
753,1761.2,2003.3,1488.7
754,1761.2,2003.4,1489.4
755,1761.2,2003.6,1490.2
756,1761.2,2003.7,1490.9
757,1761.2,2003.9,1491.7
758,1761.2,2004,1492.5
759,1761.2,2004.2,1493.2
760,1761.2,2004.3,1494
761,1761.2,2004.5,1494.8
762,1761.2,2004.6,1495.5
763,1761.2,2004.8,1496.3
764,1761.2,2004.9,1497.1
765,1761.2,2005.1,1497.9
766,1761.2,2005.2,1498.7
767,1761.2,2005.4,1499.5
768,1761.2,2005.5,1500.3
769,1761.2,2005.7,1501.1
770,1761.2,2005.8,1501.9
771,1761.2,2006,1502.7
772,1761.2,2006.1,1503.5
773,1761.2,2006.3,1504.3
774,1761.2,2006.4,1505.1
775,1761.2,2006.6,1505.9
776,1761.2,2006.7,1506.7
777,1761.2,2006.9,1507.6
778,1761.2,2007,1508.4
779,1761.2,2007.2,1509.2
780,1761.2,2007.3,1510
781,1761.2,2007.5,1510.9
782,1761.2,2007.6,1511.7
783,1761.2,2007.8,1512.5
784,1761.2,2007.9,1513.4
785,1761.2,2008.1,1514.2
786,1761.2,2008.2,1515.1
787,1761.2,2008.4,1515.9
788,1761.2,2008.5,1516.8
789,1761.2,2008.7,1517.6
790,1761.2,2018.2,1576.6
791,1761.2,2018.3,1577.6
792,1761.2,2018.5,1578.6
793,1761.2,2018.6,1579.6
794,1761.2,2018.8,1580.6
795,1761.2,2018.9,1581.7
796,1761.2,2019.1,1582.7
797,1761.2,2019.2,1583.7
798,1761.2,2019.4,1584.7
799,1761.2,2019.6,1585.8
800,1761.2,2019.7,1586.8
801,1761.2,2019.9,1587.8
802,1761.2,2020,1588.8
803,1761.2,2020.2,1589.9
804,1761.2,2020.3,1590.9
805,1761.2,2020.5,1591.9
806,1761.2,2020.6,1593
807,1761.2,2020.8,1594
808,1761.2,2020.9,1595.1
809,1761.2,2021.1,1596.1
810,1761.2,2021.2,1597.2
811,1761.2,2021.4,1598.2
812,1761.2,2021.5,1599.3
813,1761.2,2021.7,1600.3
814,1761.2,2021.8,1601.4
815,1761.2,2022,1602.4
816,1761.2,2022.1,1603.5
817,1761.2,2022.3,1604.6
818,1761.2,2022.4,1605.6
819,1761.2,2022.6,1606.7
820,1761.2,2022.7,1607.7
821,1761.2,2022.9,1608.8
822,1761.2,2023,1609.9
823,1761.2,2023.2,1611
824,1761.2,2023.3,1612
825,1761.2,2023.5,1613.1
826,1761.2,2023.6,1614.2
827,1761.2,2023.8,1615.3
828,1761.2,2023.9,1616.3
829,1761.2,2024.1,1617.4
830,1761.2,2024.2,1618.5
831,1761.2,2024.4,1619.6
832,1761.2,2024.5,1620.7
833,1761.2,2024.7,1621.8
834,1761.2,2024.8,1622.8
835,1761.2,2025,1623.9
836,1761.2,2025.1,1625
837,1761.2,2025.3,1626.1
838,1761.2,2025.4,1627.2
839,1761.2,2025.6,1628.3
840,1761.2,2025.7,1629.4
841,1761.2,2025.9,1630.5
842,1761.2,2026,1631.6
843,1761.2,2026.2,1632.7
844,1761.2,2026.3,1633.8
845,1761.2,2026.5,1634.9
846,1761.2,2035.9,1705.7
847,1761.2,2036,1706.9
848,1761.2,2036.2,1708.1
849,1761.2,2036.3,1709.2
850,1761.2,2036.5,1710.4
851,1761.2,2036.6,1711.6
852,1761.2,2036.8,1712.8
853,1761.2,2036.9,1713.9
854,1761.2,2037.1,1715.1
855,1761.2,2037.2,1716.3
856,1761.2,2037.4,1717.5
857,1761.2,2037.5,1718.6
858,1761.2,2037.7,1719.8
859,1761.2,2037.8,1721
860,1761.2,2038,1722.2
861,1761.2,2038.1,1723.3
862,1761.2,2038.3,1724.5
863,1761.2,2038.4,1725.7
864,1761.2,2038.6,1726.9
865,1761.2,2038.7,1728.1
866,1761.2,2038.9,1729.2
867,1761.2,2039,1730.4
868,1761.2,2039.2,1731.6
869,1761.2,2039.3,1732.8
870,1761.2,2039.5,1734
871,1761.2,2039.6,1735.1
872,1761.2,2039.8,1736.3
873,1761.2,2039.9,1737.5
874,1761.2,2040.1,1738.7
875,1761.2,2040.2,1739.9
876,1761.2,2040.4,1741.1
877,1761.2,2040.5,1742.2
878,1761.2,2040.7,1743.4
879,1761.2,2040.8,1744.6
880,1761.2,2041,1745.8
881,1761.2,2041.1,1747
882,1761.2,2041.3,1748.2
883,1761.2,2041.4,1749.3
884,1761.2,2041.6,1750.5
885,1761.2,2041.7,1751.7
886,1761.2,2041.9,1752.9
887,1761.2,2042,1754.1
888,1761.2,2042.2,1755.3
889,1761.2,2042.3,1756.4
890,1761.2,2042.5,1757.6
891,1761.2,2042.6,1758.8
892,1761.2,2042.8,1760
893,1761.2,2042.9,1761.2
894,1761.2,2043.1,1762.4
895,1761.2,2043.2,1763.6
896,1761.2,2043.4,1764.7
897,1761.2,2043.5,1765.9
898,1761.2,2043.7,1767.1
899,1761.2,2043.8,1768.3
900,1761.2,2044,1769.5
901,1761.2,2044.2,1770.7
902,1761.2,2044.3,1771.8
903,1761.2,2053.7,1844.5
904,1761.2,2053.8,1845.7
905,1761.2,2054,1846.8
906,1761.2,2054.1,1848
907,1761.2,2054.3,1849.1
908,1761.2,2054.4,1850.2
909,1761.2,2054.6,1851.4
910,1761.2,2054.7,1852.5
911,1761.2,2054.9,1853.7
912,1761.2,2055,1854.8
913,1761.2,2055.2,1856
914,1761.2,2055.3,1857.1
915,1761.2,2055.5,1858.2
916,1761.2,2055.6,1859.4
917,1761.2,2055.8,1860.5
918,1761.2,2055.9,1861.7
919,1761.2,2056.1,1862.8
920,1761.2,2056.2,1863.9
921,1761.2,2056.4,1865.1
922,1761.2,2056.5,1866.2
923,1761.2,2056.7,1867.3
924,1761.2,2056.8,1868.5
925,1761.2,2057,1869.6
926,1761.2,2057.1,1870.7
927,1761.2,2057.3,1871.8
928,1761.2,2057.4,1873
929,1761.2,2057.6,1874.1
930,1761.2,2057.7,1875.2
931,1761.2,2057.9,1876.3
932,1761.2,2058,1877.4
933,1761.2,2058.2,1878.6
934,1761.2,2058.3,1879.7
935,1761.2,2058.5,1880.8
936,1761.2,2058.6,1881.9
937,1761.2,2058.8,1883
938,1761.2,2058.9,1884.1
939,1761.2,2059.1,1885.2
940,1761.2,2059.2,1886.3
941,1761.2,2059.4,1887.5
942,1761.2,2059.5,1888.6
943,1761.2,2059.7,1889.7
944,1761.2,2059.8,1890.8
945,1761.2,2060,1891.9
946,1761.2,2060.1,1893
947,1761.2,2060.3,1894.1
948,1761.2,2060.4,1895.2
949,1761.2,2060.6,1896.3
950,1761.2,2060.8,1897.3
951,1761.2,2060.9,1898.4
952,1761.2,2061.1,1899.5
953,1761.2,2061.2,1900.6
954,1761.2,2061.4,1901.7
955,1761.2,2061.5,1902.8
956,1761.2,2061.7,1903.9
957,1761.2,2061.8,1905
958,1761.2,2062,1906
959,1761.2,2062.1,1907.1
960,1761.2,2071.5,1970.3
961,1761.2,2071.6,1971.3
962,1761.2,2071.8,1972.2
963,1761.2,2071.9,1973.2
964,1761.2,2072.1,1974.1
965,1761.2,2072.2,1975.1
966,1761.2,2072.4,1976
967,1761.2,2072.5,1976.9
968,1761.2,2072.7,1977.9
969,1761.2,2072.8,1978.8
970,1761.2,2073,1979.7
971,1761.2,2073.1,1980.7
972,1761.2,2073.3,1981.6
973,1761.2,2073.4,1982.5
974,1761.2,2073.6,1983.4
975,1761.2,2073.7,1984.4
976,1761.2,2073.9,1985.3
977,1761.2,2074,1986.2
978,1761.2,2074.2,1987.1
979,1761.2,2074.3,1988
980,1761.2,2074.5,1988.9
981,1761.2,2074.6,1989.8
982,1761.2,2074.8,1990.7
983,1761.2,2074.9,1991.6
984,1761.2,2075.1,1992.5
985,1761.2,2075.2,1993.4
986,1761.2,2075.4,1994.3
987,1761.2,2075.5,1995.2
988,1761.2,2075.7,1996.1
989,1761.2,2075.8,1996.9
990,1761.2,2076,1997.8
991,1761.2,2076.1,1998.7
992,1761.2,2076.3,1999.6
993,1761.2,2076.4,2000.4
994,1761.2,2076.6,2001.3
995,1761.2,2076.7,2002.2
996,1761.2,2076.9,2003
997,1761.2,2077.1,2003.9
998,1761.2,2077.2,2004.7
999,1761.2,2077.4,2005.6
1000,1761.2,2077.5,2006.5
1001,1761.2,2077.7,2007.3
1002,1761.2,2077.8,2008.1
1003,1761.2,2078,2009
1004,1761.2,2078.1,2009.8
1005,1761.2,2078.3,2010.7
1006,1761.2,2078.4,2011.5
1007,1761.2,2078.6,2012.3
1008,1761.2,2078.7,2013.2
1009,1761.2,2078.9,2014
1010,1761.2,2079,2014.8
1011,1761.2,2079.2,2015.6
1012,1761.2,2079.3,2016.5
1013,1761.2,2079.5,2017.3
1014,1761.2,2079.6,2018.1
1015,1761.2,2079.8,2018.9
1016,1761.2,2089.3,2063.6
1017,1761.2,2089.4,2064.2
1018,1761.2,2089.6,2064.8
1019,1761.2,2089.7,2065.4
1020,1761.2,2089.9,2066
1021,1761.2,2090,2066.6
1022,1761.2,2090.2,2067.2
1023,1761.2,2090.3,2067.8
1024,1761.2,2090.5,2068.4
1025,1761.2,2090.6,2069
1026,1761.2,2090.8,2069.5
1027,1761.2,2090.9,2070.1
1028,1761.2,2091.1,2070.7
1029,1761.2,2091.2,2071.2
1030,1761.2,2091.4,2071.8
1031,1761.2,2091.5,2072.4
1032,1761.2,2091.7,2072.9
1033,1761.2,2091.8,2073.5
1034,1761.2,2092,2074
1035,1761.2,2092.1,2074.5
1036,1761.2,2092.3,2075.1
1037,1761.2,2092.4,2075.6
1038,1761.2,2092.6,2076.2
1039,1761.2,2092.7,2076.7
1040,1761.2,2092.9,2077.2
1041,1761.2,2093,2077.7
1042,1761.2,2093.2,2078.2
1043,1761.2,2093.3,2078.8
1044,1761.2,2093.5,2079.3
1045,1761.2,2093.7,2079.8
1046,1761.2,2093.8,2080.3
1047,1761.2,2094,2080.8
1048,1761.2,2094.1,2081.3
1049,1761.2,2094.3,2081.8
1050,1761.2,2094.4,2082.3
1051,1761.2,2094.6,2082.7
1052,1761.2,2094.7,2083.2
1053,1761.2,2094.9,2083.7
1054,1761.2,2095,2084.2
1055,1761.2,2095.2,2084.6
1056,1761.2,2095.3,2085.1
1057,1761.2,2095.5,2085.6
1058,1761.2,2095.6,2086
1059,1761.2,2095.8,2086.5
1060,1761.2,2095.9,2086.9
1061,1761.2,2096.1,2087.4
1062,1761.2,2096.2,2087.8
1063,1761.2,2096.4,2088.3
1064,1761.2,2096.5,2088.7
1065,1761.2,2096.7,2089.2
1066,1761.2,2096.8,2089.6
1067,1761.2,2097,2090
1068,1761.2,2097.1,2090.4
1069,1761.2,2097.3,2090.9
1070,1761.2,2097.4,2091.3
1071,1761.2,2097.6,2091.7
1072,1761.2,2107.1,2109.9
1073,1761.2,2107.2,2110.1
1074,1761.2,2107.4,2110.2
1075,1761.2,2107.5,2110.4
1076,1761.2,2107.7,2110.5
1077,1761.2,2107.8,2110.7
1078,1761.2,2108,2110.8
1079,1761.2,2108.1,2111
1080,1761.2,2108.3,2111.1
1081,1761.2,2108.4,2111.3
1082,1761.2,2108.6,2111.4
1083,1761.2,2108.7,2111.5
1084,1761.2,2108.9,2111.6
1085,1761.2,2109,2111.7
1086,1761.2,2109.2,2111.9
1087,1761.2,2109.3,2112
1088,1761.2,2109.5,2112.1
1089,1761.2,2109.6,2112.2
1090,1761.2,2109.8,2112.3
1091,1761.2,2109.9,2112.4
1092,1761.2,2110.1,2112.5
1093,1761.2,2110.3,2112.5
1094,1761.2,2110.4,2112.6
1095,1761.2,2110.6,2112.7
1096,1761.2,2110.7,2112.8
1097,1761.2,2110.9,2112.8
1098,1761.2,2111,2112.9
1099,1761.2,2111.2,2113
1100,1761.2,2111.3,2113
1101,1761.2,2111.5,2113.1
1102,1761.2,2111.6,2113.1
1103,1761.2,2111.8,2113.2
1104,1761.2,2111.9,2113.2
1105,1761.2,2112.1,2113.3
1106,1761.2,2112.2,2113.3
1107,1761.2,2112.4,2113.3
1108,1761.2,2112.5,2113.3
1109,1761.2,2112.7,2113.4
1110,1761.2,2112.8,2113.4
1111,1761.2,2113,2113.4
1112,1761.2,2113.1,2113.4
1113,1761.2,2113.3,2113.4
1114,1761.2,2113.4,2113.4


==> ki_xEnKF_alt.csv <==
x,sig,lb,ub
1,1078.3,1231,925.59
2,1038.1,1173.2,902.99
3,1052.6,1172,933.26
4,1236.8,1389.7,1084
5,1261.6,1440.6,1082.5
6,1334.7,1530.7,1138.8
7,1338.3,1553,1123.7
8,1337.7,1557.1,1118.4
9,1336.6,1576.6,1096.7
10,1339,1573.2,1104.8
11,1340.1,1574,1106.3
12,1336.4,1570.5,1102.4
13,1339.1,1574.8,1103.4
14,1341.9,1581.4,1102.3
15,1342.1,1587.7,1096.4
16,1349.4,1614.8,1083.9
17,1366.9,1657.9,1075.8
18,1334,1601.9,1066.1
19,1328.8,1593.7,1063.9
20,1330.3,1595.8,1064.8
21,1316.6,1584.3,1048.8
22,1315.9,1581.2,1050.6
23,1310.4,1575.5,1045.3
24,1336.3,1595.6,1076.9
25,1367.7,1616,1119.4
26,1335.6,1588.8,1082.4
27,1355.5,1599.2,1111.9
28,1452.6,1673.5,1231.7
29,1444,1660.2,1227.9
30,1485.9,1686.9,1285
31,1559.2,1742.5,1376
32,1468.8,1682,1255.6
33,1451.8,1668.8,1234.7
34,1433.2,1653.1,1213.2
35,1413.3,1638.1,1188.5
36,1415.2,1637.8,1192.6
37,1461.5,1676.6,1246.5
38,1485.5,1699.1,1271.9
39,1538.3,1751.3,1325.2
40,1567.9,1774.4,1361.5
41,1548.3,1751.9,1344.7
42,1578.8,1785.9,1371.7
43,1585.6,1795.3,1375.8
44,1595.8,1799,1392.5
45,1595.6,1797.4,1393.9
46,1605.8,1805.8,1405.7
47,1624.1,1822.4,1425.9
48,1630.6,1826.6,1434.6
49,1643.8,1840.3,1447.4
50,1623.7,1818.2,1429.2
51,1621.7,1816.2,1427.2
52,1620.8,1815.8,1425.7
53,1627.7,1825.4,1430
54,1628.5,1825.7,1431.4
55,1627.7,1824.9,1430.5
56,1631.6,1829.3,1433.8
57,1631.2,1828.5,1434
58,1624.1,1817.2,1431.1
59,1631.9,1825.4,1438.4
60,1624.1,1810.4,1437.7
61,1664.7,1875.1,1454.4
62,1686.3,1916.3,1456.2
63,1702.1,1939,1465.2
64,1765.7,2071.9,1459.6
65,1757.1,2045.4,1468.7
66,1750.6,2024.9,1476.4
67,1714.7,1946.8,1482.5
68,1723.2,1961.2,1485.1
69,1737.4,1988.7,1486
70,1744.4,2002.4,1486.5
71,1752.3,2019.3,1485.4
72,1747.7,2007,1488.4
73,1755.4,2031.5,1479.2
74,1755.3,2032.7,1477.8
75,1753.2,2032.1,1474.2
76,1749.3,2029,1469.6
77,1749.2,2029,1469.3
78,1756.8,2038.1,1475.5
79,1757.9,2039.7,1476.2
80,1756.6,2037.7,1475.5
81,1764.8,2048.2,1481.5
82,1753.8,2032,1475.5
83,1744.1,2016.5,1471.7
84,1733.4,2000.9,1465.8
85,1724.1,1987.3,1460.9
86,1735.2,2000.2,1470.3
87,1712.9,1967.3,1458.6
88,1688.5,1934.5,1442.5
89,1696.7,1941.9,1451.5
90,1698.7,1941.2,1456.3
91,1693.4,1930.9,1456
92,1724.2,1968.2,1480.3
93,1755.5,2006.3,1504.7
94,1833.8,2114.9,1552.7
95,1858.2,2143.5,1572.8
96,1826.2,2093.2,1559.2
97,1805.7,2058.9,1552.4
98,1767.9,2004.6,1531.1
99,1748.2,1974.3,1522
100,1769.3,1996.9,1541.7
101,1776.2,2012.2,1540.2
102,1776.5,2011.6,1541.4
103,1771.4,2001.7,1541.1
104,1776,2008.6,1543.3
105,1780.8,2016.3,1545.3
106,1782.3,2018.1,1546.6
107,1790.2,2031.5,1548.8
108,1784.9,2022,1547.7
109,1784.1,2020.8,1547.4
110,1786,2023.7,1548.3
111,1783.4,2019.4,1547.4
112,1784,2020.2,1547.8
113,1785.3,2022.2,1548.4
114,1782.5,2018.5,1546.6
115,1785.2,2021.7,1548.8
116,1786,2021.5,1550.6
117,1772.8,2002.8,1542.7
118,1766.1,1991.6,1540.7
119,1775.6,1998.6,1552.5
120,1783.4,2004.4,1562.4
121,1801.8,2023.5,1580.1
122,1822,2046.7,1597.4
123,1833.4,2058.7,1608.1
124,1862,2096.5,1627.5
125,1866.7,2101.4,1632
126,1862.9,2096.7,1629.2
127,1875.9,2113.1,1638.7
128,1881,2116.7,1645.3
129,1894.8,2137.4,1652.3
130,1893.2,2133.5,1652.9
131,1890.5,2130.2,1650.9
132,1890.5,2131.7,1649.3
133,1890.5,2132.3,1648.7
134,1889.3,2130.3,1648.2
135,1888.6,2130.7,1646.5
136,1883.4,2123.8,1643.1
137,1881.1,2121.9,1640.3
138,1885.5,2128.3,1642.8
139,1886.7,2128.8,1644.6
140,1898,2143.4,1652.6
141,1890.8,2132.7,1648.8
142,1902.5,2147,1658
143,1884,2119.8,1648.2
144,1879.1,2112.9,1645.4
145,1871.9,2102.7,1641
146,1878.1,2108.9,1647.3
147,1861.3,2084,1638.5
148,1875,2101.1,1649
149,1876.4,2099.8,1652.9
150,1858.4,2074.1,1642.6
151,1851,2080.3,1621.7
152,1852.7,2077.2,1628.1
153,1853.5,2071.9,1635.2
154,1854.1,2072.4,1635.8
155,1855.9,2076.9,1634.9
156,1856.4,2076.4,1636.4
157,1847.7,2061.8,1633.5
158,1849.7,2064.3,1635.1
159,1850.4,2064.8,1636
160,1848.4,2061.6,1635.3
161,1850.9,2064.5,1637.3
162,1852.1,2065.6,1638.6
163,1837.8,2046.8,1628.9
164,1838.2,2046.9,1629.5
165,1841.6,2050.9,1632.3
166,1840.2,2049.1,1631.4
167,1841.1,2050,1632.2
168,1842.7,2051.9,1633.5
169,1844.2,2053.8,1634.6
170,1845.2,2055,1635.4
171,1845.7,2055.6,1635.7
172,1855.2,2067,1643.3
173,1853.6,2064.1,1643
174,1866.2,2078.2,1654.1
175,1864.4,2073.3,1655.4
176,1860.8,2066,1655.5
177,1888,2096.9,1679.2
178,1887,2093.2,1680.9
179,1868.6,2068.3,1668.9
180,1888.4,2087.3,1689.4
181,1894.2,2090.9,1697.5
182,1879.6,2068.2,1690.9
183,1893.2,2082.4,1703.9
184,1904.7,2093.3,1716
185,1925.1,2117.2,1733.1
186,1930.3,2121.6,1739
187,1939.7,2133,1746.4
188,1939.5,2132.1,1747
189,1946.2,2141,1751.4
190,1942.5,2135.2,1749.8
191,1942.8,2135.6,1750
192,1944.1,2138,1750.2
193,1944.1,2138.1,1750.2
194,1944.1,2138.3,1749.9
195,1943.3,2138,1748.5
196,1941.2,2135.7,1746.6
197,1946.6,2141.2,1752.1
198,1947.4,2142,1752.9
199,1948.6,2143.1,1754.1
200,1941.3,2134.5,1748.1
201,1928.7,2128,1729.5
202,1937.5,2134.6,1740.4
203,1934.1,2132.2,1736.1
204,1937.3,2133,1741.7
205,1937.1,2133,1741.2
206,1937.1,2133.3,1740.8
207,1937.6,2133.7,1741.5
208,1940.1,2138.4,1741.8
209,1939.8,2137.6,1742
210,1933.4,2127.8,1739
211,1941.3,2137.4,1745.2
212,1937.5,2131.1,1743.8
213,1940.1,2133.7,1746.6
214,1938.9,2131.4,1746.4
215,1941.5,2134,1749.1
216,1941.3,2132.9,1749.6
217,1954.5,2149,1760
218,1962,2158.2,1765.9
219,1956.2,2150.3,1762
220,1958.8,2153.2,1764.3
221,1959.1,2153.1,1765.1
222,1958.4,2151.9,1764.9
223,1962.2,2156.4,1768.1
224,1959.8,2153.4,1766.3
225,1958.3,2151.5,1765.1
226,1958.8,2152.1,1765.5
227,1956.4,2149.1,1763.7
228,1953.7,2145.7,1761.7
229,1949.4,2140,1758.9
230,1966.1,2158.7,1773.5
231,1955.7,2144.8,1766.6
232,1933.7,2117.4,1750
233,1942.3,2124.2,1760.3
234,1962,2144.7,1779.3
235,1967.6,2148.1,1787.2
236,1971.2,2149.7,1792.7
237,1961.1,2134.7,1787.4
238,1957.7,2128.7,1786.7
239,1970.8,2141.4,1800.3
240,1991.7,2162.2,1821.1
241,1977.6,2144,1811.1
242,2009.6,2183,1836.3
243,2007.5,2178.8,1836.1
244,2010.5,2180.9,1840.1
245,2003.2,2171.2,1835.2
246,1998.9,2165.7,1832.1
247,2003.5,2170.7,1836.3
248,1998.4,2164.9,1831.8
249,1999.5,2167,1832
250,1992.8,2160.6,1825
251,1989.2,2161.8,1816.7
252,1997.8,2168.3,1827.4
253,1990,2161.6,1818.5
254,1992.5,2163.5,1821.4
255,1996.2,2166.6,1825.9
256,1998.7,2169.3,1828.1
257,1998.4,2169.4,1827.4
258,1998.8,2170.3,1827.3
259,2001.2,2173.6,1828.8
260,1996.6,2167,1826.3
261,1992.9,2162.2,1823.5
262,1995.7,2165.1,1826.3
263,2000.5,2171.1,1829.9
264,1997.9,2167.5,1828.2
265,1986.6,2154.6,1818.6
266,1993.5,2162.3,1824.8
267,1995.1,2162.8,1827.4
268,1990.6,2157,1824.3
269,1989,2153.9,1824
270,2004.9,2171,1838.9
271,2006,2171.6,1840.5
272,1996.8,2160.1,1833.5
273,1996.2,2159.2,1833.2
274,1999.9,2162.8,1837
275,1996.4,2158.6,1834.2
276,2004.2,2166.8,1841.7
277,2005.5,2167.9,1843.1
278,2008.7,2171.3,1846.1
279,2011.5,2174.3,1848.7
280,2011,2173.6,1848.3
281,2015.2,2178.2,1852.1
282,2015.7,2178.9,1852.6
283,2015.7,2178.7,1852.7
284,2016.9,2179.9,1854
285,2019.3,2182.3,1856.3
286,2014.1,2175.6,1852.5
287,2005.7,2165.2,1846.2
288,2007.1,2166,1848.2
289,2001.9,2159,1844.8
290,2017.4,2175.5,1859.2
291,2002,2156.4,1847.6
292,1995.3,2146.9,1843.6
293,1970.7,2117.4,1824.1
294,1966.5,2111.8,1821.3
295,1947.1,2088.8,1805.4
296,1952.2,2096.4,1808.1
297,1943.5,2085.2,1801.7
298,1940.6,2082.9,1798.3
299,1935.5,2076.6,1794.4
300,1929.2,2072.9,1785.5
301,1904.1,2051,1757.2
302,1886.2,2038.9,1733.4
303,1894.6,2045.9,1743.3
304,1893.6,2045.5,1741.7
305,1892.2,2046.3,1738.1
306,1905.7,2054.8,1756.6
307,1904.6,2054.1,1755.1
308,1904.9,2054.8,1755.1
309,1903.7,2054.4,1752.9
310,1903.6,2054.6,1752.7
311,1903.8,2054.5,1753.2
312,1902.3,2051.7,1752.8
313,1902.3,2051.9,1752.6
314,1903.7,2053.2,1754.3
315,1900.4,2049.1,1751.8
316,1896.1,2043.8,1748.3
317,1899.5,2047.2,1751.9
318,1894.8,2041.9,1747.7
319,1895.3,2041.4,1749.2
320,1897.7,2043.1,1752.4
321,1902,2046.8,1757.3
322,1895.5,2040.3,1750.8
323,1893.4,2037.6,1749.2
324,1880.9,2024.2,1737.6
325,1887.3,2030,1744.7
326,1879.7,2021.3,1738
327,1881.1,2021.8,1740.4
328,1886.6,2027.3,1745.9
329,1887.8,2028,1747.7
330,1886.7,2026.9,1746.6
331,1893.6,2033,1754.2
332,1896.4,2035.7,1757.2
333,1900.6,2039.8,1761.4
334,1901.2,2040.3,1762.1
335,1898.4,2037.4,1759.3
336,1895.3,2034.5,1756.2
337,1897.1,2036.1,1758
338,1895.6,2034.6,1756.6
339,1895.2,2034.2,1756.2
340,1895.5,2034.5,1756.5
341,1892.9,2031.3,1754.4
342,1893.5,2031.7,1755.2
343,1891.6,2029,1754.1
344,1888.8,2025.7,1751.9
345,1880.2,2015.6,1744.9
346,1882.4,2017.1,1747.8
347,1865.8,1998.7,1732.9
348,1851.7,1983.9,1719.6
349,1840.7,1971.8,1709.6
350,1829.1,1959.2,1699
351,1847.6,1976.7,1718.4
352,1858.6,1991.2,1726
353,1843.2,1972.5,1713.8
354,1836.6,1969.6,1703.6
355,1824.4,1957.4,1691.3
356,1826.5,1961.5,1691.5
357,1823.4,1958.2,1688.5
358,1816.6,1955,1678.3
359,1812,1953,1670.9
360,1808.4,1952.6,1664.1
361,1807.9,1953.5,1662.3
362,1807.5,1953.2,1661.7
363,1807.3,1953.7,1660.9
364,1807.7,1955.7,1659.7
365,1808.5,1958.3,1658.8
366,1807.3,1958.6,1656.1
367,1807.6,1959.4,1655.9
368,1812.7,1969.3,1656.2
369,1815.9,1973.9,1657.8
370,1817.5,1976.3,1658.7
371,1824.1,1984.6,1663.6
372,1824.4,1985.1,1663.8
373,1827.2,1987.4,1667.1
374,1831.8,1994.4,1669.2
375,1839,2003.6,1674.4
376,1854.8,2024.6,1685
377,1858.4,2027.9,1688.9
378,1854.6,2021.8,1687.3
379,1855.9,2022.3,1689.4
380,1860.5,2027,1694
381,1852,2015.9,1688.1
382,1851.3,2014,1688.7
383,1851.3,2013.3,1689.3
384,1854.1,2015.9,1692.4
385,1851.3,2012.3,1690.2
386,1852.1,2012.7,1691.5
387,1850.1,2010,1690.2
388,1850.7,2010.5,1691
389,1854.7,2014.2,1695.2
390,1852.4,2011.2,1693.6
391,1849.5,2007.9,1691
392,1850.7,2009.1,1692.3
393,1852.1,2010.7,1693.5
394,1852.7,2011.4,1694.1
395,1853,2011.6,1694.4
396,1852.8,2011.4,1694.2
397,1852.7,2011.4,1694.1
398,1852.3,2010.8,1693.7
399,1847.5,2007.5,1687.6
400,1846.5,2006.8,1686.1
401,1824.7,1988.4,1661.1
402,1834.5,1994.6,1674.4
403,1841.5,1999.7,1683.3
404,1843.1,2000.3,1685.9
405,1841,1997.7,1684.3
406,1824.9,1982.9,1667
407,1820.9,1979.1,1662.6
408,1826.3,1983.4,1669.1
409,1808.5,1968.8,1648.2
410,1806.4,1966.9,1645.9
411,1807.2,1968.6,1645.8
412,1798.9,1963.1,1634.7
413,1792.6,1959.7,1625.6
414,1789.1,1958.4,1619.9
415,1788.2,1960,1616.5
416,1788.8,1959.1,1618.4
417,1789.7,1960.4,1619
418,1790,1963.1,1616.9
419,1789.4,1968.3,1610.5
420,1789.1,1967.4,1610.7
421,1789.6,1967.6,1611.7
422,1789.4,1967.1,1611.7
423,1791.7,1971.7,1611.7
424,1792.6,1972.7,1612.5
425,1796.3,1978.8,1613.8
426,1802,1987.7,1616.2
427,1805.6,1993.4,1617.9
428,1810.2,1999.4,1620.9
429,1814.4,2005.7,1623.2
430,1814.8,2004.8,1624.7
431,1817.2,2007.1,1627.4
432,1815.2,2003.1,1627.3
433,1813.3,2000.6,1625.9
434,1823.8,2012.1,1635.5
435,1823.9,2011.2,1636.7
436,1830.7,2017.5,1644
437,1825.6,2010.6,1640.6
438,1823.4,2008.6,1638.2
439,1826.1,2010,1642.2
440,1824.5,2008.8,1640.1
441,1821.8,2005.4,1638.3
442,1822.1,2005.4,1638.9
443,1819.9,2002.8,1637
444,1822.1,2004.7,1639.5
445,1825.8,2008.2,1643.5
446,1826.8,2009.1,1644.4
447,1830.8,2013.1,1648.6
448,1827.3,2009.4,1645.1
449,1827.1,2009.2,1645
450,1826.2,2008.2,1644.1
451,1826.3,2009.2,1643.5
452,1824.9,2008,1641.8
453,1824.1,2007.4,1640.8
454,1822,2004.1,1639.8
455,1824,2006.7,1641.3
456,1818.8,2002.1,1635.5
457,1830.7,2012.2,1649.2
458,1830.4,2013.3,1647.6
459,1798.8,1983.2,1614.4
460,1785.8,1972.4,1599.1
461,1758.7,1952.8,1564.5
462,1745.8,1939.5,1552.1
463,1747.8,1938.3,1557.3
464,1762.7,1950.7,1574.6
465,1757.8,1944.5,1571.2
466,1754.4,1939.9,1568.9
467,1750,1936,1564.1
468,1748,1935.1,1561
469,1752.9,1939.7,1566.2
470,1750.8,1938.5,1563.2
471,1751.6,1938.5,1564.8
472,1755.2,1942.2,1568.2
473,1757.3,1944.3,1570.3
474,1760.7,1949.5,1571.9
475,1760.3,1948.8,1571.7
476,1760.5,1948.8,1572.3
477,1760.7,1948.2,1573.1
478,1762.1,1949.3,1574.9
479,1763.4,1950.6,1576.3
480,1764.3,1951.2,1577.3
481,1762.6,1950,1575.2
482,1763,1950.4,1575.6
483,1759.6,1947.3,1571.9
484,1767.7,1954.3,1581.2
485,1770.4,1956.4,1584.3
486,1774.7,1959.6,1589.7
487,1780.6,1964.5,1596.7
488,1777.3,1960.9,1593.6
489,1777,1960.7,1593.4
490,1775.7,1960.1,1591.4
491,1786.3,1970.3,1602.3
492,1790.1,1974.3,1605.9
493,1787.3,1971.7,1602.8
494,1789.9,1974.5,1605.4
495,1794.6,1978.4,1610.8
496,1799.1,1982.1,1616.2
497,1801.3,1983.2,1619.3
498,1798.6,1981.6,1615.7
499,1800.9,1982.8,1619
500,1806,1986.8,1625.2
501,1806.3,1987.6,1625.1
502,1805.6,1987.9,1623.2
503,1805.6,1988,1623.2
504,1805.5,1988.8,1622.2
505,1805.6,1988.3,1622.8
506,1805.6,1988,1623.1
507,1805.4,1988.1,1622.8
508,1800.5,1983.6,1617.5
509,1794.9,1977.6,1612.2
510,1803.1,1987.1,1619.1
511,1787.4,1970.5,1604.4
512,1772.8,1954.7,1590.9
513,1762.1,1943.7,1580.6
514,1764.9,1945.9,1584
515,1752.8,1935.2,1570.4
516,1738.2,1916,1560.3
517,1746,1920.2,1571.9
518,1732.7,1902.3,1563
519,1734.1,1900.3,1567.8
520,1730.7,1896.7,1564.7
521,1713.1,1875.3,1550.9
522,1700,1861.1,1539
523,1686.2,1844,1528.4
524,1690.6,1847.6,1533.7
525,1685.4,1839.1,1531.6
526,1686.6,1840,1533.2
527,1677.7,1829.2,1526.2
528,1668.1,1817.1,1519.2
529,1668.4,1817.9,1518.9
530,1663.6,1810.1,1517
531,1653.5,1797.2,1509.9
532,1649.7,1791.5,1508
533,1649.2,1792,1506.5
534,1653.3,1798.9,1507.7
535,1650.6,1794.7,1506.5
536,1651.3,1796.1,1506.5
537,1650.4,1795.6,1505.2
538,1649.8,1794.2,1505.5
539,1647.3,1786.3,1508.2
540,1646.9,1785.3,1508.6
541,1646.9,1784.8,1509
542,1647,1786.5,1507.6
543,1647,1787.3,1506.6
544,1646.5,1788,1505.1
545,1645,1790.4,1499.5
546,1643.2,1791.1,1495.3
547,1644.8,1790.7,1498.8
548,1646.7,1790.5,1502.8
549,1649,1791.2,1506.9
550,1650.6,1791.4,1509.9
551,1652.3,1795.9,1508.7
552,1658.7,1802.2,1515.1
553,1656,1800.7,1511.2
554,1654.8,1803.5,1506.2
555,1654.5,1804.9,1504.1
556,1654.3,1802.5,1506
557,1653.9,1800.1,1507.6
558,1653.1,1799.4,1506.8
559,1652.8,1799.9,1505.7
560,1653.1,1800.4,1505.8
561,1653.1,1800.1,1506.1
562,1653.2,1799.7,1506.7
563,1653.3,1799.6,1506.9
564,1655.9,1802.1,1509.7
565,1652.3,1798.3,1506.3
566,1648.1,1794.7,1501.6
567,1647.3,1792.4,1502.2
568,1661.4,1804.2,1518.6
569,1646,1787.7,1504.3
570,1653.3,1794,1512.7
571,1647.1,1788.2,1505.9
572,1626.9,1767.4,1486.3
573,1614.5,1755.4,1473.6
574,1611.1,1749.9,1472.3
575,1568.8,1707.8,1429.7
576,1564.8,1698.5,1431.2
577,1592.4,1722.2,1462.5
578,1591.6,1719.8,1463.3
579,1598.6,1725.4,1471.8
580,1591.2,1716,1466.3
581,1596.3,1720.7,1472
582,1588.2,1710.8,1465.6
583,1578.2,1698.3,1458.1
584,1577.1,1696.4,1457.8
585,1574,1692.9,1455
586,1575.3,1694.4,1456.3
587,1580.2,1700.4,1460.1
588,1580,1700.1,1459.9
589,1579.8,1700,1459.5
590,1577.6,1696.8,1458.4
591,1580.7,1701.7,1459.7
592,1581.4,1703.1,1459.7
593,1578.4,1698.1,1458.7
594,1579,1699.7,1458.3
595,1579.3,1700.5,1458
596,1580.4,1704.7,1456.2
597,1580.2,1703.2,1457.1
598,1580.2,1700.4,1460.1
599,1580.2,1700.3,1460.1
600,1580.6,1700,1461.1
601,1566.6,1688.5,1444.6
602,1556.7,1679.9,1433.4
603,1558.8,1682,1435.7
604,1555.9,1679.1,1432.8
605,1556.1,1680.5,1431.7
606,1555.9,1679.7,1432.1
607,1557.3,1681,1433.6
608,1561.9,1686.2,1437.6
609,1568.2,1694.4,1442
610,1566.2,1692.8,1439.6
611,1567,1694.5,1439.6
612,1567.5,1694.2,1440.7
613,1567.7,1694.6,1440.9
614,1568,1694.2,1441.7
615,1568,1694.3,1441.6
616,1567.9,1694.7,1441.1
617,1568,1694.6,1441.4
618,1568,1694.9,1441
619,1567.9,1694.7,1441.1
620,1567.8,1694.8,1440.8
621,1569.6,1696.4,1442.9
622,1569.1,1695.9,1442.4
623,1569.3,1695.8,1442.9
624,1578.2,1704,1452.4
625,1563.9,1689.9,1437.9
626,1555.4,1681,1429.8
627,1554.3,1679.2,1429.3
628,1551.9,1676.9,1427
629,1532.1,1656,1408.2
630,1536.4,1657,1415.9
631,1571.9,1690.5,1453.4
632,1552.6,1668.8,1436.4
633,1544.6,1659.8,1429.4
634,1543,1656.5,1429.5
635,1553.6,1666,1441.1
636,1561.4,1672.6,1450.2
637,1551.3,1661.1,1441.5
638,1540,1647.8,1432.1
639,1525.8,1633.4,1418.2
640,1538,1646.2,1429.8
641,1532.9,1639.5,1426.3
642,1530.3,1636,1424.7
643,1522.6,1627.5,1417.7
644,1527.9,1634,1421.7
645,1524.9,1630.2,1419.6
646,1524.8,1629.7,1420
647,1526.9,1632.2,1421.6
648,1523.4,1628.3,1418.4
649,1526.9,1633.6,1420.2
650,1525.8,1632.5,1419.2
651,1537.6,1646.4,1428.8
652,1524.1,1631.4,1416.7
653,1525.6,1634.5,1416.7
654,1535.9,1646.9,1424.9
655,1532.3,1642,1422.7
656,1536.8,1647.3,1426.4
657,1535.2,1645.1,1425.2
658,1535.7,1646.5,1425
659,1535,1646,1423.9
660,1534.8,1644.9,1424.6
661,1537.4,1649.6,1425.2
662,1537.3,1649.2,1425.4
663,1536.3,1647,1425.7
664,1536.9,1648.8,1425
665,1536.3,1646.6,1426
666,1536,1645,1427
667,1536.1,1645.1,1427.1
668,1536,1643.9,1428.1
669,1536,1644.1,1427.8
670,1535.8,1644.7,1426.9
671,1535.8,1644.9,1426.7
672,1535.6,1644.7,1426.5
673,1535.6,1644.6,1426.6
674,1535.4,1644.6,1426.3
675,1535.4,1644.5,1426.3
676,1535.3,1644.5,1426.2
677,1535.4,1644.5,1426.2
678,1534.4,1643.6,1425.2
679,1534.2,1643.3,1425.1
680,1534,1643,1425
681,1529.7,1638.9,1420.6
682,1536,1644.2,1427.8
683,1534.7,1642.4,1427
684,1529.3,1636.5,1422.1
685,1520.8,1627.7,1413.9
686,1528.5,1634,1423
687,1523,1627.9,1418.1
688,1518.9,1623,1414.7
689,1513.4,1616.7,1410.1
690,1498.5,1601.7,1395.2
691,1519.8,1620.6,1418.9
692,1521.3,1621,1421.5
693,1512.6,1611.7,1413.5
694,1506,1605,1407
695,1509.2,1607.8,1410.7
696,1497.8,1596.7,1398.9
697,1495.1,1593.9,1396.3
698,1489.7,1588.1,1391.4
699,1490.2,1588.6,1391.8
700,1486.3,1585.1,1387.5
701,1461.4,1563.1,1359.7
702,1460.7,1559.8,1361.6
703,1459.4,1557.8,1360.9
704,1459.8,1557.2,1362.3
705,1457.1,1553.9,1360.3
706,1471.6,1569.7,1373.5
707,1470.8,1568.5,1373.1
708,1473.5,1571.6,1375.3
709,1478.2,1577.3,1379.1
710,1482.2,1582.5,1381.8
711,1485,1586.8,1383.2
712,1489.9,1594.4,1385.4
713,1490.6,1596.1,1385.2
714,1492.6,1600.3,1384.8
715,1490.7,1596.4,1384.9
716,1490.5,1596.4,1384.6
717,1490.8,1598.1,1383.6
718,1490.7,1596.2,1385.3
719,1491,1594.9,1387.2
720,1491.2,1594.8,1387.7
721,1491,1596.5,1385.6
722,1491.8,1596.1,1387.5
723,1491.2,1595.7,1386.6
724,1493.3,1595.9,1390.6
725,1493.2,1596.2,1390.2
726,1493,1596.8,1389.2
727,1493.8,1596.7,1390.8
728,1493.1,1596.9,1389.3
729,1493.4,1597.4,1389.4
730,1494.1,1597.6,1390.6
731,1494.4,1597.9,1390.8
732,1494.3,1597.5,1391.1
733,1494.8,1598,1391.6
734,1495.1,1598.2,1391.9
735,1496.9,1599.9,1393.9
736,1495.4,1598.2,1392.6
737,1490.9,1593.7,1388.1
738,1494.6,1596.8,1392.3
739,1483.2,1585.9,1380.6
740,1478.5,1581.2,1375.8
741,1473.7,1576.3,1371.2
742,1474.3,1576,1372.5
743,1478.1,1578.6,1377.5
744,1489.2,1587.9,1390.5
745,1485.7,1583.6,1387.7
746,1486.7,1583.6,1389.7
747,1492,1587.9,1396
748,1476.8,1572.6,1381
749,1479.1,1574.2,1384
750,1489.8,1584.1,1395.5
751,1533.6,1631.8,1435.4
752,1527,1622.8,1431.2
753,1543.3,1641.8,1444.7
754,1535.6,1632.9,1438.2
755,1529.8,1625.5,1434
756,1529.1,1624.6,1433.5
757,1531.5,1628.2,1434.8
758,1531.1,1627.8,1434.4
759,1528,1623.6,1432.4
760,1525.2,1621.6,1428.8
761,1531.9,1631.6,1432.2
762,1536.2,1637.9,1434.6
763,1535.4,1636.3,1434.5
764,1535.5,1636.6,1434.4
765,1536.4,1638.7,1434
766,1536.1,1637.7,1434.4
767,1536.4,1639.5,1433.4
768,1536.4,1640.7,1432.2
769,1536.9,1638.7,1435.1
770,1536.4,1640.1,1432.7
771,1536.4,1640,1432.8
772,1536.3,1639.6,1433
773,1536.4,1639.5,1433.3
774,1536.5,1639,1433.9
775,1537.4,1638.9,1436
776,1532.1,1637.9,1426.3
777,1532.1,1638.2,1426
778,1534.6,1639.5,1429.6
779,1535.1,1639.6,1430.6
780,1534.1,1639.9,1428.2
781,1535.6,1640.4,1430.8
782,1535,1640,1430
783,1535.1,1640.8,1429.3
784,1533.6,1640.6,1426.6
785,1532.8,1639.7,1426
786,1534.3,1640.4,1428.2
787,1533,1639.7,1426.4
788,1532.7,1639.6,1425.8
789,1533.1,1639.8,1426.4
790,1532.1,1638.8,1425.4
791,1533.5,1640.4,1426.6
792,1533.6,1640.5,1426.7
793,1534.6,1641.7,1427.5
794,1535.4,1642.4,1428.5
795,1536.7,1643.6,1429.9
796,1534.4,1641.1,1427.7
797,1542.3,1648.9,1435.7
798,1549.4,1655.8,1442.9
799,1546.2,1652.3,1440.2
800,1551.7,1658.7,1444.8
801,1569.8,1677.6,1462.1
802,1590.7,1699.6,1481.9
803,1595.1,1704.7,1485.5
804,1585.3,1693,1477.5
805,1591,1700.6,1481.5
806,1581.3,1688.8,1473.8
807,1579.7,1686.5,1472.8
808,1582.5,1690.5,1474.5
809,1585.9,1694.1,1477.7
810,1591.7,1702.3,1481.1
811,1593.4,1705.3,1481.6
812,1597.5,1712.3,1482.7
813,1599.3,1716,1482.7
814,1602.7,1722.8,1482.6
815,1606,1731.7,1480.4
816,1606,1732.1,1479.9
817,1607,1740.8,1473.3
818,1607.5,1736.7,1478.4
819,1606.8,1738.5,1475
820,1606.8,1738.6,1474.9
821,1605.1,1739.3,1470.9
822,1605.7,1739.3,1472.1
823,1608.2,1739.4,1477.1
824,1608,1739.2,1476.8
825,1608.5,1739.8,1477.1
826,1607.1,1738.4,1475.7
827,1608.1,1738.5,1477.7
828,1607.1,1737.6,1476.7
829,1602.5,1734.9,1470
830,1605.1,1735.6,1474.5
831,1601.9,1733.5,1470.3
832,1600.2,1732.1,1468.3
833,1601.6,1732.5,1470.6
834,1602.9,1733,1472.9
835,1597.8,1729.6,1466
836,1594.8,1727.8,1461.8
837,1590.7,1725.1,1456.2
838,1591.2,1725.3,1457.1
839,1588.3,1723.4,1453.3
840,1586.8,1722.1,1451.5
841,1587.3,1722.4,1452.1
842,1588.8,1723.4,1454.3
843,1587.7,1722.6,1452.8
844,1587.8,1722.6,1452.9
845,1587.3,1722.1,1452.4
846,1588.3,1723.1,1453.5
847,1588.9,1723.8,1454
848,1590.1,1724.8,1455.4
849,1590.2,1724.9,1455.4
850,1589.2,1723.7,1454.7
851,1606,1742.5,1469.4
852,1626.1,1768.7,1483.6
853,1646.3,1792.2,1500.4
854,1658.5,1806.4,1510.6
855,1670.5,1825,1516
856,1676.7,1832.4,1521
857,1691.3,1853,1529.6
858,1687,1848.6,1525.4
859,1687.2,1846.9,1527.5
860,1686.2,1846.7,1525.8
861,1686.5,1849.8,1523.1
862,1690.1,1855.1,1525.2
863,1692.3,1861.1,1523.5
864,1691.1,1859.2,1523.1
865,1691.8,1860.3,1523.3
866,1691,1858.3,1523.6
867,1691.3,1859.2,1523.5
868,1692.1,1862.3,1521.9
869,1692.3,1863.3,1521.3
870,1692.7,1865.1,1520.2
871,1692.9,1863.1,1522.7
872,1692.1,1862.8,1521.5
873,1693.5,1861.9,1525.1
874,1692.7,1862.2,1523.3
875,1690,1860.3,1519.6
876,1690,1859.8,1520.3
877,1688.8,1858.9,1518.7
878,1687.6,1857.7,1517.4
879,1683.7,1855.1,1512.4
880,1686.7,1856.4,1517
881,1687.4,1856.2,1518.7
882,1689.7,1856.9,1522.5
883,1689,1855.9,1522.1
884,1685.7,1852.3,1519
885,1691.2,1855.3,1527.1
886,1694,1857.3,1530.7
887,1694.6,1857,1532.2
888,1693,1855.3,1530.7
889,1688.8,1850.6,1527
890,1682.7,1845.1,1520.3
891,1686.1,1846.5,1525.8
892,1680.6,1841.9,1519.4
893,1677.7,1839.5,1516
894,1676.7,1838.5,1514.9
895,1678.7,1839.8,1517.6
896,1680.3,1841,1519.6
897,1677.3,1838,1516.5
898,1678.8,1838.8,1518.8
899,1678.6,1838.5,1518.8
900,1679.3,1839,1519.7
901,1679.5,1839.1,1519.8
902,1679.3,1839,1519.7
903,1676.5,1836.1,1516.8
904,1682,1842,1521.9
905,1672.8,1833.6,1512
906,1672,1831.6,1512.4
907,1660.4,1820.3,1500.4
908,1659.4,1818.9,1499.9
909,1675.4,1832.8,1517.9
910,1669.2,1826.2,1512.3
911,1671.2,1827.8,1514.7
912,1674.6,1833,1516.3
913,1681.1,1841.1,1521.2
914,1700.1,1867.6,1532.7
915,1701,1870.6,1531.5
916,1718.9,1891.4,1546.4
917,1726.8,1898.4,1555.2
918,1726.6,1902.2,1551
919,1735.3,1915.1,1555.6
920,1738.3,1918.2,1558.4
921,1739.9,1921.1,1558.8
922,1741.2,1924,1558.4
923,1742,1927.2,1556.7
924,1741.7,1925.5,1557.9
925,1741.7,1926.4,1557.1
926,1741.9,1925.6,1558.2
927,1743,1924.9,1561
928,1742.6,1924.5,1560.7
929,1747.2,1926.3,1568.1
930,1749.7,1927.9,1571.5
931,1751.6,1928.3,1574.9
932,1750.1,1926.9,1573.3
933,1747.2,1924.1,1570.2
934,1748.2,1924.3,1572.2
935,1746.1,1922,1570.3
936,1750.9,1924.8,1576.9
937,1747.3,1921.2,1573.5
938,1757.5,1928.3,1586.7
939,1750.8,1921.8,1579.8
940,1743.9,1915.1,1572.7
941,1739.2,1910.3,1568.2
942,1738.7,1908.7,1568.7
943,1742.1,1910.3,1573.8
944,1742,1909.2,1574.8
945,1737.2,1904.1,1570.4
946,1739.3,1904.8,1573.8
947,1741.9,1906.3,1577.5
948,1743.9,1907.2,1580.6
949,1746,1908.5,1583.4
950,1749.8,1911.4,1588.3
951,1749.7,1912.2,1587.3
952,1751.1,1916,1586.3
953,1751,1915.3,1586.7
954,1750.9,1915.2,1586.7
955,1751,1915,1587.1
956,1751,1915,1587
957,1751.5,1915.4,1587.6
958,1751.6,1915.3,1587.8
959,1751.5,1915.5,1587.5
960,1748.7,1912.2,1585.2
961,1744.8,1907.6,1582
962,1745.5,1908.7,1582.2
963,1762.4,1926.4,1598.4
964,1774.3,1938.7,1609.9
965,1778.9,1944.4,1613.4
966,1777.7,1942.8,1612.7
967,1790.3,1956.5,1624.1
968,1808.1,1976.7,1639.6
969,1828.5,2001.7,1655.2
970,1828.4,1999.9,1656.9
971,1821.3,1989.5,1653.1
972,1825.3,1996.6,1654.1
973,1829,2000.9,1657.1
974,1832,2004.8,1659.2
975,1833.2,2010.6,1655.8
976,1834.7,2011.5,1657.9
977,1835.6,2013.1,1658.1
978,1838.4,2017.8,1659
979,1834.6,2010.2,1659.1
980,1835,2012.4,1657.7
981,1835,2011.4,1658.5
982,1835.5,2011.5,1659.4
983,1834.3,2010.8,1657.8
984,1836.1,2012.3,1659.9
985,1838,2015,1661
986,1836.9,2015.6,1658.2
987,1838.9,2018.1,1659.6
988,1836.7,2015.3,1658
989,1836.4,2016.1,1656.8
990,1841.7,2021,1662.4
991,1841.7,2020.8,1662.6
992,1843.7,2024.2,1663.3
993,1847.9,2027.5,1668.3
994,1846.3,2026.3,1666.4
995,1852.4,2032.4,1672.3
996,1853.3,2032.1,1674.5
997,1857.8,2034.4,1681.2
998,1853.7,2029.6,1677.9
999,1855.5,2030,1680.9
1000,1857.7,2031.4,1684.1
1001,1859,2034.1,1683.9
1002,1853.4,2031,1675.8
1003,1853.7,2029.8,1677.6
1004,1854.8,2030.5,1679.1
1005,1854.8,2031.8,1677.9
1006,1855,2033.3,1676.7
1007,1854.8,2032.8,1676.9
1008,1854.1,2031.7,1676.6
1009,1853.7,2030.8,1676.7
1010,1854.5,2031.4,1677.7
1011,1855.4,2031.9,1679
1012,1854.7,2031.2,1678.3
1013,1853.9,2030.4,1677.5
1014,1853,2029.5,1676.5
1015,1852.9,2029.4,1676.4
1016,1856.2,2032.6,1679.8
1017,1855.6,2031.8,1679.3
1018,1862.6,2038,1687.2
1019,1868.2,2043.1,1693.2
1020,1887.3,2061.7,1713
1021,1905.4,2080,1730.9
1022,1910.9,2086.7,1735.1
1023,1924.1,2100.2,1748.1
1024,1928.5,2102.4,1754.5
1025,1926.1,2097.4,1754.9
1026,1940.8,2112.5,1769.2
1027,1944.6,2115.6,1773.7
1028,1940.6,2109.7,1771.5
1029,1951.5,2123.1,1779.9
1030,1948.9,2117.5,1780.3
1031,1953.7,2123.7,1783.8
1032,1953,2122.1,1784
1033,1959.7,2131.9,1787.5
1034,1963.1,2137.5,1788.7
1035,1961.4,2134.9,1787.9
1036,1960.9,2134.5,1787.2
1037,1960.9,2134,1787.9
1038,1961,2134.2,1787.7
1039,1961.6,2134.3,1788.9
1040,1960.1,2133.9,1786.3
1041,1960.9,2134.1,1787.7
1042,1961.3,2134.6,1788.1
1043,1957,2131.1,1782.9
1044,1956.9,2130.6,1783.3
1045,1962.3,2135.2,1789.3
1046,1956.1,2129,1783.3
1047,1966.5,2138.2,1794.8
1048,1961.2,2132.8,1789.6
1049,1960.1,2131.5,1788.6
1050,1961,2132.4,1789.7
1051,1956.5,2130.1,1782.8
1052,1965.3,2142.8,1787.9
1053,1966.3,2147.5,1785
1054,1965.3,2146.8,1783.8
1055,1964.9,2144.5,1785.2
1056,1964.9,2144.7,1785.1
1057,1964.8,2144.6,1785
1058,1962.5,2143,1782.1
1059,1961.5,2142,1780.9
1060,1962.4,2144.7,1780.1
1061,1963.6,2146.7,1780.4
1062,1963.9,2148.2,1779.6
1063,1964.7,2148,1781.4
1064,1966.5,2150,1783
1065,1966.2,2150.3,1782
1066,1965.5,2149.5,1781.6
1067,1962.7,2146.5,1778.9
1068,1962.5,2145.9,1779.1
1069,1960.3,2144,1776.7
1070,1960,2143.7,1776.3
1071,1959.9,2143.6,1776.3
1072,1959.7,2143.4,1776
1073,1962.7,2145.6,1779.9
1074,1963.2,2145.8,1780.6
1075,1944.4,2124.6,1764.2
1076,1958,2136.6,1779.3
1077,1950.3,2127.1,1773.5
1078,1957.4,2132.3,1782.6
1079,1964.1,2138.1,1790.1
1080,1960.1,2130.9,1789.3
1081,1978.2,2146.6,1809.9
1082,1973.9,2139.4,1808.3
1083,1965.7,2127.9,1803.5
1084,1988.1,2150.2,1826.1
1085,1993.7,2156,1831.4
1086,1992.3,2155,1829.6
1087,1977.2,2135.2,1819.2
1088,1976.7,2133.6,1819.8
1089,1979.7,2136.2,1823.2
1090,1985.6,2142.3,1828.9
1091,1981.7,2137.4,1826.1
1092,1979.5,2134.1,1824.9
1093,1976.8,2130.6,1823
1094,1975.9,2129.7,1822.2
1095,1976.4,2130.6,1822.1
1096,1976.8,2132,1821.7
1097,1976.9,2133.3,1820.6
1098,1976.9,2133.4,1820.4
1099,1977.1,2134.2,1820.1
1100,1977,2134.2,1819.8
1101,1985.6,2143.4,1827.8
1102,1981,2137.5,1824.5
1103,1978.2,2135,1821.5
1104,1981.8,2138.8,1824.7
1105,1979.8,2137.3,1822.4
1106,1980.8,2138.2,1823.5
1107,1980.6,2137.9,1823.4
1108,1981.7,2139.6,1823.7
1109,1982.2,2140.1,1824.3
1110,1984.2,2142.3,1826.1
1111,1982.5,2140.1,1825
1112,1983.6,2141.7,1825.4
1113,1987,2147.4,1826.5
1114,1986.3,2144.1,1828.5


==> ki_xEnKF_asc.csv <==
x,sig,lb,ub
1,1178.5,1328.3,1028.7
2,1230.7,1365.2,1096.2
3,1120.7,1241.5,999.82
4,1211.9,1330.5,1093.4
5,1386.7,1618.8,1154.5
6,1392.5,1688.6,1096.4
7,1392.2,1678.7,1105.8
8,1392.7,1671.2,1114.1
9,1395.5,1679.4,1111.6
10,1391.4,1667.5,1115.2
11,1395,1684.6,1105.4
12,1404.1,1707,1101.2
13,1407,1705.5,1108.6
14,1409.2,1707.9,1110.5
15,1409.7,1698.4,1120.9
16,1412.3,1710.1,1114.5
17,1411.4,1739.4,1083.4
18,1416,1750.9,1081.2
19,1413.3,1746.7,1079.9
20,1422.5,1747.7,1097.4
21,1383,1750,1016
22,1378.6,1772.5,984.66
23,1378.5,1781.2,975.69
24,1382.3,1800.5,964.08
25,1404.2,1874.2,934.21
26,1420.8,1921.2,920.34
27,1431.5,1945.7,917.34
28,1403.9,1908.7,899.08
29,1401.8,1903.5,899.99
30,1423.6,1917.2,930
31,1421.6,1912.2,931.06
32,1402.6,1899,906.28
33,1419.5,1904.6,934.31
34,1436.8,1904.5,969.14
35,1487.7,1915.3,1060
36,1452.6,1901.8,1003.4
37,1402.5,1872.6,932.39
38,1402.2,1864.5,939.8
39,1412.2,1861.5,962.81
40,1449.1,1877.8,1020.4
41,1438.4,1857.6,1019.3
42,1477,1877.1,1077
43,1532.4,1908.6,1156.1
44,1489.3,1866.3,1112.2
45,1460.1,1837.8,1082.3
46,1498.1,1864.4,1131.8
47,1464.2,1828.2,1100.1
48,1484.6,1842.8,1126.4
49,1534.4,1890.8,1178.1
50,1531.7,1885.3,1178.2
51,1529.8,1881.4,1178.1
52,1532.8,1883.9,1181.6
53,1532.5,1883,1182.1
54,1527.1,1875.7,1178.5
55,1526,1873.8,1178.2
56,1528.1,1876.3,1179.9
57,1528.3,1876.3,1180.3
58,1522.4,1864.1,1180.8
59,1505.3,1828.9,1181.6
60,1521.5,1851.4,1191.7
61,1535.4,1865.3,1205.5
62,1545.1,1871.8,1218.3
63,1499,1779.3,1218.6
64,1561.9,1883.4,1240.3
65,1592.2,1928.5,1255.8
66,1664.4,2051.3,1277.4
67,1640,2003.2,1276.8
68,1601,1928.1,1273.9
69,1590,1904.1,1276
70,1578.8,1883.1,1274.5
71,1555.1,1844.5,1265.7
72,1538.1,1810.9,1265.3
73,1590.8,1908.6,1272.9
74,1593.5,1914.5,1272.5
75,1591.5,1907.8,1275.3
76,1592,1901.6,1282.3
77,1591.1,1902.1,1280.1
78,1591.1,1902.2,1280
79,1582.4,1895.9,1268.8
80,1584.2,1896.5,1271.8
81,1572.7,1884.7,1260.7
82,1563.8,1874.7,1252.8
83,1568.3,1878.1,1258.5
84,1548,1854.9,1241
85,1559.4,1865.4,1253.3
86,1561.3,1864.8,1257.8
87,1566.7,1867.7,1265.7
88,1601.1,1904.6,1297.7
89,1604.2,1903.2,1305.3
90,1576.9,1864.8,1289
91,1604.9,1892.5,1317.3
92,1637.8,1926.3,1349.2
93,1643.4,1926.4,1360.4
94,1594.7,1861.2,1328.2
95,1614.9,1878.4,1351.4
96,1616.1,1873.3,1358.9
97,1641.6,1898.7,1384.5
98,1667.6,1925.4,1409.7
99,1674.3,1928.3,1420.2
100,1694.8,1949.1,1440.4
101,1690.1,1939.1,1441.1
102,1697.7,1950.7,1444.8
103,1690,1938.7,1441.2
104,1709.2,1968,1450.3
105,1709.6,1968,1451.3
106,1703.1,1957.7,1448.5
107,1699.9,1955.5,1444.2
108,1698,1952.9,1443.1
109,1699.2,1954.3,1444.2
110,1704.4,1962.7,1446.1
111,1707,1966.1,1447.8
112,1706.6,1964.6,1448.6
113,1705.2,1962.7,1447.7
114,1704.3,1961.4,1447.2
115,1706,1963.1,1449
116,1706.3,1962.7,1449.8
117,1717.5,1975.4,1459.5
118,1690,1937.4,1442.5
119,1704.6,1952.6,1456.6
120,1703.3,1946.2,1460.5
121,1721.4,1966.5,1476.3
122,1733.6,1978.9,1488.3
123,1738,1982.4,1493.5
124,1784.2,2045.7,1522.7
125,1778.7,2035.2,1522.2
126,1761,2008.8,1513.2
127,1763.6,2010.3,1516.9
128,1778.4,2031.1,1525.7
129,1778.1,2030,1526.3
130,1778.6,2030,1527.2
131,1774.6,2024,1525.3
132,1772.3,2020.1,1524.4
133,1771.2,2018.7,1523.6
134,1771.3,2018.7,1523.9
135,1772.1,2019.7,1524.4
136,1773.1,2021,1525.2
137,1776,2024.6,1527.5
138,1775.3,2023.4,1527.2
139,1774.4,2021.7,1527
140,1759.6,2003,1516.2
141,1759.4,2002.2,1516.6
142,1776.6,2022.8,1530.4
143,1789.4,2038.4,1540.4
144,1808.7,2062.3,1555.2
145,1821.7,2077.1,1566.3
146,1806.8,2056.7,1557
147,1788.1,2031.8,1544.3
148,1812.8,2059.6,1565.9
149,1803.6,2045.9,1561.4
150,1793.2,2030.7,1555.8
151,1792.9,2031.3,1554.5
152,1792.9,2032.7,1553.1
153,1792.7,2032.1,1553.3
154,1795.6,2038.7,1552.6
155,1792.5,2032.6,1552.4
156,1789.2,2026.7,1551.6
157,1787.3,2023.4,1551.2
158,1798.2,2039.8,1556.6
159,1797.4,2038.4,1556.4
160,1802.6,2045.8,1559.5
161,1808.9,2055.5,1562.2
162,1811.5,2059,1564.1
163,1802,2045,1559.1
164,1797.4,2038.6,1556.2
165,1793.4,2032.9,1553.9
166,1795,2034.9,1555
167,1792.9,2032.2,1553.6
168,1792.6,2031.7,1553.5
169,1793.2,2032.6,1553.9
170,1793.6,2033.1,1554.1
171,1794.8,2034.6,1555.1
172,1789.6,2027.7,1551.6
173,1785.7,2021.9,1549.4
174,1787.8,2022.8,1552.8
175,1799.4,2035.9,1562.9
176,1833.4,2076,1590.9
177,1826.2,2063.2,1589.2
178,1801.1,2027.3,1574.8
179,1796.3,2017.3,1575.4
180,1838.8,2067.8,1609.8
181,1811.3,2028.9,1593.8
182,1830.4,2049.8,1611
183,1865.8,2091.7,1640
184,1857.9,2078.7,1637
185,1855.1,2073,1637.3
186,1855.5,2072.2,1638.8
187,1854.9,2070.6,1639.2
188,1848.5,2061.1,1635.8
189,1849.2,2061.3,1637.1
190,1845.7,2055.7,1635.7
191,1841.3,2049.8,1632.8
192,1844.2,2054,1634.3
193,1839.4,2047.1,1631.7
194,1840.8,2049.2,1632.3
195,1840.8,2049.7,1631.9
196,1841.5,2049.9,1633.1
197,1843.3,2051.9,1634.6
198,1838.2,2046.2,1630.3
199,1836.9,2044.4,1629.4
200,1826.7,2032.4,1621.1
201,1819.7,2028.2,1611.3
202,1816.7,2027.6,1605.9
203,1818.9,2031.2,1606.7
204,1817.8,2029.8,1605.8
205,1820.9,2031.6,1610.2
206,1820.6,2033.4,1607.8
207,1819.3,2029.8,1608.9
208,1818.5,2026.5,1610.5
209,1818.8,2026.4,1611.2
210,1816.7,2023.5,1609.9
211,1814.9,2020.9,1608.9
212,1815.5,2021.2,1609.7
213,1817.7,2023.6,1611.8
214,1819.6,2025.9,1613.4
215,1818.7,2023.6,1613.9
216,1814,2017.1,1610.8
217,1817,2020,1614
218,1823.8,2027.5,1620
219,1816.3,2018.6,1614
220,1814.8,2016.7,1612.9
221,1809.9,2011.2,1608.7
222,1808.5,2009.2,1607.8
223,1807.9,2008.4,1607.4
224,1806.5,2006.8,1606.2
225,1806.8,2007.2,1606.4
226,1806.6,2007,1606.2
227,1808.6,2009.2,1607.9
228,1809.1,2009.5,1608.7
229,1811.2,2011.4,1611.1
230,1825.9,2028.6,1623.3
231,1815.2,2014.4,1616
232,1799.1,1993.6,1604.7
233,1766.1,1952.3,1579.9
234,1773.7,1958.5,1588.9
235,1782.7,1966.1,1599.4
236,1801.8,1985.7,1618
237,1794.8,1974.4,1615.2
238,1765.2,1937.1,1593.3
239,1764,1932.9,1595.1
240,1797.7,1970.8,1624.7
241,1800.8,1973.5,1628.2
242,1801.6,1972.3,1630.8
243,1796,1963.8,1628.2
244,1811.7,1982.3,1641
245,1821.3,1993.8,1648.9
246,1821.6,1993.9,1649.3
247,1825.1,1998,1652.2
248,1827.9,2001.4,1654.4
249,1823.8,1995.9,1651.8
250,1825.1,1997.7,1652.6
251,1807.8,1981.2,1634.3
252,1826.7,2000,1653.5
253,1826.6,2000.5,1652.7
254,1824.7,1998.6,1650.9
255,1824.4,1998.2,1650.5
256,1828.4,2003.1,1653.7
257,1827.6,2002.2,1653
258,1827.7,2002.4,1653
259,1829.1,2004.8,1653.5
260,1832.4,2009.9,1654.9
261,1833.8,2012.4,1655.2
262,1829.8,2005.9,1653.8
263,1836.7,2014.5,1659
264,1836.2,2013.4,1659
265,1824.6,1998.7,1650.5
266,1825.4,1999.1,1651.6
267,1834.5,2009.2,1659.7
268,1836.6,2011.4,1661.9
269,1840.2,2014.9,1665.6
270,1840.3,2014.2,1666.3
271,1825.4,1996.8,1654
272,1830.5,2002.2,1658.9
273,1825.7,1996.4,1655.1
274,1821.1,1990.9,1651.3
275,1816.6,1985.5,1647.7
276,1815.8,1984.5,1647.1
277,1819.1,1987.9,1650.3
278,1820.4,1989.2,1651.7
279,1819.7,1988.3,1651.1
280,1820.4,1989,1651.8
281,1822.3,1991,1653.6
282,1822.4,1991.1,1653.7
283,1823.5,1992.3,1654.7
284,1819.5,1987.6,1651.3
285,1829,1998.2,1659.9
286,1833.7,2003,1664.5
287,1836.6,2005.4,1667.9
288,1844.2,2013.3,1675.2
289,1862.1,2032.6,1691.6
290,1851.3,2019.1,1683.6
291,1860.1,2027.6,1692.5
292,1869.6,2037.1,1702.1
293,1893.1,2063.4,1722.8
294,1896.4,2065.8,1727.1
295,1890.3,2056.3,1724.4
296,1884.8,2048.1,1721.6
297,1883.5,2045.3,1721.6
298,1890.7,2053.2,1728.2
299,1896,2058.5,1733.6
300,1897.4,2059.5,1735.2
301,1890.4,2052.3,1728.6
302,1883.5,2043.7,1723.2
303,1875.1,2036.1,1714.1
304,1884.4,2045.5,1723.3
305,1886.9,2048.8,1725.1
306,1890.6,2051.8,1729.4
307,1892.6,2055.2,1730
308,1893.2,2055.4,1731.1
309,1892.9,2055.5,1730.3
310,1893.3,2056.5,1730.1
311,1893.5,2056.9,1730.2
312,1891.5,2053.7,1729.4
313,1893.8,2056,1731.6
314,1893.8,2055.6,1732
315,1893.1,2054.6,1731.6
316,1884.9,2045.3,1724.5
317,1887.9,2048.2,1727.5
318,1892.3,2052.9,1731.7
319,1905.1,2067.2,1743.1
320,1900.2,2061.1,1739.3
321,1894.9,2055.7,1734.1
322,1892.2,2051.8,1732.6
323,1888.7,2047.6,1729.7
324,1884.4,2042,1726.9
325,1873.5,2028.6,1718.4
326,1880.1,2034.8,1725.5
327,1887.8,2042.4,1733.2
328,1890.1,2044.3,1735.9
329,1893.9,2047.9,1739.9
330,1898.9,2053.2,1744.7
331,1901.3,2055.8,1746.8
332,1898.5,2052.4,1744.6
333,1899.4,2053.1,1745.6
334,1898.7,2052.3,1745
335,1896.1,2049.5,1742.7
336,1895.4,2048.8,1742.1
337,1895.2,2048.5,1742
338,1895.6,2049,1742.3
339,1894.6,2047.8,1741.5
340,1895.2,2048.4,1742
341,1893.4,2046.1,1740.6
342,1895.5,2048.2,1742.7
343,1894.1,2046.3,1741.9
344,1896.1,2048.6,1743.6
345,1890.4,2041.3,1739.4
346,1879.5,2028.8,1730.2
347,1873.5,2021.2,1725.8
348,1857,2002.1,1712
349,1860.1,2004.1,1716.2
350,1868,2012.1,1723.9
351,1887.4,2029.6,1745.2
352,1905.4,2048.7,1762.2
353,1912,2055.6,1768.4
354,1911.8,2056.2,1767.4
355,1908.4,2052.7,1764.2
356,1906.6,2051.2,1761.9
357,1909.2,2057.3,1761.1
358,1905.3,2051,1759.7
359,1903.1,2046.8,1759.3
360,1900.5,2045.7,1755.4
361,1900.6,2045,1756.1
362,1900.3,2045.4,1755.3
363,1900.7,2046.3,1755.1
364,1900.8,2046.8,1754.7
365,1902.2,2048,1756.3
366,1905.4,2052.7,1758.2
367,1905.1,2051.6,1758.6
368,1904.9,2051.6,1758.3
369,1911.1,2057.9,1764.3
370,1905.3,2050.4,1760.1
371,1908.7,2053.2,1764.1
372,1909.2,2053.2,1765.2
373,1896.7,2038.4,1755.1
374,1890.6,2030.9,1750.3
375,1879.1,2018.1,1740.1
376,1875.3,2013.4,1737.3
377,1878.2,2015.8,1740.7
378,1883.4,2020.7,1746.1
379,1886.3,2023,1749.6
380,1894.6,2030.4,1758.8
381,1898.2,2033.3,1763.1
382,1895.8,2029.9,1761.6
383,1899.6,2033.2,1766.1
384,1893.1,2026.1,1760.1
385,1893.2,2025.4,1761
386,1895.7,2028.2,1763.2
387,1893.5,2025.9,1761.1
388,1894.2,2027,1761.5
389,1890.7,2023,1758.5
390,1894.8,2026.7,1762.9
391,1892.5,2024.5,1760.5
392,1888,2019.9,1756.2
393,1887.6,2019.4,1755.8
394,1887.5,2019.3,1755.7
395,1888,2019.8,1756.1
396,1888.4,2020.3,1756.6
397,1887.3,2019,1755.6
398,1886.8,2018.3,1755.2
399,1883.8,2015,1752.5
400,1884.3,2015.4,1753.3
401,1899.6,2032.1,1767.2
402,1893.3,2025.6,1761
403,1897.6,2028.3,1766.8
404,1903.3,2034.3,1772.3
405,1909.3,2041.7,1777
406,1938.1,2075.9,1800.4
407,1933.2,2068.4,1797.9
408,1922.8,2054.3,1791.2
409,1923.6,2055.1,1792
410,1922.2,2053.4,1790.9
411,1924.4,2056.4,1792.4
412,1915.6,2046.8,1784.5
413,1916.2,2046.9,1785.6
414,1913.4,2044.2,1782.6
415,1912.3,2043.4,1781.1
416,1912.1,2043.8,1780.4
417,1912.2,2043.5,1780.9
418,1912.2,2044.3,1780
419,1912.6,2044.8,1780.4
420,1913,2045.7,1780.4
421,1918.1,2051.5,1784.8
422,1915.3,2048,1782.6
423,1914,2045.6,1782.5
424,1913.1,2044.3,1781.8
425,1908.9,2040.2,1777.7
426,1909.3,2040.9,1777.7
427,1912.4,2042.9,1782
428,1917.8,2048,1787.6
429,1915.4,2044.8,1786
430,1907.2,2035.2,1779.2
431,1905.6,2032.5,1778.6
432,1908.7,2035,1782.4
433,1906.2,2031.6,1780.9
434,1908,2032.5,1783.4
435,1912.3,2036.2,1788.5
436,1929.8,2053.8,1805.8
437,1925.8,2048.4,1803.1
438,1933.6,2056.1,1811.2
439,1929.9,2051.7,1808.2
440,1927.3,2048.2,1806.4
441,1916.9,2036.6,1797.2
442,1911.8,2031,1792.7
443,1912.9,2031.7,1794.1
444,1917.1,2035.7,1798.5
445,1916.7,2035,1798.4
446,1924.2,2042.6,1805.7
447,1927,2045.2,1808.7
448,1926,2044.1,1807.8
449,1924.3,2042.3,1806.3
450,1926,2044,1808.1
451,1926.1,2044.5,1807.7
452,1927.9,2046.2,1809.6
453,1926.6,2045.1,1808.2
454,1932.1,2050,1814.3
455,1933.5,2050.9,1816.1
456,1941.6,2059,1824.3
457,1950.5,2068,1832.9
458,1962.7,2081.8,1843.5
459,1950.8,2068.5,1833.1
460,1936,2051.9,1820.2
461,1933.2,2048.8,1817.5
462,1937.2,2052.3,1822
463,1924.3,2039.5,1809.2
464,1924.2,2039.1,1809.2
465,1928.8,2044.2,1813.4
466,1935.7,2051.6,1819.9
467,1944.4,2062.3,1826.4
468,1943.9,2062,1825.8
469,1945.9,2064.6,1827.3
470,1949,2069.7,1828.2
471,1948.5,2069,1827.9
472,1949.2,2071.5,1826.9
473,1949.5,2070.7,1828.2
474,1949.3,2070.5,1828.1
475,1947.6,2070.2,1824.9
476,1947.6,2070.3,1824.8
477,1948.4,2071.1,1825.7
478,1949.1,2071.5,1826.7
479,1948.3,2071.2,1825.4
480,1952,2074.2,1829.8
481,1963.6,2084.9,1842.3
482,1957,2078.2,1835.7
483,1955.6,2076.6,1834.7
484,1954.4,2075.1,1833.6
485,1960.4,2080.1,1840.7
486,1971.5,2090.4,1852.6
487,1969.2,2087.1,1851.4
488,1971.6,2088.7,1854.4
489,1965.7,2081.6,1849.7
490,1965.4,2080.5,1850.3
491,1965.9,2080.1,1851.6
492,1976.5,2090.4,1862.6
493,1973.7,2086.7,1860.8
494,1976.7,2088.8,1864.7
495,1985,2097.2,1872.8
496,1995,2107.9,1882.1
497,1989.8,2102.4,1877.1
498,1984.2,2096.2,1872.2
499,1992.6,2104.7,1880.5
500,1992.6,2105,1880.3
501,1992.8,2105.6,1880
502,1991.8,2105.4,1878.2
503,1992.3,2106.8,1877.8
504,1991.3,2105.2,1877.3
505,1992.7,2107.6,1877.7
506,1992,2106.5,1877.5
507,1991.9,2107.1,1876.8
508,1993.9,2108.6,1879.3
509,1996.6,2111.1,1882.2
510,1997.2,2111.1,1883.4
511,1990.4,2103.5,1877.3
512,2006.7,2120.7,1892.6
513,2020.3,2136.2,1904.5
514,2016,2130.8,1901.2
515,2006.4,2118.9,1893.9
516,2002.2,2113.7,1890.7
517,1999.7,2110.6,1888.7
518,1995.9,2106.7,1885.1
519,1988.1,2098,1878.1
520,1993.9,2104.5,1883.4
521,1990.8,2101.3,1880.3
522,1992.6,2103.5,1881.7
523,1990,2100.6,1879.5
524,1991.1,2101.5,1880.6
525,1994,2104.5,1883.5
526,1995.6,2106.3,1884.9
527,1993.8,2104,1883.5
528,1994.6,2105.3,1883.9
529,1994.6,2105.9,1883.3
530,1994.9,2105.9,1883.9
531,1995.4,2106.5,1884.2
532,1999.2,2109.9,1888.6
533,1999.5,2110,1889.1
534,1997.8,2108,1887.6
535,1991.5,2101.4,1881.7
536,1989.7,2099.8,1879.6
537,1988.2,2098.3,1878.2
538,1986.3,2095.9,1876.7
539,1996.6,2105.9,1887.3
540,1993.5,2102.3,1884.7
541,1985.3,2093.9,1876.6
542,1993.7,2102.6,1884.9
543,1989.2,2097.4,1881
544,1992,2099.3,1884.8
545,1990.1,2095.7,1884.5
546,1985.6,2090.6,1880.6
547,1975.4,2079.8,1870.9
548,1973.3,2077.2,1869.4
549,1982.5,2084.8,1880.2
550,1992.6,2095,1890.2
551,1994.4,2098.2,1890.7
552,1993.8,2097.8,1889.8
553,1993.7,2098,1889.4
554,1993.6,2097.4,1889.7
555,1993.6,2097.4,1889.8
556,1994,2098.4,1889.6
557,1994.8,2100,1889.5
558,1996,2102.6,1889.3
559,1997.2,2105.3,1889.1
560,1996.3,2103.9,1888.8
561,1997.7,2106.3,1889.1
562,1997.5,2106.3,1888.7
563,1997.3,2106.1,1888.5
564,1998.4,2107.1,1889.7
565,1994.5,2103.7,1885.2
566,1995,2103.7,1886.4
567,1987.7,2096.6,1878.7
568,1972.3,2081.6,1863
569,1949.5,2064,1835.1
570,1971.3,2080.2,1862.5
571,1989.3,2093.5,1885
572,1992,2094.7,1889.3
573,1976.6,2079,1874.1
574,1975.1,2076.6,1873.6
575,1983.4,2083.1,1883.7
576,1968.9,2069.8,1867.9
577,1993.5,2093.2,1893.8
578,2000.1,2099.5,1900.7
579,1999.7,2098.6,1900.7
580,1998.5,2097.1,1899.9
581,2004.5,2104.1,1904.8
582,2005.9,2105.7,1906.2
583,2004.1,2103.3,1904.9
584,2000.6,2099.5,1901.7
585,2001.6,2101,1902.2
586,2002.2,2101.3,1903.1
587,2002.5,2102.3,1902.7
588,2002.8,2102.8,1902.8
589,2001.9,2101.9,1902
590,2000.9,2100.6,1901.2
591,2003,2102.4,1903.6
592,2004.4,2104,1904.9
593,2004.5,2103.6,1905.5
594,1999.5,2098.3,1900.6
595,2003.4,2102,1904.7
596,1996.1,2094.1,1898
597,1998.8,2096.5,1901.2
598,2002.5,2100,1905.1
599,2003.5,2100.6,1906.4
600,1999.4,2095.9,1902.9
601,1996.1,2095.3,1897
602,1995.2,2097.5,1892.8
603,1997.6,2100.9,1894.4
604,1996.5,2099,1893.9
605,1996.2,2100.4,1891.9
606,1995.9,2097,1894.8
607,1995,2095.6,1894.4
608,1995.9,2097,1894.7
609,1994.7,2095.2,1894.2
610,1996.2,2098.1,1894.4
611,1994.9,2095.2,1894.6
612,1992.2,2092,1892.5
613,1992.3,2092,1892.5
614,1989.9,2089.6,1890.3
615,1991.4,2091,1891.7
616,1991.7,2091.3,1892.1
617,1989.4,2088.9,1889.9
618,1989.5,2089,1890
619,1990,2089.5,1890.5
620,1990,2089.4,1890.5
621,1990.7,2090.2,1891.2
622,1989.8,2089.1,1890.5
623,1990.9,2090.1,1891.7
624,2012.5,2114.3,1910.7
625,2010.4,2110.9,1909.8
626,2023.3,2125.3,1921.3
627,2025.9,2127.8,1924.1
628,2024.1,2124.5,1923.6
629,2030.4,2130.9,1929.9
630,2028.2,2127.4,1928.9
631,2024.1,2121.4,1926.7
632,2031,2127.5,1934.6
633,2005.4,2097.9,1912.9
634,2010.9,2102.8,1919.1
635,2009.3,2100.3,1918.4
636,2011.6,2102.6,1920.6
637,2008.3,2098.3,1918.3
638,2007.9,2097.8,1917.9
639,2011.6,2101.6,1921.5
640,2016.5,2107,1926
641,2019.1,2110.1,1928
642,2013.4,2103.5,1923.4
643,2012.8,2102.8,1922.8
644,2011,2100.9,1921
645,2010.7,2100.8,1920.6
646,2010.3,2101.3,1919.3
647,2010.2,2101.2,1919.2
648,2010.4,2101.3,1919.4
649,2011.3,2102.5,1920
650,2012.7,2104.2,1921.3
651,2003.4,2103.1,1903.6
652,2021,2124.2,1917.8
653,2015.5,2116.6,1914.5
654,2019.4,2118.1,1920.8
655,2014.5,2112.6,1916.4
656,2012.9,2111.8,1914
657,2014.4,2111.7,1917.1
658,2014.8,2112.5,1917
659,2013.4,2112.4,1914.4
660,2013,2113.1,1912.9
661,2013,2112.4,1913.7
662,2017.2,2115.2,1919.2
663,2017.7,2115.6,1919.7
664,2013.5,2111.6,1915.4
665,2015.4,2113,1917.8
666,2014.2,2111.7,1916.8
667,2011.2,2108.7,1913.7
668,2012.4,2110.2,1914.6
669,2013,2110.7,1915.3
670,2008.3,2105.9,1910.8
671,2000.8,2098.7,1902.8
672,1999.2,2097.1,1901.4
673,1998.1,2096,1900.2
674,1998.5,2096.4,1900.7
675,1996.6,2094.6,1898.7
676,1997,2094.9,1899.1
677,1997.1,2094.9,1899.2
678,1997,2094.9,1899.1
679,1998.1,2096.1,1900.2
680,2000.4,2098.4,1902.3
681,2006.8,2104.9,1908.7
682,1990.9,2086.8,1895
683,1987.3,2082.6,1892
684,1999.2,2095.5,1902.9
685,1990.4,2084.9,1895.8
686,1985.4,2078.5,1892.3
687,1973.9,2065.9,1881.8
688,1952.8,2047.2,1858.3
689,1950.3,2041.6,1859
690,1935.8,2025.6,1846.1
691,1931.1,2019.3,1843
692,1934.5,2021.6,1847.4
693,1921.2,2008.4,1834
694,1930.8,2017.2,1844.4
695,1934.5,2020,1849
696,1941.7,2026,1857.4
697,1947.4,2031.4,1863.5
698,1952.9,2036.6,1869.2
699,1955.6,2039.7,1871.6
700,1950,2033.2,1866.7
701,1936.4,2025.4,1847.4
702,1916.6,2014.3,1818.8
703,1929.5,2020.7,1838.2
704,1931.6,2021.1,1842.1
705,1937.1,2025.4,1848.8
706,1940,2028.1,1851.8
707,1942.1,2030.3,1853.8
708,1944,2034.1,1853.9
709,1944.5,2035.6,1853.4
710,1944.7,2035,1854.5
711,1945.4,2035.1,1855.7
712,1945.4,2035.5,1855.3
713,1948.6,2037.4,1859.8
714,1946.3,2035.7,1856.9
715,1948.1,2036.8,1859.4
716,1946.5,2035.3,1857.7
717,1944,2033.2,1854.8
718,1944.6,2033.2,1855.9
719,1945,2033.2,1856.7
720,1947.3,2035.1,1859.5
721,1946,2033.8,1858.2
722,1942.9,2030.7,1855.2
723,1943.1,2030.6,1855.6
724,1932.3,2021,1843.6
725,1929.9,2018.9,1840.9
726,1931,2019.7,1842.3
727,1930.8,2019.4,1842.2
728,1931.4,2020.2,1842.6
729,1931.4,2020.1,1842.7
730,1933,2021.5,1844.5
731,1932.7,2021.1,1844.2
732,1931.2,2019.9,1842.5
733,1931.1,2019.7,1842.5
734,1929.1,2017.7,1840.5
735,1930.7,2019.2,1842.1
736,1931.9,2020.2,1843.6
737,1929.5,2017.7,1841.3
738,1928,2015.9,1840
739,1926.9,2014.4,1839.3
740,1913.8,2001.4,1826.2
741,1920.2,2007,1833.3
742,1928.1,2013.9,1842.2
743,1925.9,2011.4,1840.4
744,1934.1,2018.9,1849.3
745,1941.3,2025.3,1857.3
746,1939.8,2023.3,1856.4
747,1956.6,2040.5,1872.7
748,1963.7,2048.1,1879.2
749,1970.8,2055.4,1886.3
750,1969.4,2053.7,1885
751,1959.6,2045.5,1873.6
752,1967.2,2050.9,1883.5
753,1983.3,2070.2,1896.3
754,1980.2,2066.2,1894.2
755,1978.4,2063.1,1893.6
756,1983.4,2070.2,1896.6
757,1986.3,2074.5,1898
758,1984.7,2072.4,1897
759,1984.7,2072.2,1897.1
760,1984.7,2072.1,1897.4
761,1984.9,2071.9,1897.8
762,1984,2071.6,1896.4
763,1986.3,2073,1899.5
764,1988.9,2075.3,1902.5
765,1981.3,2069.2,1893.3
766,1980.8,2068.5,1893.2
767,1975.5,2064.1,1886.9
768,1975.9,2063.9,1887.8
769,1972.4,2060.8,1884
770,1972.9,2061.2,1884.6
771,1983.4,2070.1,1896.8
772,1982.2,2069,1895.5
773,1981.8,2068.1,1895.6
774,1983.2,2069,1897.4
775,1978.5,2063.8,1893.1
776,1968.6,2053.8,1883.3
777,1970.7,2055.4,1886.1
778,1968.6,2053,1884.2
779,1969.3,2053.3,1885.2
780,1964.2,2048.5,1879.9
781,1966.5,2050.4,1882.6
782,1965,2048.8,1881.1
783,1962.8,2046.7,1878.9
784,1966.6,2050.1,1883.1
785,1969.2,2052.4,1885.9
786,1972.3,2055.4,1889.2
787,1971,2054.1,1887.8
788,1970.6,2053.8,1887.4
789,1970.9,2053.9,1887.8
790,1971.4,2054.4,1888.3
791,1972.6,2055.8,1889.5
792,1975.3,2058.7,1892
793,1978.3,2061.8,1894.9
794,1979.5,2063,1896.1
795,1974.3,2057,1891.6
796,1976.7,2059.4,1894.1
797,1977.8,2060.1,1895.5
798,1978.3,2060.1,1896.5
799,1972.2,2052.9,1891.5
800,1987.5,2069.8,1905.2
801,1994.4,2076.9,1911.8
802,1973.9,2056.7,1891.1
803,1977.8,2059.2,1896.5
804,1981.6,2063,1900.1
805,1987.1,2068.3,1906
806,1989.6,2071,1908.2
807,1986.9,2067.9,1905.9
808,1988,2069,1906.9
809,1986.5,2067.3,1905.6
810,1987.5,2069,1906.1
811,1987.9,2069.5,1906.4
812,1987.9,2070.8,1905
813,1988,2071,1905.1
814,1988.9,2071.6,1906.1
815,1988.2,2071.8,1904.6
816,1986.7,2070.4,1903
817,1988,2070.1,1905.9
818,1984.3,2066.8,1901.8
819,1984.5,2066.7,1902.2
820,1981.3,2064.1,1898.6
821,1984.8,2066.5,1903.1
822,1981.6,2063.7,1899.5
823,1976.9,2059.2,1894.6
824,1980.2,2062,1898.5
825,1984.9,2065.5,1904.3
826,1989.7,2069.2,1910.2
827,1980.8,2061.2,1900.4
828,1998.5,2077.9,1919.1
829,2004.8,2084.2,1925.5
830,2006,2084,1928
831,2017.9,2094.9,1940.8
832,2016.4,2092.7,1940
833,2018.9,2094.7,1943.2
834,2023.5,2099,1948
835,2028.5,2104,1953
836,2029.7,2104.9,1954.4
837,2027.7,2102.6,1952.8
838,2025.1,2099.8,1950.3
839,2020.2,2094.5,1946
840,2018.6,2092.6,1944.6
841,2021.8,2095.9,1947.7
842,2020.8,2094.8,1946.8
843,2019.8,2093.8,1945.8
844,2019,2092.9,1945.1
845,2019.7,2093.6,1945.9
846,2019.3,2093.1,1945.4
847,2018.4,2092.1,1944.7
848,2018.6,2092.2,1944.9
849,2018.9,2092.6,1945.3
850,2020.9,2094.9,1946.9
851,2020.3,2095.1,1945.5
852,2015.8,2089.4,1942.1
853,1995.6,2071.7,1919.5
854,2007.8,2082.3,1933.4
855,2009.9,2083,1936.8
856,2013.6,2086.1,1941.1
857,2019,2091.6,1946.4
858,2013.6,2086.2,1941.1
859,2018.3,2090.7,1946
860,2016.6,2088.6,1944.5
861,2007.5,2081.4,1933.6
862,2011.2,2085.9,1936.6
863,2011.2,2084.3,1938.2
864,2012,2084.9,1939.2
865,2010.5,2083.9,1937.2
866,2011.3,2084.5,1938.2
867,2011.5,2084.9,1938
868,2011.6,2084.6,1938.6
869,2012,2085,1938.9
870,2012.6,2086.1,1939.1
871,2010.8,2084.3,1937.3
872,2009,2082,1936.1
873,2006.9,2079.8,1934
874,2013.2,2087,1939.3
875,2015.2,2090.2,1940.3
876,2022.6,2098.8,1946.4
877,2020.2,2096.1,1944.3
878,2014.6,2089.5,1939.7
879,2012.5,2087.2,1937.9
880,2008,2082.1,1933.8
881,2015.4,2090.4,1940.3
882,2015.5,2089.5,1941.6
883,2022.9,2097.2,1948.6
884,2033.4,2108.8,1957.9
885,2032.3,2107.6,1957.1
886,2024.9,2099.6,1950.3
887,2027.7,2103.6,1951.9
888,2030.5,2107,1954.1
889,2018.2,2092.7,1943.8
890,2007.3,2080.6,1934
891,2009.3,2081.1,1937.6
892,2004,2075.7,1932.3
893,2019,2090.9,1947.2
894,2028.5,2100.3,1956.6
895,2032.9,2105.1,1960.6
896,2024.1,2096.5,1951.7
897,2026.3,2098.3,1954.3
898,2027.4,2098.9,1955.8
899,2029.7,2101.3,1958.1
900,2031.6,2103.3,1960
901,2031.6,2103.6,1959.5
902,2031.6,2103.6,1959.6
903,2032.5,2104.8,1960.1
904,2033.6,2105.7,1961.6
905,2027.5,2099.9,1955.2
906,2024.3,2096.2,1952.5
907,2021.1,2093.1,1949
908,2016.3,2088.4,1944.2
909,2027.5,2102.1,1953
910,2025.4,2096.9,1953.9
911,2023.1,2094.3,1951.9
912,2016.7,2088.1,1945.3
913,2020.7,2091.7,1949.7
914,2034.5,2107.1,1961.9
915,2043.4,2116.7,1970.1
916,2038.6,2110.8,1966.4
917,2038.5,2110.4,1966.6
918,2042.7,2117.1,1968.4
919,2047.8,2123.6,1972
920,2045,2118.9,1971.1
921,2045,2118.9,1971
922,2045.4,2119.6,1971.1
923,2045.4,2120.5,1970.3
924,2045.6,2120.4,1970.8
925,2045.5,2119.9,1971.2
926,2043,2118.9,1967
927,2043.5,2119.4,1967.5
928,2042.8,2119.4,1966.2
929,2048.5,2124.6,1972.3
930,2047.6,2123.2,1971.9
931,2047.3,2124.1,1970.5
932,2047.9,2123.6,1972.2
933,2048,2123.6,1972.4
934,2048.5,2123.9,1973.2
935,2050.9,2125.6,1976.2
936,2045.9,2119.5,1972.4
937,2056.4,2129.2,1983.5
938,2055.1,2128.1,1982.1
939,2053.3,2125.9,1980.7
940,2050.3,2123.3,1977.4
941,2050.7,2123.8,1977.6
942,2045.8,2118.3,1973.3
943,2054.2,2127,1981.3
944,2052.7,2125.4,1979.9
945,2059.5,2133.5,1985.5
946,2054.3,2127.5,1981
947,2051.4,2123.6,1979.1
948,2049.1,2120.2,1978
949,2049.2,2120.4,1977.9
950,2045.3,2116.1,1974.4
951,2045.7,2118,1973.5
952,2045.5,2120,1971
953,2045.5,2119.7,1971.3
954,2045.5,2120.2,1970.8
955,2045.7,2120.1,1971.4
956,2044.5,2121.6,1967.5
957,2044.6,2121.8,1967.3
958,2045,2122.4,1967.5
959,2045,2122.7,1967.3
960,2044.2,2121.5,1966.9
961,2043.6,2120.8,1966.4
962,2049.7,2127.5,1971.8
963,2056.1,2134.6,1977.6
964,2045.2,2119.6,1970.8
965,2042.5,2116.3,1968.7
966,2059.3,2135.8,1982.9
967,2057.2,2132,1982.4
968,2061.8,2137.1,1986.6
969,2057.8,2131.8,1983.9
970,2049.6,2123.4,1975.7
971,2045.7,2118.8,1972.6
972,2038.2,2110.4,1966.1
973,2040.4,2112.6,1968.2
974,2043.1,2115.1,1971.1
975,2040.4,2113.8,1967
976,2049.5,2123.3,1975.8
977,2050.9,2124.9,1976.9
978,2053.5,2129.1,1977.9
979,2055.1,2132.9,1977.4
980,2055.9,2137.4,1974.3
981,2056.1,2137.1,1975.1
982,2057,2136.6,1977.4
983,2056.3,2136.7,1975.9
984,2056.4,2137,1975.8
985,2058.7,2139.2,1978.1
986,2055.6,2135.3,1975.8
987,2061,2138.5,1983.5
988,2058.4,2136.5,1980.3
989,2056.4,2134,1978.7
990,2054,2132.5,1975.5
991,2059.3,2136.6,1982
992,2053.9,2132.7,1975.2
993,2051.3,2129.4,1973.2
994,2054.9,2131.9,1977.9
995,2064.5,2139.7,1989.2
996,2080,2155.2,2004.8
997,2086.8,2162.2,2011.5
998,2078.4,2152.9,2003.9
999,2086.6,2160.2,2013
1000,2078,2151,2005
1001,2079.8,2154.2,2005.4
1002,2079.3,2153.8,2004.8
1003,2078.4,2152.5,2004.3
1004,2077.8,2154.4,2001.2
1005,2077.4,2153.5,2001.2
1006,2078.4,2157.1,1999.6
1007,2078.3,2157.3,1999.2
1008,2077.5,2156.9,1998.1
1009,2076.9,2159.5,1994.2
1010,2075.8,2159.2,1992.3
1011,2075.4,2159.9,1990.9
1012,2074.3,2157.7,1990.9
1013,2074.4,2157.9,1990.8
1014,2075.2,2159.3,1991.1
1015,2074.7,2158.9,1990.6
1016,2075.3,2159.2,1991.3
1017,2070.5,2155.3,1985.7
1018,2057.5,2141.7,1973.2
1019,2059.4,2142.9,1976
1020,2039.2,2126.4,1951.9
1021,2051,2133,1968.9
1022,2036.8,2122.2,1951.4
1023,2033.1,2115.9,1950.4
1024,2053.8,2133.3,1974.2
1025,2073.6,2152.3,1994.8
1026,2068.1,2147.5,1988.7
1027,2098.8,2183.5,2014
1028,2108.8,2194.5,2023.2
1029,2111.6,2195.5,2027.6
1030,2111.8,2194.5,2029.2
1031,2105.7,2186.6,2024.9
1032,2108.8,2191.2,2026.5
1033,2106.5,2186.5,2026.5
1034,2104.6,2183.9,2025.3
1035,2101.5,2180.8,2022.1
1036,2101.9,2180.8,2023
1037,2101.3,2179.8,2022.8
1038,2101.9,2180.8,2023.1
1039,2102.4,2181,2023.9
1040,2102,2180.4,2023.7
1041,2101,2179.4,2022.6
1042,2103.7,2182,2025.3
1043,2105.2,2183.8,2026.6
1044,2104,2182.1,2025.9
1045,2106,2184.3,2027.7
1046,2106.1,2184.8,2027.4
1047,2104.4,2183,2025.7
1048,2103,2180.9,2025
1049,2105.6,2183.6,2027.7
1050,2115.1,2193.3,2036.8
1051,2103.9,2187.5,2020.3
1052,2105.1,2188.2,2022.1
1053,2104.5,2188.6,2020.4
1054,2104.5,2188.8,2020.2
1055,2105.6,2187.3,2023.9
1056,2105.7,2188.6,2022.7
1057,2105.6,2189.1,2022.1
1058,2106.3,2189.8,2022.9
1059,2107.5,2193.8,2021.1
1060,2110,2198.3,2021.6
1061,2108.7,2196.4,2021
1062,2108,2194.6,2021.4
1063,2107.9,2194.4,2021.4
1064,2105.5,2191.1,2020
1065,2105.9,2192.3,2019.5
1066,2105.6,2190.8,2020.3
1067,2106,2191.8,2020.1
1068,2106.6,2192.8,2020.4
1069,2106,2192.1,2019.9
1070,2106.3,2192.4,2020.2
1071,2105.9,2192,2019.8
1072,2109.2,2195.6,2022.7
1073,2100.2,2187,2013.3
1074,2095.3,2182.9,2007.6
1075,2097.8,2183.5,2012.1
1076,2102.7,2186.9,2018.5
1077,2098.4,2181.8,2015.1
1078,2094.1,2176.7,2011.5
1079,2113.1,2194.2,2032
1080,2105.1,2184.6,2025.7
1081,2118.3,2198.7,2037.9
1082,2117.4,2196.4,2038.5
1083,2118.8,2194.9,2042.7
1084,2112.2,2186.7,2037.7
1085,2125.9,2199.8,2052
1086,2134.6,2208.3,2060.9
1087,2141.3,2215.6,2067.1
1088,2137,2210.3,2063.6
1089,2144.1,2218.3,2069.9
1090,2144.7,2218.6,2070.9
1091,2144.6,2218.3,2070.8
1092,2149.3,2224,2074.5
1093,2151.6,2227.1,2076
1094,2150.2,2225.4,2074.9
1095,2150.2,2226.4,2074.1
1096,2150.2,2226.3,2074.1
1097,2150.2,2227,2073.4
1098,2151.3,2228.2,2074.5
1099,2152,2228.2,2075.8
1100,2149.2,2225.3,2073.2
1101,2166.5,2246.2,2086.8
1102,2160.2,2238.6,2081.8
1103,2164.1,2243.8,2084.5
1104,2167.2,2249.5,2084.9
1105,2166.4,2248.1,2084.7
1106,2164.3,2244.6,2084
1107,2164.3,2244.4,2084.1
1108,2163.8,2243.7,2083.9
1109,2166.6,2248.2,2085.1
1110,2167.1,2249.4,2084.9
1111,2167.5,2249.9,2085.1
1112,2166.5,2250.1,2082.9
1113,2171.6,2257.5,2085.7
1114,2171,2255.5,2086.6


==> ki_xEnKF_sta.csv <==
x,sig,lb,ub
1,1342.4,1468.7,1216.1
2,1503,1650.2,1355.8
3,1342.4,1507.2,1177.7
4,1364.7,1520.5,1208.9
5,1327.7,1478.5,1176.8
6,1391.4,1548,1234.8
7,1361.7,1534.1,1189.2
8,1363.5,1533,1194
9,1377.2,1544.9,1209.5
10,1388.4,1565.5,1211.3
11,1388.1,1572,1204.1
12,1390.7,1572.1,1209.3
13,1404.2,1602.8,1205.5
14,1413.3,1650.2,1176.4
15,1412.2,1720.9,1103.5
16,1468,1788,1147.9
17,1485.6,1868.5,1102.6
18,1487,1861.3,1112.7
19,1480.1,1848.4,1111.8
20,1486.6,1871,1102.2
21,1484.9,1850.6,1119.3
22,1482.4,1819.5,1145.2
23,1478.2,1818.3,1138
24,1500.4,1843.7,1157.2
25,1503.1,1845.9,1160.4
26,1505.2,1846,1164.3
27,1499.3,1857.9,1140.7
28,1498.9,1855.8,1142
29,1499,1854.5,1143.4
30,1475.1,1831.2,1119.1
31,1494.7,1846.8,1142.5
32,1486.1,1832.5,1139.7
33,1475.5,1816.7,1134.3
34,1496.9,1825.1,1168.8
35,1507.6,1823.1,1192
36,1575.6,1872.9,1278.4
37,1646.3,1929.3,1363.3
38,1647.5,1926.5,1368.4
39,1629.2,1911.3,1347
40,1561.5,1877.1,1245.9
41,1588.1,1890.3,1285.9
42,1593.7,1889.5,1297.9
43,1606.4,1896.8,1316
44,1664.9,1948.3,1381.5
45,1678.9,1959.1,1398.7
46,1717.8,1989.7,1445.9
47,1704.8,1979.7,1429.8
48,1719.7,1991,1448.3
49,1719.2,1993.6,1444.8
50,1727,2001.3,1452.6
51,1725,1999.6,1450.5
52,1729.4,2003.1,1455.7
53,1726.6,2000.5,1452.7
54,1722.4,1995.8,1449
55,1715.2,1988.2,1442.2
56,1716,1989.3,1442.6
57,1687.8,1949.5,1426.1
58,1653.6,1904.4,1402.7
59,1677,1935.6,1418.4
60,1700.1,1955.4,1444.9
61,1727.5,1981.6,1473.5
62,1719.5,1960.9,1478.1
63,1728.3,1966.7,1490
64,1702.8,1918.7,1486.9
65,1743.4,1974.4,1512.4
66,1690,1895.8,1484.3
67,1712.3,1919.3,1505.3
68,1688.7,1882.6,1494.8
69,1684.5,1875.6,1493.4
70,1704,1901.3,1506.8
71,1724.4,1931.4,1517.4
72,1708.4,1905.8,1511
73,1724.4,1932.3,1516.5
74,1728.1,1939.7,1516.4
75,1727.4,1938.8,1516.1
76,1727.1,1937.4,1516.8
77,1727.3,1936.4,1518.3
78,1728.7,1937.8,1519.6
79,1728.8,1937.3,1520.4
80,1729,1937.7,1520.2
81,1722.5,1933.2,1511.9
82,1707.7,1915.6,1499.7
83,1705.9,1914.8,1497
84,1710.4,1917.7,1503.1
85,1704.9,1912.3,1497.5
86,1706.1,1914.6,1497.7
87,1725.9,1931.9,1520
88,1710.3,1912.7,1507.9
89,1710.4,1916.1,1504.7
90,1711.3,1913.4,1509.3
91,1704.7,1903.1,1506.2
92,1703.7,1898.6,1508.7
93,1730.1,1926.4,1533.9
94,1738.3,1933.2,1543.4
95,1744.4,1933.8,1554.9
96,1760.4,1946.7,1574
97,1721.2,1900.3,1542.1
98,1744.3,1921.9,1566.7
99,1758.4,1937,1579.8
100,1775.6,1953.2,1598
101,1786,1968.5,1603.5
102,1787.3,1971.1,1603.4
103,1788.8,1975.4,1602.1
104,1778.4,1959.7,1597
105,1780,1961.8,1598.1
106,1786.2,1969.2,1603.2
107,1777.4,1958.6,1596.3
108,1771.5,1950.7,1592.3
109,1772.4,1952.6,1592.2
110,1777.8,1958.4,1597.1
111,1779.1,1959.8,1598.4
112,1779.4,1960.1,1598.7
113,1779,1959.8,1598.3
114,1774.2,1953.4,1594.9
115,1773.9,1952.7,1595.2
116,1751.7,1925.3,1578.1
117,1766.1,1939.6,1592.6
118,1781.4,1956.2,1606.7
119,1780.7,1953.3,1608.1
120,1778.6,1948.1,1609.2
121,1728.9,1886.6,1571.2
122,1748.2,1905.6,1590.8
123,1708,1858.3,1557.7
124,1669.8,1813.6,1526.1
125,1687.7,1829.1,1546.3
126,1683.2,1821.8,1544.6
127,1702.8,1842.5,1563.2
128,1722.4,1866,1578.7
129,1737.6,1884.1,1591.1
130,1734.7,1880,1589.4
131,1739.8,1886.5,1593.1
132,1741.4,1888.8,1594.1
133,1744.4,1894,1594.8
134,1745.4,1895.6,1595.3
135,1745.5,1896.8,1594.1
136,1745.5,1896.8,1594.3
137,1745.6,1896.9,1594.3
138,1742,1893.7,1590.2
139,1751.1,1902.2,1600.1
140,1753.5,1904.4,1602.6
141,1761.4,1912.5,1610.3
142,1762.9,1913.6,1612.2
143,1755.7,1905,1606.3
144,1747.1,1895,1599.1
145,1755.5,1903.3,1607.8
146,1759.6,1907,1612.3
147,1757.3,1904.5,1610.1
148,1759,1904.9,1613.2
149,1753.3,1897.3,1609.3
150,1747.1,1889.1,1605
151,1745.5,1890.4,1600.6
152,1745.8,1890.8,1600.7
153,1748.1,1899.4,1596.7
154,1745.3,1892.3,1598.3
155,1746.2,1895.3,1597.1
156,1749.2,1902.8,1595.5
157,1749.5,1900.7,1598.3
158,1754.2,1907.6,1600.8
159,1753.1,1906.8,1599.3
160,1754.5,1908,1601.1
161,1745.2,1896.2,1594.3
162,1740.6,1890.2,1591.1
163,1748.9,1900.1,1597.7
164,1747.1,1898.1,1596.1
165,1751,1903,1598.9
166,1751.5,1903.6,1599.3
167,1751,1902.5,1599.6
168,1749.7,1900.8,1598.6
169,1750.1,1901.3,1598.9
170,1748.9,1899.9,1597.8
171,1748.4,1899.3,1597.4
172,1756.6,1907.7,1605.5
173,1761.2,1911.9,1610.5
174,1776.5,1927.9,1625.1
175,1780,1930.1,1629.8
176,1773,1920.5,1625.5
177,1753.7,1897.6,1609.9
178,1762.7,1904.4,1621
179,1782.4,1924.1,1640.7
180,1782.4,1921.5,1643.2
181,1778.9,1915.2,1642.5
182,1780,1914.3,1645.7
183,1769.6,1901.1,1638.1
184,1769.6,1898.8,1640.5
185,1774.1,1902.5,1645.8
186,1780.6,1909.2,1651.9
187,1784.2,1912.9,1655.5
188,1792,1922.2,1661.8
189,1794.7,1925.5,1663.9
190,1804.5,1938.9,1670
191,1806,1940.6,1671.3
192,1809.8,1946.8,1672.7
193,1809.2,1945.8,1672.6
194,1809.2,1946.6,1671.7
195,1809.3,1946.3,1672.4
196,1808.2,1945.9,1670.5
197,1806.6,1944.6,1668.6
198,1813.6,1951.2,1676.1
199,1818.8,1956.2,1681.4
200,1825.2,1962.4,1688.1
201,1830.2,1967.9,1692.5
202,1838.7,1979.1,1698.3
203,1836.7,1977.8,1695.6
204,1837.7,1979,1696.5
205,1837.7,1978.8,1696.5
206,1838.2,1979,1697.4
207,1837.5,1978.1,1697
208,1839.7,1980.7,1698.7
209,1834.9,1975.5,1694.4
210,1835.4,1975.6,1695.2
211,1828.6,1968.6,1688.5
212,1831.3,1971,1691.6
213,1828.8,1968,1689.6
214,1829.7,1968.5,1690.9
215,1840.6,1979.7,1701.5
216,1845.6,1984.7,1706.5
217,1842.7,1981.3,1704
218,1843,1981.4,1704.6
219,1847.7,1986.5,1708.9
220,1850.1,1989.1,1711.2
221,1849.2,1988,1710.5
222,1852.3,1991.2,1713.4
223,1849.7,1988.3,1711.2
224,1851.2,1989.9,1712.5
225,1848.2,1986.7,1709.8
226,1849.4,1987.9,1710.9
227,1849.4,1987.9,1710.9
228,1858.4,1998.5,1718.3
229,1857.4,1996.6,1718.3
230,1852.6,1990.4,1714.8
231,1853.5,1990.5,1716.5
232,1854.2,1990.8,1717.7
233,1852.7,1987.5,1717.9
234,1842.2,1973.6,1710.7
235,1821.9,1949.5,1694.3
236,1824.8,1950.9,1698.7
237,1804.1,1926.6,1681.6
238,1788.4,1907.9,1668.8
239,1808.6,1928.2,1688.9
240,1802.4,1921.3,1683.4
241,1800.1,1917.4,1682.8
242,1811.1,1929.8,1692.5
243,1807.1,1924.9,1689.3
244,1816.1,1932.5,1699.6
245,1812.7,1928.8,1696.6
246,1818.9,1934.4,1703.3
247,1821.5,1937.1,1705.9
248,1820,1935.4,1704.6
249,1816.8,1932.2,1701.5
250,1814,1929.5,1698.5
251,1809.1,1925.3,1693
252,1804.6,1925.8,1683.4
253,1802.9,1922.2,1683.5
254,1810.8,1928.8,1692.8
255,1809.8,1927.1,1692.5
256,1813.9,1931.2,1696.6
257,1812.7,1929.8,1695.6
258,1813.3,1930.7,1696
259,1813.6,1930.8,1696.4
260,1813.5,1930.7,1696.4
261,1811.7,1928.7,1694.8
262,1812.8,1929.7,1695.8
263,1814.3,1931.1,1697.5
264,1806.5,1923.4,1689.7
265,1803,1919.6,1686.4
266,1805.3,1921.9,1688.7
267,1802.3,1919.2,1685.4
268,1804.8,1920.8,1688.9
269,1801.3,1916.9,1685.8
270,1794.3,1908.9,1679.8
271,1802.7,1917.3,1688.1
272,1797.9,1912.1,1683.8
273,1791.5,1905.6,1677.3
274,1791.6,1905.3,1677.9
275,1785.1,1898.4,1671.7
276,1784.7,1897.7,1671.7
277,1788.7,1902,1675.5
278,1794.8,1907.8,1681.8
279,1795.6,1908.6,1682.6
280,1794.3,1907.2,1681.4
281,1793.9,1906.8,1681
282,1793.5,1906.6,1680.5
283,1794.1,1907.1,1681.1
284,1788.8,1901,1676.5
285,1789.1,1901.3,1676.9
286,1793.6,1906,1681.2
287,1792.5,1904,1681
288,1791.8,1902.7,1681
289,1786.4,1895.8,1677.1
290,1768.8,1875.8,1661.9
291,1767.1,1872.8,1661.4
292,1777.4,1882.8,1672
293,1796.9,1903.3,1690.6
294,1788.8,1892.9,1684.8
295,1766.3,1867.8,1664.9
296,1766.7,1867.8,1665.6
297,1769.4,1869.7,1669.1
298,1765.1,1863.8,1666.4
299,1752.7,1850.4,1655.1
300,1769.9,1868.3,1671.4
301,1720.9,1826.2,1615.6
302,1725.4,1827.5,1623.3
303,1718.6,1822,1615.2
304,1720,1822.7,1617.3
305,1727.4,1827.7,1627.2
306,1731.2,1830.6,1631.8
307,1730.3,1830.3,1630.4
308,1733.9,1832.7,1635
309,1735.6,1834.1,1637.1
310,1736.5,1835.2,1637.7
311,1736.4,1836.1,1636.8
312,1735.5,1835.2,1635.9
313,1734.4,1834.1,1634.8
314,1729.5,1830.2,1628.7
315,1726.9,1828.5,1625.3
316,1723.5,1826.8,1620.3
317,1724,1825,1622.9
318,1729.6,1829.6,1629.7
319,1731.6,1831.1,1632.1
320,1735.6,1834.6,1636.6
321,1738.9,1837.2,1640.5
322,1735.7,1833.8,1637.6
323,1739.1,1836.6,1641.6
324,1744.7,1841.7,1647.8
325,1747.1,1844,1650.3
326,1748.1,1844.4,1651.8
327,1745.7,1841.8,1649.6
328,1750.5,1846.4,1654.6
329,1749,1844.4,1653.5
330,1748.6,1843.8,1653.4
331,1743.3,1838.6,1648
332,1744.1,1839.2,1649
333,1744.5,1839.5,1649.6
334,1747.6,1842.6,1652.6
335,1750.5,1845.4,1655.6
336,1750,1844.8,1655.2
337,1750.3,1845,1655.6
338,1749.9,1844.6,1655.2
339,1750.2,1845,1655.5
340,1750.8,1845.6,1656
341,1751.1,1845.8,1656.4
342,1752.8,1847.5,1658
343,1757.9,1853,1662.9
344,1762.9,1858.4,1667.4
345,1759.6,1854.5,1664.7
346,1764.7,1859.5,1670
347,1766,1860.4,1671.5
348,1762.2,1855.6,1668.9
349,1753,1844.8,1661.2
350,1758.5,1849.8,1667.2
351,1751.4,1841.4,1661.3
352,1754.4,1843.3,1665.6
353,1745.5,1834.4,1656.6
354,1732.1,1822,1642.3
355,1738.2,1827.4,1649.1
356,1740.4,1828.6,1652.3
357,1748.6,1837,1660.1
358,1752.4,1841.4,1663.4
359,1755.5,1845.4,1665.6
360,1754.1,1843.6,1664.6
361,1753.1,1843.4,1662.8
362,1752.6,1843.7,1661.5
363,1752.3,1842,1662.6
364,1750.1,1840.7,1659.5
365,1749.2,1840.2,1658.2
366,1750.6,1840.9,1660.2
367,1748.6,1839.4,1657.9
368,1752.2,1842.1,1662.2
369,1757,1846.4,1667.6
370,1753.8,1843.2,1664.4
371,1757.2,1846.3,1668.1
372,1755.6,1844.2,1666.9
373,1748.1,1836.6,1659.7
374,1746,1834.2,1657.8
375,1740.8,1828.8,1652.7
376,1750.8,1837.9,1663.7
377,1746.8,1833.4,1660.1
378,1733,1819.5,1646.4
379,1730.5,1817.6,1643.4
380,1741.1,1827.5,1654.8
381,1742.8,1828.7,1657
382,1746.3,1831.5,1661.1
383,1744.2,1829.1,1659.3
384,1742,1826.3,1657.7
385,1740.1,1824.3,1655.9
386,1742.2,1826.5,1658
387,1745,1829,1661
388,1747.5,1831.1,1663.8
389,1744.5,1827.9,1661.1
390,1750.2,1833.3,1667
391,1750.7,1833.6,1667.8
392,1750.1,1833,1667.3
393,1751.1,1833.9,1668.3
394,1750.6,1833.5,1667.8
395,1750.7,1833.5,1667.8
396,1752,1835.1,1669
397,1753.6,1836.8,1670.4
398,1754,1837.3,1670.8
399,1751.1,1833.9,1668.2
400,1747.1,1829.3,1664.8
401,1754.9,1838.7,1671.1
402,1775.5,1860.3,1690.6
403,1750.3,1833.2,1667.4
404,1743.9,1826,1661.9
405,1743.6,1825.6,1661.5
406,1722.1,1806.5,1637.6
407,1734.3,1815.9,1652.7
408,1732.5,1814.1,1650.9
409,1750,1832.6,1667.4
410,1746.9,1828.2,1665.7
411,1749.5,1830.4,1668.6
412,1744,1823.9,1664.1
413,1741.9,1821.9,1662
414,1738.8,1819.2,1658.4
415,1740.3,1820.6,1660
416,1742.6,1823.5,1661.6
417,1742.2,1823.6,1660.7
418,1742.2,1823.6,1660.9
419,1742.4,1823.6,1661.3
420,1742.4,1824.7,1660.1
421,1740.4,1822.4,1658.5
422,1740.2,1822.5,1658
423,1742.6,1824,1661.3
424,1745,1825.9,1664.2
425,1745.4,1826.2,1664.7
426,1746,1826.6,1665.3
427,1749.7,1830.5,1668.8
428,1748.2,1828.5,1667.9
429,1741.3,1821.3,1661.3
430,1742.4,1822.1,1662.8
431,1743.3,1822.5,1664.2
432,1756.9,1836.7,1677
433,1761.6,1841.7,1681.5
434,1769.7,1849.2,1690.2
435,1771.5,1850.7,1692.4
436,1766.7,1844.7,1688.6
437,1755.1,1832.2,1678.1
438,1742.3,1819,1665.6
439,1743.1,1819,1667.2
440,1745,1820.4,1669.6
441,1740.4,1815.3,1665.4
442,1737.8,1812.4,1663.3
443,1734.3,1808.7,1659.9
444,1731,1805.3,1656.8
445,1736.6,1810.6,1662.5
446,1734.7,1808.7,1660.8
447,1735,1808.8,1661.2
448,1736.8,1810.6,1663
449,1738.1,1811.8,1664.3
450,1736.3,1810,1662.5
451,1736.5,1811.2,1661.9
452,1736.9,1811.5,1662.2
453,1735.3,1810,1660.6
454,1744.2,1819.4,1669
455,1732.4,1807.5,1657.3
456,1740.4,1814.3,1666.6
457,1733,1808.8,1657.2
458,1729.4,1804.3,1654.6
459,1723.3,1799.8,1646.8
460,1732.4,1806,1658.8
461,1725.8,1803.7,1647.9
462,1718,1801.9,1634
463,1726.8,1802.6,1651.1
464,1725.7,1800.8,1650.6
465,1731.1,1809.5,1652.6
466,1730.5,1811.8,1649.1
467,1733.3,1812.8,1653.8
468,1722.8,1801.7,1643.9
469,1726.2,1803.5,1648.8
470,1732.3,1808.9,1655.7
471,1734.5,1811.7,1657.4
472,1735.6,1813.5,1657.7
473,1735.6,1813.3,1657.8
474,1735.6,1814.8,1656.5
475,1735.5,1814.8,1656.2
476,1735.3,1814.5,1656.2
477,1736.9,1816.3,1657.5
478,1737.6,1816.4,1658.7
479,1737.8,1815.7,1659.9
480,1739.2,1816.8,1661.6
481,1736,1813.7,1658.4
482,1725.8,1804.3,1647.2
483,1731.4,1808.8,1654.1
484,1731,1808,1654
485,1738.5,1814.9,1662
486,1731.4,1807.8,1655.1
487,1723.6,1800.2,1647.1
488,1733.9,1809.6,1658.2
489,1722,1797.8,1646.1
490,1729.2,1804.1,1654.3
491,1727.8,1802.1,1653.5
492,1721,1795.2,1646.8
493,1720.7,1794.2,1647.1
494,1706.5,1780.6,1632.3
495,1690.7,1766.5,1614.9
496,1690.6,1766,1615.1
497,1701.1,1774.8,1627.4
498,1703.3,1776.5,1630.1
499,1707.4,1780,1634.8
500,1710.7,1783,1638.4
501,1710.1,1784,1636.1
502,1710.2,1786.2,1634.1
503,1710.2,1784.7,1635.6
504,1710.3,1784.3,1636.3
505,1710.4,1784.9,1635.9
506,1710,1783.4,1636.6
507,1709.7,1783,1636.3
508,1702.2,1776.1,1628.4
509,1699.5,1773.9,1625
510,1696.8,1771.3,1622.4
511,1715.5,1788.9,1642.1
512,1725.7,1800.5,1650.9
513,1723.3,1797.8,1648.8
514,1737.7,1816.4,1659.1
515,1722,1797.2,1646.9
516,1715.7,1788,1643.4
517,1728.9,1802,1655.9
518,1740,1814.4,1665.5
519,1741.7,1816.3,1667.1
520,1740.6,1815,1666.1
521,1732.9,1805.5,1660.2
522,1734.5,1807.5,1661.4
523,1727.8,1803.6,1652.1
524,1728.7,1805.6,1651.8
525,1728.5,1803.6,1653.5
526,1730.3,1806.4,1654.3
527,1729,1803.8,1654.2
528,1729.3,1803.9,1654.6
529,1729.4,1804.1,1654.7
530,1729.7,1804.9,1654.6
531,1729.8,1804.6,1655
532,1728.2,1802.9,1653.4
533,1728.7,1804.4,1653.1
534,1730.1,1804.3,1655.8
535,1729.6,1803.6,1655.6
536,1731.7,1805.7,1657.7
537,1731.1,1804.8,1657.4
538,1732.9,1806.4,1659.4
539,1734.4,1807.7,1661.1
540,1733.8,1807.5,1660.1
541,1727.8,1800.7,1654.9
542,1726.8,1799.4,1654.2
543,1718.9,1791.7,1646.2
544,1732.8,1804.6,1660.9
545,1737.3,1808.7,1665.9
546,1737.3,1808.2,1666.3
547,1744.6,1814.7,1674.5
548,1754.5,1824.6,1684.4
549,1751.4,1820.8,1682
550,1748.5,1817.2,1679.8
551,1748.8,1818.2,1679.4
552,1749.1,1819.1,1679.1
553,1748,1818.6,1677.4
554,1747.6,1819.2,1676
555,1747.5,1820,1675
556,1747.8,1820.1,1675.5
557,1747.7,1819.7,1675.6
558,1746.5,1817.5,1675.4
559,1746.7,1818.3,1675
560,1746.3,1817.8,1674.9
561,1746.8,1819.1,1674.6
562,1746.1,1818.9,1673.4
563,1746.5,1819.3,1673.7
564,1748.8,1821.3,1676.3
565,1748.8,1821.3,1676.3
566,1752.9,1825,1680.8
567,1746,1818.5,1673.5
568,1734.7,1808.8,1660.5
569,1733.8,1807.7,1660
570,1731.1,1803.4,1658.8
571,1745.9,1816.6,1675.2
572,1751.7,1821.9,1681.5
573,1755.9,1826.4,1685.5
574,1738.5,1810.8,1666.2
575,1728,1800.3,1655.8
576,1730.8,1800.6,1661
577,1728.2,1797.5,1658.9
578,1739.4,1807.4,1671.4
579,1748.5,1816,1681.1
580,1743.8,1811.1,1676.6
581,1747.3,1814.4,1680.2
582,1751.8,1819.5,1684.2
583,1751.9,1819.9,1683.8
584,1754.6,1823.1,1686.1
585,1755.6,1824.5,1686.6
586,1755.3,1824.4,1686.3
587,1755.4,1824.9,1685.9
588,1755.7,1824.5,1686.9
589,1756.4,1824.8,1687.9
590,1756.2,1825.1,1687.2
591,1756.8,1825.6,1688.1
592,1758.5,1827,1690
593,1754.2,1823.1,1685.3
594,1754.9,1823.2,1686.6
595,1746.5,1815.6,1677.5
596,1749.3,1817.8,1680.9
597,1748.5,1816.9,1680.1
598,1743,1811.7,1674.4
599,1731.6,1801.8,1661.4
600,1732.4,1802.1,1662.7
601,1722,1795.7,1648.2
602,1726,1798.4,1653.7
603,1720.3,1796.5,1644.1
604,1719.7,1797.4,1641.9
605,1720,1798.8,1641.2
606,1721.3,1796.1,1646.5
607,1721.3,1795.2,1647.4
608,1721.3,1795.9,1646.7
609,1720.9,1794.6,1647.2
610,1721.3,1795.5,1647.2
611,1720.8,1794.6,1647.1
612,1718.7,1792,1645.4
613,1718.8,1791.9,1645.7
614,1719.4,1792.4,1646.4
615,1720.1,1793.1,1647.2
616,1719.5,1792.3,1646.6
617,1718.1,1791.1,1645.1
618,1716.2,1789.4,1642.9
619,1716.2,1789.4,1642.9
620,1716.1,1789.4,1642.9
621,1716.2,1789.4,1642.9
622,1714.5,1787.7,1641.2
623,1712.9,1786.1,1639.8
624,1712,1784.9,1639.1
625,1694.6,1768.5,1620.7
626,1691.3,1765.6,1617
627,1699.2,1771.7,1626.8
628,1691.2,1763.2,1619.3
629,1696.4,1766.7,1626
630,1706.6,1776.1,1637.2
631,1717,1785.4,1648.7
632,1722,1789.9,1654.1
633,1692.2,1760.7,1623.7
634,1684.5,1753.9,1615.1
635,1693.1,1761,1625.3
636,1695,1761.7,1628.3
637,1693.1,1759.7,1626.6
638,1694.7,1761.2,1628.2
639,1699.6,1766.5,1632.8
640,1699,1765.9,1632
641,1695,1761.6,1628.4
642,1693.8,1760.1,1627.5
643,1692.8,1759,1626.5
644,1694.1,1760.3,1628
645,1694.5,1760.6,1628.4
646,1695,1761.2,1628.7
647,1695,1761.3,1628.7
648,1695.3,1761.5,1629.1
649,1695.7,1762.3,1629
650,1695.7,1762.2,1629.1
651,1675.4,1750.8,1599.9
652,1679.6,1751.3,1607.8
653,1686.5,1757,1616
654,1685.9,1756.4,1615.4
655,1690.8,1761,1620.7
656,1691.6,1762.1,1621
657,1690.8,1761.2,1620.4
658,1690.6,1764.3,1617
659,1690.8,1765.4,1616.2
660,1690.8,1762.5,1619
661,1689.8,1761.4,1618.3
662,1690.7,1762.2,1619.3
663,1690,1761.5,1618.4
664,1685.7,1757.3,1614.1
665,1683.7,1755.5,1611.8
666,1682,1753.9,1610
667,1684.5,1756.6,1612.4
668,1686.3,1758.1,1614.4
669,1686,1757.8,1614.1
670,1686.5,1758.5,1614.4
671,1690.1,1761.7,1618.5
672,1693.2,1764.6,1621.8
673,1691.6,1762.9,1620.2
674,1692.7,1764,1621.4
675,1690.5,1761.7,1619.2
676,1692.3,1763.4,1621.3
677,1692.1,1763.1,1621.1
678,1691,1762,1619.9
679,1688.7,1759.7,1617.7
680,1687.3,1758,1616.6
681,1679.7,1750.4,1609
682,1679.7,1750,1609.3
683,1682.5,1752.1,1612.8
684,1673.9,1743.8,1604
685,1685.9,1755.4,1616.4
686,1669.2,1738.7,1599.7
687,1665.7,1735.9,1595.4
688,1650.4,1724.8,1575.9
689,1648.3,1721.4,1575.2
690,1635.7,1708.2,1563.2
691,1632.3,1703.8,1560.8
692,1628.1,1700,1556.1
693,1619.6,1692.1,1547
694,1604.3,1679.8,1528.8
695,1613.6,1685.6,1541.7
696,1631.3,1699.3,1563.3
697,1645.8,1712.5,1579.2
698,1644.1,1711.2,1577.1
699,1644.6,1711,1578.3
700,1643.5,1709.9,1577.1
701,1647,1718.5,1575.5
702,1636.5,1704.7,1568.3
703,1622,1696.1,1547.9
704,1625.6,1697.4,1553.8
705,1621.6,1694.8,1548.3
706,1615.7,1692.8,1538.7
707,1625.8,1697,1554.5
708,1626,1697.7,1554.2
709,1627.1,1697.7,1556.5
710,1627.9,1698.3,1557.4
711,1628.2,1698.6,1557.7
712,1627.8,1698.1,1557.4
713,1627,1697.3,1556.7
714,1626.5,1696.8,1556.3
715,1625.9,1696.3,1555.5
716,1627.3,1697.2,1557.4
717,1624.9,1695.2,1554.7
718,1628,1697.8,1558.1
719,1630.9,1700.3,1561.6
720,1627.8,1697.3,1558.3
721,1620.9,1692,1549.8
722,1622.4,1693.7,1551.2
723,1624.4,1694.7,1554.1
724,1623,1693.6,1552.5
725,1619.6,1690.4,1548.9
726,1616.8,1687.8,1545.8
727,1616.1,1688.1,1544.2
728,1617.8,1688.9,1546.7
729,1616.6,1687.2,1545.9
730,1616.8,1687.4,1546.2
731,1614.8,1685.5,1544.1
732,1616.4,1686.9,1545.9
733,1616.3,1686.8,1545.9
734,1616.9,1687.3,1546.5
735,1620.6,1690.9,1550.4
736,1617.6,1687.8,1547.4
737,1613.8,1684.2,1543.5
738,1612.1,1682.3,1541.8
739,1616,1685.9,1546.1
740,1616,1685.3,1546.8
741,1610,1679.7,1540.4
742,1599.4,1669.5,1529.4
743,1599.3,1669.1,1529.6
744,1600.9,1669.2,1532.6
745,1599.6,1668,1531.2
746,1601.5,1668.3,1534.7
747,1595.6,1662.5,1528.7
748,1605.1,1670.4,1539.9
749,1591.1,1657.4,1524.7
750,1596.5,1661.6,1531.5
751,1619.9,1686.4,1553.4
752,1608.5,1673.6,1543.3
753,1610.3,1675,1545.5
754,1614.6,1683.9,1545.2
755,1611.4,1684.6,1538.2
756,1612.1,1683.3,1540.9
757,1613.9,1682.4,1545.4
758,1611.4,1681.1,1541.8
759,1613.3,1682,1544.6
760,1614.6,1683.4,1545.8
761,1614.8,1684,1545.5
762,1614.8,1683.7,1545.9
763,1615.9,1683.9,1548
764,1615.2,1683.3,1547.2
765,1617.8,1684.9,1550.6
766,1613.9,1682.2,1545.6
767,1612.7,1681.3,1544.1
768,1612.3,1680.9,1543.8
769,1614.4,1682.4,1546.3
770,1624.1,1690.3,1557.9
771,1630,1695,1564.9
772,1628.4,1693.3,1563.4
773,1616.2,1682.5,1549.9
774,1613.1,1679.4,1546.8
775,1612.3,1678.4,1546.2
776,1616.1,1682.1,1550.2
777,1616.2,1681.3,1551.1
778,1612.1,1677.7,1546.6
779,1613.9,1679.1,1548.8
780,1606.3,1672.5,1540.1
781,1611.5,1676.7,1546.4
782,1613.3,1678,1548.5
783,1613.4,1678.1,1548.6
784,1619.2,1683.2,1555.1
785,1617.9,1681.8,1553.9
786,1617.8,1681.8,1553.9
787,1617.8,1681.7,1553.8
788,1616.8,1681,1552.6
789,1616,1680.2,1551.8
790,1618.4,1682.5,1554.3
791,1619.5,1683.4,1555.5
792,1619.2,1683.1,1555.3
793,1621.4,1685.3,1557.6
794,1621.7,1685.4,1558
795,1627.2,1690.7,1563.7
796,1626.6,1689.8,1563.5
797,1621,1683.5,1558.4
798,1623.1,1685.5,1560.7
799,1633.7,1696.3,1571.1
800,1626.2,1688,1564.3
801,1623.3,1687.3,1559.3
802,1641.5,1704.7,1578.4
803,1616.8,1678.2,1555.4
804,1626.9,1688.5,1565.3
805,1633.8,1696.7,1570.9
806,1634.9,1699.2,1570.6
807,1631,1698.6,1563.4
808,1630.9,1694.4,1567.3
809,1631.2,1695.2,1567.2
810,1633.1,1697.3,1568.9
811,1633.7,1697.4,1570.1
812,1633.5,1697.4,1569.5
813,1633.7,1698.8,1568.5
814,1633.9,1699.8,1568
815,1634.8,1698.9,1570.8
816,1635.7,1698.7,1572.6
817,1634.3,1697.8,1570.7
818,1634.1,1697.2,1571.1
819,1632.1,1695.6,1568.7
820,1632.6,1695.7,1569.6
821,1624.4,1689.8,1559
822,1632.3,1696.3,1568.4
823,1635.4,1698.4,1572.3
824,1637,1699.2,1574.7
825,1637.7,1699.5,1575.9
826,1631.2,1694.1,1568.3
827,1631.5,1693.9,1569.1
828,1633.8,1695.4,1572.2
829,1634.9,1695.9,1574
830,1631.9,1693.5,1570.3
831,1637.7,1697.8,1577.7
832,1636.5,1696.5,1576.5
833,1646.8,1705.8,1587.8
834,1648.2,1706.7,1589.7
835,1653.9,1712.3,1595.5
836,1657.6,1715.6,1599.5
837,1656.8,1714.7,1598.9
838,1661.6,1719.4,1603.7
839,1665.2,1723,1607.5
840,1669.9,1727.8,1612
841,1675.7,1733.9,1617.5
842,1676.1,1734.3,1617.9
843,1674.3,1732.3,1616.2
844,1674.5,1732.6,1616.5
845,1674.7,1732.8,1616.6
846,1674.8,1732.9,1616.7
847,1675.2,1733.3,1617
848,1674.8,1732.9,1616.8
849,1676.4,1734.4,1618.3
850,1672.4,1730.2,1614.7
851,1658.4,1718.8,1598
852,1618,1696.7,1539.2
853,1632.1,1701.8,1562.4
854,1626,1697.8,1554.3
855,1630,1702.1,1558
856,1648.2,1711.9,1584.5
857,1652.1,1718.7,1585.6
858,1651.3,1718.1,1584.5
859,1647.9,1710.4,1585.5
860,1649.3,1711.8,1586.7
861,1655.7,1717.1,1594.3
862,1650.1,1712.6,1587.5
863,1651.5,1713.9,1589.1
864,1655,1716.4,1593.6
865,1652.7,1714.7,1590.6
866,1654.2,1715.6,1592.7
867,1654.9,1716.1,1593.8
868,1655,1716.8,1593.1
869,1655.3,1717.7,1592.8
870,1654.6,1716.4,1592.9
871,1653.2,1714.5,1592
872,1651.9,1713.2,1590.6
873,1650,1711.2,1588.7
874,1652.6,1714.5,1590.7
875,1650.2,1713.6,1586.8
876,1651.8,1716.7,1587
877,1653.8,1718.2,1589.3
878,1660.1,1724.1,1596.1
879,1654.5,1716.6,1592.4
880,1653.5,1714.1,1592.9
881,1647.9,1708.7,1587.1
882,1639.9,1699.6,1580.1
883,1646.4,1705.7,1587.1
884,1642.7,1702,1583.5
885,1643,1702.2,1583.8
886,1637.9,1696.4,1579.3
887,1631.6,1689.7,1573.6
888,1627.1,1686.2,1568
889,1632.7,1690.7,1574.7
890,1633.9,1691.3,1576.5
891,1633,1690.3,1575.7
892,1618.3,1676.8,1559.9
893,1613.5,1672.6,1554.4
894,1604.7,1665.3,1544.2
895,1603.6,1664.3,1543
896,1603.3,1664,1542.6
897,1601.8,1662.8,1540.9
898,1603.2,1663.8,1542.6
899,1601,1662,1540
900,1601.3,1662.6,1540
901,1601.6,1663.7,1539.4
902,1601.4,1663.8,1539.1
903,1598.3,1660.8,1535.8
904,1601.6,1665.5,1537.8
905,1595.4,1661.2,1529.5
906,1592.8,1664.1,1521.5
907,1603.4,1678.3,1528.4
908,1607.3,1694.9,1519.7
909,1605.7,1683.4,1528
910,1613.4,1687.7,1539.2
911,1632,1710.7,1553.3
912,1622.7,1701.4,1543.9
913,1607.6,1686.9,1528.4
914,1597.9,1675.1,1520.8
915,1591.6,1673.5,1509.8
916,1589.5,1667.1,1511.9
917,1596.9,1671.6,1522.3
918,1586.3,1661.7,1510.9
919,1590.2,1663.2,1517.2
920,1588.8,1661.9,1515.7
921,1593.7,1665.7,1521.7
922,1592.4,1664.7,1520.2
923,1593,1665.2,1520.9
924,1592.3,1664.8,1519.8
925,1592.4,1665.4,1519.4
926,1592.7,1666.6,1518.9
927,1592.7,1666.8,1518.7
928,1592.9,1666.6,1519.1
929,1590.5,1663.5,1517.4
930,1589.1,1662.2,1516.1
931,1584.2,1657.6,1510.9
932,1584.9,1657.9,1511.8
933,1581.4,1654.9,1508
934,1589,1661.4,1516.7
935,1586.4,1658.8,1514.1
936,1584.7,1657,1512.3
937,1586.5,1659,1513.9
938,1583.2,1655.6,1510.8
939,1578.8,1651.6,1506.1
940,1574.1,1646.3,1501.8
941,1572.7,1644.5,1501
942,1570.2,1641.9,1498.4
943,1575.3,1645.9,1504.6
944,1583.1,1652.2,1514
945,1585.7,1654,1517.4
946,1585.7,1653.2,1518.2
947,1581.2,1648.8,1513.5
948,1586.1,1652.7,1519.4
949,1589,1655.3,1522.7
950,1576.6,1644.7,1508.4
951,1575,1644.1,1505.9
952,1577.3,1647.3,1507.2
953,1577.5,1648,1506.9
954,1577.3,1647.3,1507.4
955,1577.6,1648,1507.2
956,1577.6,1647.8,1507.3
957,1577.4,1647.7,1507.2
958,1577.2,1647.8,1506.5
959,1577.5,1647.9,1507
960,1572.7,1642.9,1502.5
961,1568,1638.3,1497.6
962,1572.2,1642.4,1502.1
963,1575.3,1644.4,1506.1
964,1597.3,1669.1,1525.5
965,1613.5,1688.6,1538.5
966,1615.8,1692.1,1539.5
967,1612.8,1686.1,1539.5
968,1592.1,1660.7,1523.5
969,1611.9,1683.6,1540.1
970,1609.8,1680.4,1539.2
971,1592.5,1660.8,1524.2
972,1595.3,1663.4,1527.3
973,1594.5,1665,1524.1
974,1589.8,1659.7,1519.9
975,1592.2,1665.7,1518.7
976,1588.4,1657.7,1519.1
977,1582.9,1653.1,1512.7
978,1577.5,1649.6,1505.4
979,1577,1651.3,1502.8
980,1576.2,1651.1,1501.3
981,1577,1653,1501.1
982,1576,1656,1496
983,1576.1,1654.5,1497.6
984,1576.6,1655,1498.1
985,1574.8,1651.7,1497.9
986,1574.8,1650.7,1498.8
987,1572.4,1647.4,1497.4
988,1571.3,1645.6,1496.9
989,1568.9,1643.1,1494.7
990,1572.7,1646.7,1498.6
991,1568.4,1642.6,1494.3
992,1563.2,1637.5,1488.9
993,1572.3,1645.4,1499.3
994,1573.6,1646.1,1501.1
995,1577.5,1649.4,1505.5
996,1577.1,1648.9,1505.4
997,1582.6,1654.1,1511.1
998,1581.6,1653.5,1509.6
999,1578.8,1650.6,1507
1000,1578.2,1649.2,1507.2
1001,1577.3,1657.4,1497.3
1002,1572.3,1651.3,1493.2
1003,1572.6,1648.6,1496.6
1004,1571.8,1648.5,1495
1005,1570.6,1649.7,1491.4
1006,1570.8,1650.3,1491.2
1007,1570.7,1650.2,1491.3
1008,1570.8,1649.9,1491.7
1009,1570.6,1649.1,1492.1
1010,1570.4,1648.5,1492.2
1011,1569.6,1647.2,1492.1
1012,1570.1,1647.8,1492.4
1013,1570.6,1648.4,1492.8
1014,1570.7,1648.6,1492.8
1015,1570.1,1647.9,1492.4
1016,1571.1,1648.9,1493.3
1017,1567.8,1646.1,1489.6
1018,1576.7,1654.3,1499.1
1019,1581.6,1657.3,1505.9
1020,1581.8,1655.6,1508
1021,1583.1,1655.2,1511
1022,1585.8,1658.6,1513
1023,1579.5,1651.1,1507.9
1024,1594.3,1663.1,1525.5
1025,1613.4,1682.2,1544.6
1026,1639.3,1711.5,1567
1027,1642.5,1714.5,1570.5
1028,1634,1703.4,1564.6
1029,1634.8,1703.8,1565.8
1030,1626.9,1694.3,1559.4
1031,1623,1689.8,1556.1
1032,1619.7,1686.2,1553.2
1033,1616.3,1682.8,1549.8
1034,1618.4,1684.7,1552.1
1035,1615.3,1681.4,1549.3
1036,1617.3,1683.9,1550.6
1037,1618.9,1685.3,1552.4
1038,1620,1686.9,1553.2
1039,1620,1686.9,1553
1040,1619.8,1687.7,1551.9
1041,1618.8,1687.7,1549.9
1042,1618.9,1687.7,1550
1043,1619.4,1688,1550.8
1044,1616.1,1685.8,1546.4
1045,1622.9,1690.7,1555
1046,1624.9,1691.9,1557.9
1047,1617,1684.7,1549.4
1048,1619.6,1686.8,1552.3
1049,1622.8,1689.5,1556.1
1050,1629.3,1695.5,1563.1
1051,1634.9,1704.9,1564.9
1052,1619.1,1691.3,1547
1053,1616.2,1691.7,1540.8
1054,1619,1691.8,1546.2
1055,1619.7,1691.9,1547.5
1056,1620.5,1691.6,1549.4
1057,1620.4,1691.4,1549.4
1058,1620.5,1691.1,1549.9
1059,1621.6,1693.8,1549.4
1060,1621.3,1693,1549.7
1061,1623.1,1696,1550.1
1062,1622.2,1694.8,1549.6
1063,1622.7,1695.4,1549.9
1064,1621.8,1694.2,1549.4
1065,1622.6,1695.3,1549.8
1066,1622.1,1694.5,1549.7
1067,1620.9,1693.1,1548.6
1068,1623.3,1696.5,1550.1
1069,1625,1698.1,1551.9
1070,1626.4,1699.8,1553
1071,1626,1699.4,1552.6
1072,1630.2,1703.2,1557.2
1073,1627.5,1700.6,1554.4
1074,1616.2,1690.5,1542
1075,1612.3,1686.6,1538
1076,1612.8,1686.7,1538.8
1077,1612.1,1685,1539.2
1078,1606.4,1679.7,1533.1
1079,1626.3,1696.1,1556.5
1080,1611.4,1681.6,1541.2
1081,1610.9,1680.4,1541.4
1082,1605.5,1674.9,1536.1
1083,1606.9,1674.7,1539.1
1084,1606.5,1673.9,1539.1
1085,1618.3,1682.9,1553.6
1086,1613.9,1678.8,1549
1087,1612.2,1677.5,1546.8
1088,1617.4,1681.5,1553.3
1089,1627.2,1690.8,1563.5
1090,1620.2,1684.5,1555.9
1091,1630.1,1693.7,1566.5
1092,1628.3,1691.9,1564.7
1093,1630.9,1694.7,1567.1
1094,1633.6,1697.6,1569.5
1095,1635.5,1699.5,1571.6
1096,1635.3,1699,1571.5
1097,1635.2,1699.2,1571.3
1098,1635.2,1699.3,1571.2
1099,1635.6,1699.8,1571.5
1100,1635.1,1699.4,1570.8
1101,1641.2,1707.2,1575.2
1102,1637.3,1704.1,1570.6
1103,1638.3,1704.6,1572.1
1104,1650.5,1721.2,1579.9
1105,1649.1,1719.6,1578.7
1106,1649.9,1722.3,1577.4
1107,1648.9,1719.9,1577.9
1108,1648.6,1719.5,1577.7
1109,1648.7,1718.1,1579.3
1110,1648.4,1719.2,1577.6
1111,1649.9,1719.4,1580.4
1112,1654.1,1723.5,1584.7
1113,1654.2,1723.7,1584.8
1114,1655.7,1725.1,1586.2


==> mi_EnKF_alt.csv <==
x,sig,lb,ub
1,0.26872,0.3118,0.22563
2,0.26811,0.30871,0.2275
3,0.27075,0.31152,0.22999
4,0.29772,0.34779,0.24765
5,0.3108,0.37077,0.25083
6,0.35879,0.42321,0.29437
7,0.30733,0.37343,0.24122
8,0.32375,0.39006,0.25744
9,0.30924,0.3826,0.23588
10,0.31089,0.38149,0.2403
11,0.32456,0.39484,0.25428
12,0.33423,0.40352,0.26494
13,0.32617,0.3961,0.25624
14,0.32168,0.39337,0.25
15,0.32111,0.39445,0.24777
16,0.31477,0.39478,0.23476
17,0.30444,0.393,0.21587
18,0.32327,0.40026,0.24628
19,0.32682,0.40296,0.25068
20,0.32587,0.40249,0.24926
21,0.33205,0.40872,0.25537
22,0.33208,0.40761,0.25656
23,0.33438,0.40961,0.25915
24,0.32366,0.39676,0.25056
25,0.31237,0.38122,0.24353
26,0.32355,0.39386,0.25324
27,0.31614,0.38255,0.24973
28,0.28191,0.34019,0.22363
29,0.28527,0.34026,0.23029
30,0.27126,0.31977,0.22276
31,0.24622,0.28738,0.20505
32,0.27751,0.32744,0.22759
33,0.28391,0.33383,0.23399
34,0.29056,0.34099,0.24013
35,0.29761,0.34862,0.2466
36,0.29701,0.34682,0.2472
37,0.28129,0.32826,0.23433
38,0.27371,0.31909,0.22833
39,0.25735,0.30156,0.21315
40,0.24855,0.29043,0.20668
41,0.25468,0.29485,0.2145
42,0.24534,0.28652,0.20415
43,0.24325,0.2847,0.20181
44,0.24047,0.28022,0.20073
45,0.2405,0.27943,0.20156
46,0.23759,0.27594,0.19924
47,0.2324,0.27017,0.19462
48,0.23077,0.26784,0.19369
49,0.22702,0.26393,0.19011
50,0.23256,0.2691,0.19601
51,0.23335,0.26973,0.19697
52,0.23375,0.2701,0.1974
53,0.23105,0.26742,0.19468
54,0.23075,0.26698,0.19452
55,0.23105,0.26727,0.19484
56,0.22976,0.26593,0.19359
57,0.22978,0.26592,0.19365
58,0.23036,0.26624,0.19449
59,0.22972,0.26556,0.19388
60,0.2304,0.26562,0.19518
61,0.22689,0.26401,0.18978
62,0.22525,0.26469,0.18582
63,0.22409,0.26438,0.1838
64,0.22013,0.26819,0.17207
65,0.22043,0.26801,0.17285
66,0.22074,0.26791,0.17357
67,0.22158,0.26536,0.17779
68,0.22135,0.26678,0.17592
69,0.22139,0.26924,0.17354
70,0.22216,0.27176,0.17256
71,0.22387,0.27519,0.17255
72,0.2236,0.27523,0.17197
73,0.22745,0.28231,0.17258
74,0.22973,0.28612,0.17334
75,0.23308,0.29104,0.17511
76,0.23681,0.29615,0.17747
77,0.23798,0.29847,0.17748
78,0.2356,0.29762,0.17358
79,0.23629,0.29944,0.17315
80,0.23797,0.30198,0.17396
81,0.23649,0.30175,0.17123
82,0.24091,0.30639,0.17543
83,0.24445,0.31029,0.1786
84,0.24856,0.31436,0.18276
85,0.25209,0.31788,0.18629
86,0.2502,0.31661,0.18379
87,0.25669,0.32255,0.19083
88,0.26386,0.3289,0.19881
89,0.26257,0.32796,0.19719
90,0.26279,0.32839,0.1972
91,0.26486,0.33012,0.1996
92,0.25811,0.32459,0.19163
93,0.2516,0.31901,0.18419
94,0.2344,0.30525,0.16354
95,0.22949,0.30026,0.15872
96,0.23707,0.30537,0.16878
97,0.24223,0.30849,0.17597
98,0.25123,0.31576,0.18671
99,0.2561,0.31908,0.19313
100,0.25142,0.31394,0.18889
101,0.24584,0.30773,0.18395
102,0.24535,0.30644,0.18426
103,0.24821,0.30842,0.18799
104,0.2454,0.30526,0.18553
105,0.24256,0.30217,0.18296
106,0.24163,0.30095,0.1823
107,0.23755,0.29685,0.17825
108,0.23994,0.29884,0.18103
109,0.24013,0.29876,0.18151
110,0.23929,0.29788,0.1807
111,0.24029,0.29878,0.18181
112,0.24009,0.29856,0.18161
113,0.23959,0.29808,0.18111
114,0.23978,0.29817,0.18138
115,0.23962,0.29806,0.18118
116,0.23959,0.29793,0.18125
117,0.24044,0.29819,0.18268
118,0.241,0.29814,0.18385
119,0.24065,0.2977,0.18359
120,0.24033,0.29704,0.18363
121,0.23919,0.29606,0.18232
122,0.23776,0.29517,0.18035
123,0.23675,0.2942,0.17929
124,0.23388,0.29266,0.1751
125,0.23311,0.29193,0.17428
126,0.23313,0.29161,0.17465
127,0.23151,0.29095,0.17207
128,0.23069,0.29031,0.17107
129,0.22954,0.29105,0.16802
130,0.22959,0.29109,0.1681
131,0.2296,0.29116,0.16805
132,0.23006,0.29233,0.16779
133,0.23111,0.29418,0.16804
134,0.23265,0.29635,0.16896
135,0.23368,0.2981,0.16925
136,0.23661,0.30166,0.17155
137,0.23843,0.30416,0.1727
138,0.23801,0.30431,0.17171
139,0.23873,0.30534,0.17213
140,0.23666,0.30381,0.16952
141,0.2397,0.30696,0.17243
142,0.23776,0.30539,0.17012
143,0.24351,0.31068,0.17634
144,0.24592,0.31317,0.17867
145,0.24884,0.31611,0.18156
146,0.24848,0.31579,0.18116
147,0.25351,0.32002,0.187
148,0.25138,0.31821,0.18455
149,0.25207,0.31858,0.18556
150,0.2571,0.32291,0.19129
151,0.25248,0.318,0.18696
152,0.2538,0.31868,0.18892
153,0.25844,0.32262,0.19427
154,0.25847,0.32206,0.19489
155,0.25746,0.32061,0.1943
156,0.25667,0.31892,0.19441
157,0.26296,0.32432,0.2016
158,0.2619,0.32271,0.2011
159,0.26156,0.32181,0.20132
160,0.26272,0.3224,0.20303
161,0.26157,0.32093,0.20222
162,0.26105,0.32003,0.20207
163,0.2671,0.32597,0.20823
164,0.26699,0.32569,0.20829
165,0.26575,0.32427,0.20723
166,0.2662,0.32457,0.20782
167,0.26591,0.3242,0.20762
168,0.2654,0.32361,0.20718
169,0.26493,0.32307,0.20679
170,0.26464,0.32276,0.20653
171,0.2646,0.32273,0.20648
172,0.26384,0.32215,0.20552
173,0.26387,0.32208,0.20566
174,0.26272,0.32109,0.20434
175,0.26259,0.32078,0.2044
176,0.26248,0.32048,0.20448
177,0.25984,0.31834,0.20133
178,0.25925,0.31766,0.20084
179,0.26014,0.31788,0.2024
180,0.25744,0.3154,0.19948
181,0.25595,0.31391,0.198
182,0.25631,0.31343,0.19919
183,0.25394,0.31138,0.1965
184,0.25163,0.30931,0.19395
185,0.24846,0.30702,0.18989
186,0.24705,0.30583,0.18828
187,0.24563,0.30512,0.18615
188,0.24529,0.30503,0.18555
189,0.2449,0.30538,0.18443
190,0.24494,0.3054,0.18448
191,0.24521,0.30605,0.18438
192,0.24594,0.30728,0.18459
193,0.24651,0.30822,0.1848
194,0.24709,0.30919,0.185
195,0.24827,0.31079,0.18575
196,0.25007,0.31285,0.18729
197,0.24897,0.31187,0.18607
198,0.24969,0.31282,0.18656
199,0.25035,0.3137,0.187
200,0.25337,0.3168,0.18994
201,0.25255,0.31607,0.18903
202,0.25498,0.31858,0.19137
203,0.25442,0.31792,0.19092
204,0.25768,0.32099,0.19436
205,0.25922,0.32221,0.19624
206,0.25972,0.32238,0.19705
207,0.25995,0.32233,0.19756
208,0.25823,0.32016,0.1963
209,0.25898,0.32044,0.19751
210,0.26316,0.32417,0.20216
211,0.2598,0.32026,0.19935
212,0.26198,0.32203,0.20193
213,0.26124,0.32072,0.20177
214,0.26196,0.32088,0.20305
215,0.26125,0.31971,0.20279
216,0.26146,0.31948,0.20344
217,0.25722,0.31494,0.1995
218,0.2549,0.31224,0.19756
219,0.25669,0.31375,0.19963
220,0.25592,0.31279,0.19906
221,0.25583,0.31255,0.19911
222,0.25602,0.31264,0.19941
223,0.25501,0.3115,0.19853
224,0.25563,0.31211,0.19916
225,0.25599,0.31246,0.19953
226,0.25589,0.31233,0.19944
227,0.25602,0.3124,0.19964
228,0.25617,0.31248,0.19986
229,0.25636,0.31253,0.20019
230,0.25525,0.31171,0.1988
231,0.25572,0.31187,0.19957
232,0.25689,0.31243,0.20135
233,0.25613,0.31169,0.20056
234,0.2546,0.31042,0.19878
235,0.25384,0.30958,0.1981
236,0.25319,0.30882,0.19756
237,0.25344,0.3086,0.19828
238,0.25318,0.30793,0.19843
239,0.25187,0.30689,0.19686
240,0.25003,0.30578,0.19427
241,0.25041,0.30545,0.19536
242,0.24796,0.30434,0.19157
243,0.24777,0.30414,0.1914
244,0.24749,0.30415,0.19082
245,0.24759,0.30401,0.19117
246,0.24762,0.30396,0.19129
247,0.24786,0.30476,0.19097
248,0.24765,0.30433,0.19096
249,0.248,0.30499,0.19101
250,0.24627,0.30259,0.18996
251,0.24649,0.30301,0.18997
252,0.24747,0.30436,0.19058
253,0.24695,0.30383,0.19006
254,0.24775,0.30485,0.19066
255,0.24958,0.30697,0.19219
256,0.25207,0.30977,0.19436
257,0.25233,0.3101,0.19456
258,0.25182,0.30959,0.19406
259,0.25008,0.30772,0.19244
260,0.25379,0.31139,0.1962
261,0.25649,0.31399,0.199
262,0.25584,0.3132,0.19849
263,0.25447,0.31148,0.19747
264,0.25595,0.31265,0.19925
265,0.26025,0.3165,0.204
266,0.25856,0.31439,0.20274
267,0.25846,0.31388,0.20304
268,0.26002,0.315,0.20505
269,0.26071,0.31527,0.20616
270,0.25674,0.31085,0.20262
271,0.2566,0.31036,0.20284
272,0.25898,0.31247,0.20549
273,0.25923,0.31239,0.20607
274,0.25841,0.31136,0.20546
275,0.25927,0.31201,0.20652
276,0.25747,0.31007,0.20487
277,0.25718,0.30968,0.20468
278,0.2565,0.3089,0.20411
279,0.25588,0.30822,0.20354
280,0.25599,0.30829,0.20369
281,0.25514,0.30742,0.20286
282,0.25502,0.30728,0.20276
283,0.25501,0.30727,0.20275
284,0.25492,0.30723,0.20261
285,0.25469,0.30705,0.20234
286,0.25496,0.30714,0.20278
287,0.25537,0.30726,0.20349
288,0.2551,0.30696,0.20324
289,0.25521,0.30681,0.20361
290,0.25394,0.30598,0.2019
291,0.25462,0.30606,0.20318
292,0.25473,0.30584,0.20362
293,0.25597,0.30608,0.20586
294,0.2559,0.30569,0.2061
295,0.25685,0.30572,0.20799
296,0.25612,0.30503,0.20721
297,0.25638,0.30473,0.20803
298,0.25627,0.30436,0.20819
299,0.2564,0.30414,0.20865
300,0.25659,0.30393,0.20925
301,0.25705,0.30375,0.21034
302,0.25767,0.30344,0.21189
303,0.25761,0.30344,0.21178
304,0.25772,0.30325,0.21219
305,0.25776,0.30301,0.2125
306,0.25787,0.30431,0.21144
307,0.25778,0.30405,0.21151
308,0.25779,0.30415,0.21142
309,0.25711,0.30295,0.21126
310,0.25687,0.30263,0.21112
311,0.25648,0.30203,0.21092
312,0.25703,0.30279,0.21127
313,0.25677,0.30249,0.21105
314,0.25605,0.30151,0.21059
315,0.25673,0.30233,0.21114
316,0.25771,0.30341,0.21201
317,0.25654,0.30193,0.21115
318,0.25748,0.30286,0.2121
319,0.25705,0.30221,0.2119
320,0.2561,0.30096,0.21125
321,0.25468,0.29921,0.21015
322,0.25578,0.30009,0.21147
323,0.25592,0.29994,0.21189
324,0.25833,0.30216,0.2145
325,0.2567,0.30015,0.21324
326,0.25812,0.30138,0.21486
327,0.25766,0.30068,0.21465
328,0.25633,0.29909,0.21356
329,0.25596,0.29854,0.21337
330,0.25604,0.29846,0.21362
331,0.25462,0.29693,0.21232
332,0.25399,0.29617,0.2118
333,0.25312,0.29522,0.21102
334,0.25298,0.29503,0.21094
335,0.25347,0.29547,0.21147
336,0.25402,0.29599,0.21205
337,0.25369,0.29565,0.21174
338,0.25396,0.29592,0.212
339,0.25399,0.29593,0.21205
340,0.25397,0.29592,0.21202
341,0.25419,0.29598,0.21239
342,0.25415,0.29593,0.21237
343,0.25432,0.29593,0.21272
344,0.25456,0.29596,0.21315
345,0.25527,0.29612,0.21441
346,0.25516,0.29597,0.21434
347,0.25653,0.29636,0.21669
348,0.25771,0.29672,0.21869
349,0.25874,0.29698,0.22051
350,0.25991,0.29725,0.22258
351,0.25941,0.29694,0.22188
352,0.25876,0.29668,0.22084
353,0.25971,0.29684,0.22258
354,0.26037,0.29715,0.22358
355,0.26186,0.29757,0.22614
356,0.26195,0.29781,0.2261
357,0.26265,0.29806,0.22725
358,0.26389,0.29871,0.22908
359,0.265,0.29929,0.23071
360,0.26604,0.29993,0.23215
361,0.26642,0.30049,0.23236
362,0.2669,0.30072,0.23309
363,0.26721,0.30106,0.23335
364,0.2675,0.30134,0.23367
365,0.26763,0.30167,0.2336
366,0.26756,0.3026,0.23253
367,0.26743,0.30291,0.23195
368,0.26686,0.30325,0.23046
369,0.26631,0.3034,0.22921
370,0.26576,0.30356,0.22796
371,0.26464,0.30324,0.22603
372,0.26403,0.30331,0.22474
373,0.2631,0.30286,0.22334
374,0.26179,0.30288,0.22071
375,0.26009,0.30237,0.21781
376,0.25713,0.30139,0.21286
377,0.25574,0.30072,0.21076
378,0.25539,0.3005,0.21028
379,0.25431,0.29985,0.20878
380,0.25275,0.2989,0.20661
381,0.25325,0.29913,0.20738
382,0.25263,0.29858,0.20669
383,0.25201,0.29807,0.20595
384,0.25104,0.29727,0.2048
385,0.25106,0.29726,0.20486
386,0.25058,0.29682,0.20434
387,0.25063,0.29677,0.20449
388,0.25031,0.29644,0.20419
389,0.24953,0.29569,0.20337
390,0.2498,0.29586,0.20374
391,0.2502,0.29617,0.20423
392,0.24994,0.29591,0.20398
393,0.24969,0.29565,0.20372
394,0.24957,0.29552,0.20361
395,0.24952,0.29547,0.20357
396,0.24954,0.29552,0.20357
397,0.24958,0.29561,0.20354
398,0.24967,0.29569,0.20365
399,0.25028,0.29709,0.20348
400,0.2505,0.29769,0.2033
401,0.2513,0.29934,0.20326
402,0.2513,0.29912,0.20347
403,0.25134,0.29895,0.20373
404,0.25161,0.29944,0.20379
405,0.25207,0.30051,0.20364
406,0.2536,0.3035,0.2037
407,0.25455,0.30592,0.20317
408,0.25496,0.30676,0.20316
409,0.25756,0.31295,0.20217
410,0.25909,0.31656,0.20162
411,0.26027,0.31991,0.20062
412,0.26277,0.32654,0.199
413,0.26513,0.33316,0.19711
414,0.26713,0.33902,0.19524
415,0.26847,0.34402,0.19293
416,0.26934,0.34678,0.1919
417,0.26983,0.34934,0.19031
418,0.27038,0.35265,0.1881
419,0.27223,0.36167,0.18279
420,0.2723,0.36307,0.18153
421,0.27304,0.36758,0.17849
422,0.27327,0.37025,0.17629
423,0.27369,0.37559,0.1718
424,0.27384,0.37914,0.16855
425,0.2739,0.38418,0.16362
426,0.27378,0.38989,0.15767
427,0.27349,0.39417,0.15281
428,0.27303,0.39836,0.1477
429,0.27246,0.4023,0.14263
430,0.27204,0.40454,0.13954
431,0.2714,0.40716,0.13563
432,0.27098,0.40841,0.13355
433,0.27051,0.40965,0.13136
434,0.26908,0.41282,0.12535
435,0.26841,0.41399,0.12283
436,0.26716,0.41574,0.11858
437,0.26696,0.4159,0.11802
438,0.26652,0.41642,0.11662
439,0.26569,0.41691,0.11447
440,0.26535,0.41718,0.11353
441,0.2652,0.41717,0.11323
442,0.2648,0.41727,0.11234
443,0.26473,0.41722,0.11224
444,0.26425,0.41724,0.11127
445,0.26365,0.41724,0.11007
446,0.2634,0.41719,0.10961
447,0.26283,0.41709,0.10856
448,0.26317,0.41713,0.10922
449,0.26315,0.41709,0.1092
450,0.26324,0.41711,0.10936
451,0.26301,0.41699,0.10904
452,0.26306,0.41714,0.10898
453,0.2631,0.41725,0.10895
454,0.2632,0.41751,0.1089
455,0.26319,0.41747,0.10891
456,0.26345,0.41829,0.10862
457,0.26312,0.41712,0.10912
458,0.26325,0.41753,0.10896
459,0.26497,0.42314,0.1068
460,0.26605,0.42688,0.10522
461,0.26825,0.43456,0.10194
462,0.2699,0.44029,0.099514
463,0.2708,0.44347,0.098132
464,0.27063,0.44316,0.098102
465,0.27211,0.44878,0.095443
466,0.27354,0.45444,0.092646
467,0.27512,0.4611,0.08914
468,0.27634,0.46679,0.085886
469,0.27658,0.46882,0.084339
470,0.27763,0.47447,0.080795
471,0.27816,0.47795,0.078374
472,0.27807,0.47895,0.077198
473,0.27806,0.48033,0.075775
474,0.27749,0.47905,0.075933
475,0.27788,0.48318,0.072579
476,0.27783,0.48454,0.071119
477,0.27813,0.4888,0.067459
478,0.27866,0.49542,0.061907
479,0.27894,0.50019,0.057696
480,0.27908,0.50385,0.054318
481,0.27898,0.50509,0.05287
482,0.27895,0.50784,0.050065
483,0.27883,0.50835,0.0493
484,0.27877,0.51418,0.043356
485,0.27868,0.51723,0.040125
486,0.27856,0.52066,0.036448
487,0.27837,0.52431,0.032435
488,0.27832,0.5252,0.031445
489,0.27816,0.52679,0.029528
490,0.27804,0.52802,0.028055
491,0.27751,0.53129,0.02373
492,0.27724,0.53303,0.021442
493,0.27718,0.53363,0.020737
494,0.27687,0.53481,0.018937
495,0.27653,0.536,0.017049
496,0.27619,0.53699,0.015391
497,0.27599,0.53757,0.014407
498,0.276,0.53764,0.014371
499,0.2758,0.53802,0.013589
500,0.27546,0.53849,0.012432
501,0.27541,0.53856,0.01226
502,0.27519,0.53878,0.011605
503,0.2752,0.53876,0.011649
504,0.27525,0.53873,0.011767
505,0.27529,0.53871,0.011863
506,0.27529,0.5387,0.011892
507,0.27532,0.5387,0.01195
508,0.27544,0.53903,0.011853
509,0.27559,0.53943,0.011745
510,0.27537,0.53881,0.011933
511,0.27579,0.53999,0.011602
512,0.27624,0.54123,0.011258
513,0.27663,0.5423,0.01096
514,0.27666,0.54233,0.010985
515,0.2772,0.54392,0.010481
516,0.27796,0.54613,0.0097913
517,0.27793,0.546,0.0098568
518,0.27881,0.54869,0.0089405
519,0.27912,0.54966,0.008589
520,0.27971,0.55162,0.0078016
521,0.28118,0.55626,0.0061001
522,0.28255,0.56071,0.0043866
523,0.28408,0.5656,0.0025675
524,0.28444,0.56705,0.0018288
525,0.28541,0.57039,0.00043188
526,0.28588,0.57231,-0.00054711
527,0.28712,0.57672,-0.0024815
528,0.28844,0.58141,-0.0045241
529,0.28895,0.58355,-0.0056405
530,0.28989,0.58703,-0.0072538
531,0.29139,0.59238,-0.0095924
532,0.29231,0.5957,-0.01108
533,0.29285,0.59796,-0.012254
534,0.29285,0.59841,-0.01272
535,0.2936,0.60157,-0.014367
536,0.2939,0.60307,-0.015258
537,0.29442,0.60549,-0.016648
538,0.29493,0.60775,-0.017884
539,0.29605,0.61241,-0.020313
540,0.29656,0.61455,-0.021435
541,0.29695,0.61633,-0.022434
542,0.29709,0.61711,-0.022936
543,0.29729,0.61822,-0.023642
544,0.29743,0.61905,-0.024184
545,0.29744,0.61916,-0.024282
546,0.29749,0.61945,-0.024477
547,0.29774,0.62111,-0.025623
548,0.29799,0.62266,-0.026679
549,0.29821,0.6241,-0.027676
550,0.29838,0.62516,-0.028402
551,0.29847,0.62556,-0.028623
552,0.29852,0.62549,-0.028453
553,0.29858,0.6261,-0.028938
554,0.29863,0.62643,-0.029177
555,0.29866,0.62666,-0.029334
556,0.29868,0.62687,-0.029506
557,0.29869,0.62708,-0.029695
558,0.29868,0.62728,-0.029921
559,0.29868,0.62737,-0.03001
560,0.29871,0.62731,-0.029889
561,0.2987,0.62733,-0.029925
562,0.29869,0.62735,-0.029981
563,0.29868,0.62736,-0.030006
564,0.29862,0.62725,-0.030008
565,0.2987,0.62738,-0.029976
566,0.2988,0.6275,-0.029895
567,0.29884,0.62747,-0.029793
568,0.29856,0.62675,-0.029629
569,0.29896,0.62726,-0.029351
570,0.29883,0.62673,-0.029066
571,0.29906,0.62673,-0.02862
572,0.29973,0.62755,-0.028093
573,0.30027,0.62796,-0.027416
574,0.30062,0.62797,-0.026729
575,0.30237,0.6305,-0.025758
576,0.30299,0.63081,-0.024821
577,0.30253,0.62895,-0.023892
578,0.30305,0.62895,-0.022839
579,0.30331,0.62833,-0.021711
580,0.30421,0.62905,-0.020628
581,0.30446,0.62869,-0.019757
582,0.30542,0.62973,-0.018893
583,0.30652,0.63115,-0.018121
584,0.30708,0.63165,-0.017489
585,0.30776,0.63247,-0.016954
586,0.30812,0.63277,-0.01654
587,0.30817,0.63259,-0.016244
588,0.30859,0.63319,-0.016008
589,0.30899,0.6338,-0.015822
590,0.30957,0.63485,-0.015701
591,0.3096,0.63481,-0.015623
592,0.30984,0.63529,-0.015607
593,0.3106,0.63692,-0.015716
594,0.31083,0.63742,-0.01576
595,0.31107,0.63801,-0.015864
596,0.31098,0.63784,-0.015882
597,0.31152,0.63924,-0.016204
598,0.31192,0.64033,-0.016497
599,0.31213,0.64098,-0.016712
600,0.3124,0.64181,-0.017006
601,0.31279,0.64304,-0.017451
602,0.31313,0.64414,-0.017873
603,0.3133,0.64469,-0.018095
604,0.3135,0.64545,-0.018445
605,0.31365,0.646,-0.018697
606,0.31378,0.6465,-0.018952
607,0.31387,0.64685,-0.019117
608,0.3139,0.64688,-0.019085
609,0.31389,0.64669,-0.018899
610,0.31396,0.64704,-0.019132
611,0.31399,0.64712,-0.019152
612,0.31401,0.64721,-0.019191
613,0.31403,0.64727,-0.019216
614,0.31404,0.64731,-0.019229
615,0.31405,0.64734,-0.01925
616,0.31405,0.64736,-0.019265
617,0.31406,0.64735,-0.019232
618,0.31407,0.64733,-0.019195
619,0.31407,0.64732,-0.019177
620,0.31408,0.64731,-0.019157
621,0.31405,0.64727,-0.019178
622,0.31406,0.64727,-0.019155
623,0.31406,0.64723,-0.019097
624,0.31392,0.64695,-0.019123
625,0.31421,0.64718,-0.018761
626,0.31442,0.64725,-0.018421
627,0.31451,0.64707,-0.018057
628,0.31464,0.6469,-0.01762
629,0.3152,0.64717,-0.016768
630,0.31526,0.64676,-0.016239
631,0.31459,0.64526,-0.016084
632,0.31528,0.64551,-0.014964
633,0.31576,0.64535,-0.013831
634,0.3161,0.64497,-0.012781
635,0.31607,0.64403,-0.01189
636,0.31611,0.64318,-0.010962
637,0.31683,0.64328,-0.009624
638,0.31763,0.6436,-0.0083348
639,0.31861,0.6442,-0.0069818
640,0.3184,0.64335,-0.0065564
641,0.31896,0.64362,-0.0057028
642,0.31941,0.6438,-0.0049807
643,0.32016,0.64443,-0.0041182
644,0.32016,0.64413,-0.0038025
645,0.32064,0.64455,-0.0032726
646,0.32092,0.64476,-0.0029197
647,0.32103,0.64478,-0.0027131
648,0.32158,0.64548,-0.0023218
649,0.32152,0.64531,-0.0022699
650,0.32187,0.64582,-0.0020861
651,0.32193,0.64591,-0.0020528
652,0.32232,0.64659,-0.0019544
653,0.3225,0.64694,-0.0019294
654,0.32251,0.64699,-0.00196
655,0.32274,0.64749,-0.0020036
656,0.32281,0.64768,-0.0020634
657,0.32298,0.64812,-0.0021556
658,0.32311,0.64846,-0.0022445
659,0.32325,0.64887,-0.0023644
660,0.32336,0.6492,-0.002477
661,0.32339,0.64929,-0.0025096
662,0.32347,0.64958,-0.0026272
663,0.32358,0.64998,-0.0028177
664,0.32362,0.65012,-0.002875
665,0.32369,0.65043,-0.0030418
666,0.32374,0.65066,-0.0031803
667,0.32377,0.65079,-0.0032481
668,0.32379,0.65093,-0.0033413
669,0.32381,0.65097,-0.0033592
670,0.32382,0.65097,-0.0033388
671,0.32382,0.651,-0.0033551
672,0.32383,0.651,-0.0033482
673,0.32383,0.65102,-0.0033588
674,0.32383,0.65101,-0.0033464
675,0.32383,0.65101,-0.0033487
676,0.32383,0.65101,-0.0033437
677,0.32383,0.65101,-0.003347
678,0.32385,0.65103,-0.0033221
679,0.32386,0.65101,-0.0032939
680,0.32387,0.65099,-0.0032469
681,0.32397,0.651,-0.003057
682,0.32386,0.6508,-0.0030833
683,0.32391,0.65068,-0.0028578
684,0.32407,0.65063,-0.0024888
685,0.32432,0.65058,-0.0019368
686,0.32422,0.65017,-0.0017363
687,0.32444,0.64998,-0.0010988
688,0.32465,0.64975,-0.00044047
689,0.32494,0.64951,0.00037106
690,0.32552,0.64953,0.0015202
691,0.32507,0.64856,0.0015833
692,0.32522,0.64806,0.0023852
693,0.32573,0.64791,0.0035392
694,0.32619,0.64779,0.0045791
695,0.32628,0.64738,0.0051798
696,0.32697,0.64762,0.0063286
697,0.32733,0.64757,0.0070926
698,0.32781,0.6477,0.0079298
699,0.32801,0.64761,0.0084123
700,0.32843,0.64779,0.0090664
701,0.32896,0.64814,0.0097747
702,0.32924,0.64828,0.010208
703,0.32952,0.64845,0.010599
704,0.32976,0.64862,0.010912
705,0.33005,0.64888,0.011223
706,0.32997,0.64873,0.011212
707,0.33019,0.64897,0.011397
708,0.3303,0.64912,0.011487
709,0.33035,0.64919,0.011504
710,0.33039,0.64928,0.011502
711,0.33044,0.64939,0.011498
712,0.3304,0.64936,0.011439
713,0.33049,0.64955,0.011421
714,0.3305,0.64963,0.011384
715,0.33071,0.65007,0.011343
716,0.33081,0.65033,0.011295
717,0.33086,0.65047,0.011253
718,0.33099,0.65082,0.011151
719,0.33109,0.65113,0.01104
720,0.33115,0.65134,0.010961
721,0.33119,0.65145,0.010921
722,0.33123,0.65164,0.010819
723,0.33125,0.65167,0.010824
724,0.33128,0.65189,0.010662
725,0.33129,0.65194,0.010639
726,0.3313,0.65197,0.010629
727,0.3313,0.65203,0.010575
728,0.33131,0.65202,0.010596
729,0.33131,0.65204,0.010574
730,0.3313,0.65206,0.010537
731,0.33129,0.65207,0.010522
732,0.33129,0.65206,0.010523
733,0.33129,0.65207,0.010503
734,0.33128,0.65206,0.010503
735,0.33124,0.65202,0.010464
736,0.33128,0.65201,0.010558
737,0.3314,0.65203,0.010768
738,0.33133,0.65191,0.010749
739,0.33162,0.65199,0.011251
740,0.33177,0.65195,0.011583
741,0.33193,0.65187,0.011992
742,0.33198,0.65168,0.012268
743,0.33195,0.65139,0.012521
744,0.33174,0.65093,0.012536
745,0.33193,0.65071,0.013142
746,0.33201,0.6504,0.013618
747,0.33197,0.64993,0.014013
748,0.33261,0.64996,0.015253
749,0.3327,0.64958,0.015822
750,0.33247,0.64899,0.015952
751,0.33209,0.64835,0.015839
752,0.3322,0.64812,0.01629
753,0.33196,0.64765,0.016266
754,0.33213,0.64755,0.016716
755,0.33231,0.6475,0.017107
756,0.33238,0.6474,0.017367
757,0.33237,0.64725,0.01749
758,0.33244,0.64721,0.017679
759,0.33262,0.64729,0.017946
760,0.33278,0.64739,0.018165
761,0.33259,0.64715,0.018021
762,0.33247,0.647,0.017945
763,0.33258,0.64712,0.018048
764,0.33265,0.6472,0.01809
765,0.33264,0.64722,0.018071
766,0.33275,0.64738,0.018109
767,0.33275,0.64742,0.018084
768,0.33276,0.64747,0.018054
769,0.33291,0.64775,0.018057
770,0.33292,0.6478,0.018033
771,0.33297,0.64793,0.018004
772,0.33302,0.64806,0.017971
773,0.33306,0.64819,0.017932
774,0.3331,0.64832,0.017892
775,0.33315,0.64846,0.017834
776,0.33315,0.64837,0.017924
777,0.33317,0.64844,0.017896
778,0.33319,0.64857,0.017802
779,0.3332,0.64863,0.017766
780,0.33321,0.64865,0.017775
781,0.33321,0.6487,0.01772
782,0.33322,0.64871,0.017726
783,0.33322,0.64872,0.017715
784,0.33323,0.64871,0.017749
785,0.33324,0.6487,0.01777
786,0.33322,0.64872,0.017725
787,0.33323,0.64871,0.01776
788,0.33324,0.6487,0.017769
789,0.33323,0.6487,0.017758
790,0.33325,0.64871,0.017797
791,0.33322,0.64868,0.017753
792,0.33321,0.64865,0.017769
793,0.33318,0.64859,0.017768
794,0.33314,0.6485,0.017791
795,0.3331,0.64839,0.017807
796,0.33314,0.64829,0.017984
797,0.3329,0.64801,0.017791
798,0.33267,0.64768,0.017655
799,0.33272,0.64752,0.017923
800,0.33251,0.64715,0.017867
801,0.33228,0.64674,0.017816
802,0.33191,0.6462,0.017627
803,0.33168,0.64575,0.017621
804,0.33167,0.64538,0.01795
805,0.3314,0.64488,0.017915
806,0.33148,0.64466,0.018307
807,0.33142,0.64436,0.018485
808,0.33126,0.64402,0.018489
809,0.33108,0.6437,0.018458
810,0.3308,0.64332,0.018273
811,0.33065,0.64307,0.018235
812,0.33038,0.64273,0.018042
813,0.33022,0.64249,0.017945
814,0.32993,0.64215,0.017715
815,0.32955,0.64172,0.017391
816,0.3295,0.64163,0.017373
817,0.32907,0.64113,0.017019
818,0.32925,0.64133,0.017165
819,0.32911,0.64115,0.017063
820,0.32909,0.64114,0.017039
821,0.32899,0.64101,0.016975
822,0.32901,0.64106,0.016962
823,0.32908,0.64121,0.016954
824,0.32909,0.64123,0.016938
825,0.32911,0.64129,0.016922
826,0.32911,0.6413,0.016921
827,0.32914,0.64138,0.016899
828,0.32915,0.6414,0.016904
829,0.32916,0.64136,0.016966
830,0.32918,0.64144,0.016922
831,0.3292,0.64143,0.016977
832,0.32922,0.64143,0.01701
833,0.32923,0.64147,0.016987
834,0.32923,0.6415,0.016961
835,0.32926,0.64146,0.017066
836,0.32928,0.64143,0.017128
837,0.32931,0.6414,0.017217
838,0.32931,0.6414,0.01721
839,0.32933,0.64138,0.017273
840,0.32934,0.64137,0.01731
841,0.32933,0.64137,0.0173
842,0.32932,0.64137,0.017268
843,0.32933,0.64137,0.017292
844,0.32933,0.64136,0.017292
845,0.32933,0.64136,0.017304
846,0.32931,0.64135,0.017271
847,0.32929,0.64134,0.017248
848,0.32925,0.6413,0.017207
849,0.32924,0.64127,0.017203
850,0.32923,0.64123,0.017233
851,0.32909,0.6411,0.017083
852,0.32888,0.6409,0.016865
853,0.32862,0.64066,0.016591
854,0.32835,0.64037,0.016326
855,0.32803,0.64004,0.016029
856,0.32769,0.63966,0.015726
857,0.3272,0.63918,0.015215
858,0.32694,0.63883,0.015049
859,0.32655,0.63836,0.014739
860,0.32617,0.63788,0.014465
861,0.32571,0.63731,0.014118
862,0.32519,0.63671,0.013664
863,0.32473,0.63618,0.013287
864,0.32441,0.63575,0.013076
865,0.32404,0.6353,0.012786
866,0.32379,0.63496,0.01262
867,0.32349,0.63457,0.012399
868,0.32316,0.63418,0.012134
869,0.32282,0.63377,0.01186
870,0.32265,0.63355,0.011762
871,0.32254,0.63337,0.011701
872,0.32233,0.63309,0.011576
873,0.32228,0.633,0.011557
874,0.32214,0.6328,0.011491
875,0.32199,0.63255,0.011435
876,0.32192,0.63242,0.01142
877,0.32185,0.63227,0.011419
878,0.32179,0.63215,0.011437
879,0.32173,0.63197,0.011489
880,0.32173,0.63196,0.011501
881,0.32173,0.63192,0.011541
882,0.32174,0.63191,0.011573
883,0.32175,0.63186,0.011644
884,0.32177,0.63178,0.011763
885,0.32179,0.63182,0.011758
886,0.3218,0.63182,0.011786
887,0.32183,0.6318,0.011852
888,0.32186,0.63177,0.011948
889,0.3219,0.63171,0.012093
890,0.32195,0.63165,0.012261
891,0.32195,0.63164,0.012256
892,0.322,0.6316,0.012396
893,0.32202,0.63157,0.012483
894,0.32204,0.63155,0.012531
895,0.32203,0.63154,0.012518
896,0.32202,0.63154,0.012506
897,0.32205,0.63152,0.012578
898,0.32204,0.63151,0.01256
899,0.32204,0.6315,0.012569
900,0.32203,0.6315,0.01256
901,0.32203,0.6315,0.012559
902,0.32203,0.6315,0.012567
903,0.32204,0.6315,0.012584
904,0.32201,0.63148,0.012544
905,0.32204,0.63148,0.012591
906,0.32202,0.63145,0.012579
907,0.32203,0.63143,0.012631
908,0.32199,0.63137,0.012605
909,0.32181,0.6312,0.012423
910,0.32175,0.63109,0.012408
911,0.3216,0.63091,0.012293
912,0.32142,0.63068,0.012152
913,0.32115,0.63038,0.011925
914,0.3207,0.62993,0.011472
915,0.32039,0.62955,0.011217
916,0.31976,0.62894,0.010584
917,0.31918,0.62832,0.010046
918,0.31875,0.6278,0.0096979
919,0.31808,0.62709,0.0090707
920,0.31757,0.62651,0.0086279
921,0.31712,0.62598,0.0082602
922,0.31669,0.62545,0.0079239
923,0.31629,0.62495,0.007621
924,0.31612,0.62471,0.0075373
925,0.31588,0.62437,0.0074007
926,0.31568,0.62406,0.0072966
927,0.31555,0.62384,0.0072523
928,0.31538,0.62355,0.0072026
929,0.31534,0.62348,0.0072069
930,0.31528,0.62334,0.0072141
931,0.31522,0.6232,0.0072355
932,0.31514,0.62298,0.0072962
933,0.31508,0.62277,0.0073907
934,0.31505,0.62264,0.0074701
935,0.31504,0.62247,0.0076017
936,0.31504,0.62242,0.0076659
937,0.31506,0.62227,0.0078482
938,0.31507,0.62229,0.0078441
939,0.31512,0.62214,0.0080917
940,0.31518,0.62199,0.0083611
941,0.31524,0.62188,0.0086039
942,0.31529,0.6218,0.0087873
943,0.31533,0.62176,0.0088953
944,0.31537,0.62169,0.009056
945,0.31545,0.62161,0.0092931
946,0.31548,0.62157,0.0093885
947,0.31549,0.62153,0.0094557
948,0.31551,0.6215,0.0095147
949,0.31552,0.62147,0.0095566
950,0.3155,0.62146,0.0095504
951,0.31551,0.62143,0.0095897
952,0.31555,0.6214,0.0096871
953,0.31557,0.62139,0.0097436
954,0.31558,0.62138,0.0097736
955,0.31557,0.62137,0.0097657
956,0.31557,0.62136,0.0097802
957,0.31555,0.62135,0.0097538
958,0.31555,0.62135,0.0097519
959,0.31555,0.62135,0.0097578
960,0.31556,0.62136,0.0097703
961,0.31557,0.62135,0.0097812
962,0.31555,0.62134,0.009765
963,0.31545,0.62125,0.0096453
964,0.31535,0.62116,0.0095299
965,0.31524,0.62106,0.0094235
966,0.31514,0.62094,0.0093343
967,0.31492,0.62074,0.0090956
968,0.31462,0.62045,0.0087808
969,0.31421,0.62006,0.0083523
970,0.31391,0.61975,0.0080675
971,0.31363,0.61942,0.0078382
972,0.31322,0.61898,0.0074585
973,0.31273,0.61845,0.0070212
974,0.31223,0.61788,0.0065776
975,0.31174,0.61731,0.0061756
976,0.31128,0.61674,0.0058181
977,0.31086,0.6162,0.00552
978,0.3104,0.61559,0.0052029
979,0.31031,0.61543,0.0051998
980,0.31001,0.61497,0.0050534
981,0.30982,0.61464,0.0049974
982,0.30967,0.61436,0.0049787
983,0.30946,0.61394,0.0049778
984,0.30936,0.61371,0.0050125
985,0.30927,0.61348,0.0050684
986,0.30918,0.61317,0.0051918
987,0.30914,0.61297,0.0053028
988,0.3091,0.6127,0.0054989
989,0.30908,0.61247,0.0056965
990,0.30909,0.61236,0.0058256
991,0.30912,0.61217,0.0060637
992,0.30915,0.61203,0.0062819
993,0.3092,0.61192,0.0064701
994,0.30927,0.61176,0.0067745
995,0.30932,0.61169,0.0069467
996,0.30939,0.61157,0.0072127
997,0.30945,0.6115,0.0074122
998,0.30957,0.61137,0.0077682
999,0.30965,0.61128,0.0080129
1000,0.30972,0.6112,0.0082339
1001,0.30982,0.61111,0.0085318
1002,0.30978,0.61108,0.0084846
1003,0.30985,0.61102,0.0086827
1004,0.30995,0.61094,0.0089515
1005,0.30996,0.6109,0.0090235
1006,0.31,0.61085,0.0091432
1007,0.31004,0.61082,0.0092674
1008,0.3101,0.61078,0.0094255
1009,0.31014,0.61076,0.0095088
1010,0.31012,0.61074,0.0094896
1011,0.3101,0.61073,0.0094595
1012,0.31012,0.61073,0.0095082
1013,0.31014,0.61073,0.0095512
1014,0.31016,0.61073,0.0095898
1015,0.31016,0.61073,0.009593
1016,0.31015,0.61072,0.0095753
1017,0.31014,0.61071,0.0095697
1018,0.31009,0.61066,0.0095161
1019,0.31004,0.61061,0.0094617
1020,0.30991,0.61049,0.0093163
1021,0.30976,0.61035,0.0091603
1022,0.30961,0.6102,0.0090136
1023,0.3094,0.61,0.0088131
1024,0.30919,0.60976,0.0086086
1025,0.30898,0.60952,0.008438
1026,0.30866,0.60917,0.0081429
1027,0.30834,0.6088,0.0078676
1028,0.30806,0.60846,0.0076578
1029,0.3076,0.60792,0.0072805
1030,0.30725,0.60747,0.0070366
1031,0.30682,0.60691,0.0067281
1032,0.30649,0.60644,0.0065458
1033,0.30609,0.60584,0.0063338
1034,0.30575,0.6053,0.0062118
1035,0.30557,0.60495,0.0061887
1036,0.30539,0.60457,0.0062021
1037,0.30523,0.6042,0.0062653
1038,0.30509,0.60381,0.0063839
1039,0.30502,0.60355,0.0064982
1040,0.30495,0.60317,0.0067237
1041,0.30492,0.60291,0.0069209
1042,0.30491,0.60265,0.007163
1043,0.30493,0.6023,0.0075638
1044,0.30497,0.60206,0.0078899
1045,0.30501,0.60192,0.0080998
1046,0.30512,0.60163,0.0086128
1047,0.30516,0.60156,0.008751
1048,0.3053,0.60133,0.0092567
1049,0.30542,0.60116,0.0096895
1050,0.30554,0.60101,0.010077
1051,0.30565,0.6009,0.010411
1052,0.30587,0.6007,0.011045
1053,0.30604,0.60055,0.011528
1054,0.30617,0.60044,0.011893
1055,0.30629,0.60035,0.012228
1056,0.30642,0.60025,0.012586
1057,0.30655,0.60015,0.012951
1058,0.30676,0.60004,0.013482
1059,0.3069,0.59996,0.013839
1060,0.30696,0.5999,0.014014
1061,0.30699,0.59984,0.014143
1062,0.30704,0.5998,0.014281
1063,0.30707,0.59976,0.014369
1064,0.30706,0.59973,0.014394
1065,0.30709,0.59971,0.014474
1066,0.30712,0.59969,0.014542
1067,0.30717,0.59969,0.014655
1068,0.30718,0.59968,0.014682
1069,0.30721,0.59968,0.014746
1070,0.30722,0.59968,0.014759
1071,0.30722,0.59968,0.014763
1072,0.30722,0.59967,0.014759
1073,0.3072,0.59966,0.014739
1074,0.30717,0.59963,0.014712
1075,0.30719,0.59963,0.014747
1076,0.30709,0.59954,0.014638
1077,0.30704,0.59948,0.014596
1078,0.3069,0.59934,0.014467
1079,0.30676,0.59918,0.014331
1080,0.3066,0.59901,0.014203
1081,0.30636,0.59873,0.013982
1082,0.30615,0.59848,0.01382
1083,0.30595,0.59821,0.013688
1084,0.30557,0.59776,0.013383
1085,0.30525,0.59734,0.013165
1086,0.30493,0.5969,0.012968
1087,0.30474,0.59658,0.012895
1088,0.3045,0.59619,0.012801
1089,0.30427,0.59578,0.012759
1090,0.30406,0.59536,0.012769
1091,0.30395,0.59507,0.012826
1092,0.30385,0.59479,0.012915
1093,0.30379,0.59455,0.01303
1094,0.30375,0.59429,0.013197
1095,0.30372,0.59401,0.013436
1096,0.30373,0.59372,0.013735
1097,0.30377,0.59338,0.014151
1098,0.30382,0.59315,0.014488
1099,0.30389,0.59295,0.014826
1100,0.30398,0.59276,0.015206
1101,0.30411,0.59254,0.015689
1102,0.30423,0.59238,0.016078
1103,0.30435,0.59224,0.016463
1104,0.30454,0.59205,0.017039
1105,0.30467,0.59194,0.017406
1106,0.30489,0.59176,0.018015
1107,0.305,0.59167,0.018328
1108,0.30508,0.5916,0.018559
1109,0.30522,0.5915,0.018946
1110,0.30531,0.59142,0.01921
1111,0.30551,0.59131,0.019705
1112,0.30562,0.59122,0.02003
1113,0.30568,0.59114,0.020226
1114,0.30581,0.59106,0.020551


==> mi_EnKF_asc.csv <==
x,sig,lb,ub
1,0.30039,0.34484,0.25593
2,0.31136,0.35362,0.26909
3,0.28848,0.32966,0.2473
4,0.29648,0.33838,0.25457
5,0.33826,0.41419,0.26232
6,0.30503,0.3942,0.21586
7,0.29969,0.38593,0.21346
8,0.29977,0.3823,0.21723
9,0.3023,0.38614,0.21845
10,0.29326,0.37617,0.21036
11,0.29555,0.38309,0.20801
12,0.30446,0.39133,0.2176
13,0.29156,0.37784,0.20527
14,0.28781,0.37331,0.20231
15,0.28014,0.36443,0.19584
16,0.28156,0.36675,0.19636
17,0.28961,0.38248,0.19674
18,0.28543,0.37997,0.19089
19,0.28815,0.38083,0.19546
20,0.2818,0.37237,0.19124
21,0.30266,0.40305,0.20228
22,0.29833,0.40907,0.1876
23,0.2974,0.41081,0.18398
24,0.29391,0.41159,0.17624
25,0.28033,0.41474,0.14592
26,0.27304,0.41685,0.12924
27,0.26917,0.41665,0.12169
28,0.28794,0.42921,0.14667
29,0.28935,0.42799,0.15071
30,0.27774,0.4123,0.14318
31,0.27924,0.41112,0.14736
32,0.28764,0.41992,0.15535
33,0.28011,0.40672,0.15351
34,0.27343,0.39263,0.15423
35,0.25458,0.35874,0.15043
36,0.26845,0.37791,0.15898
37,0.28737,0.40353,0.1712
38,0.2875,0.40021,0.17479
39,0.28367,0.39119,0.17615
40,0.2713,0.36963,0.17298
41,0.27455,0.36969,0.17941
42,0.26262,0.34907,0.17616
43,0.2464,0.32342,0.16938
44,0.25934,0.33809,0.18059
45,0.26796,0.34772,0.1882
46,0.25666,0.33085,0.18248
47,0.26624,0.34165,0.19084
48,0.26034,0.33268,0.18801
49,0.24642,0.31451,0.17833
50,0.24719,0.31449,0.1799
51,0.24789,0.31476,0.18102
52,0.24685,0.31313,0.18057
53,0.2469,0.31291,0.18089
54,0.24867,0.3147,0.18263
55,0.24898,0.31498,0.18298
56,0.24833,0.31423,0.18244
57,0.2483,0.31418,0.18243
58,0.24902,0.31414,0.1839
59,0.25112,0.3143,0.18794
60,0.24905,0.31329,0.1848
61,0.24725,0.3117,0.1828
62,0.24583,0.31009,0.18158
63,0.25191,0.30995,0.19388
64,0.24265,0.30676,0.17855
65,0.23854,0.30469,0.17238
66,0.22965,0.30329,0.156
67,0.23089,0.30217,0.15962
68,0.23393,0.30035,0.16751
69,0.23534,0.29998,0.1707
70,0.23694,0.30001,0.17387
71,0.24022,0.30083,0.17962
72,0.24277,0.30017,0.18537
73,0.23456,0.30258,0.16655
74,0.23494,0.30452,0.16536
75,0.23401,0.30256,0.16545
76,0.23228,0.29919,0.16537
77,0.23292,0.30072,0.16512
78,0.23308,0.30133,0.16482
79,0.23633,0.30701,0.16565
80,0.23586,0.30662,0.1651
81,0.23961,0.31192,0.1673
82,0.24261,0.31591,0.1693
83,0.24143,0.31457,0.16828
84,0.24738,0.32155,0.17322
85,0.24426,0.31777,0.17076
86,0.24397,0.31707,0.17087
87,0.24274,0.31516,0.17031
88,0.23406,0.30501,0.1631
89,0.23348,0.30342,0.16355
90,0.24022,0.30988,0.17057
91,0.2335,0.30132,0.16567
92,0.22566,0.29147,0.15984
93,0.2243,0.28852,0.16008
94,0.23598,0.29995,0.17201
95,0.23093,0.29298,0.16887
96,0.23065,0.29099,0.17031
97,0.22452,0.28315,0.16589
98,0.21837,0.27538,0.16136
99,0.21677,0.2724,0.16114
100,0.21182,0.26605,0.15758
101,0.21427,0.2676,0.16094
102,0.21085,0.26336,0.15833
103,0.21465,0.26657,0.16273
104,0.20595,0.25721,0.1547
105,0.20554,0.25632,0.15476
106,0.2083,0.25866,0.15793
107,0.2098,0.26022,0.15937
108,0.21054,0.26074,0.16033
109,0.21005,0.2601,0.16
110,0.20822,0.25826,0.15818
111,0.20733,0.25732,0.15733
112,0.20741,0.25733,0.15748
113,0.20785,0.25778,0.15792
114,0.20788,0.25778,0.15798
115,0.20781,0.25778,0.15785
116,0.20783,0.25776,0.15791
117,0.20739,0.25773,0.15706
118,0.20855,0.25773,0.15937
119,0.20801,0.25772,0.1583
120,0.20814,0.25769,0.1586
121,0.20738,0.25781,0.15694
122,0.20685,0.25796,0.15573
123,0.20661,0.25813,0.1551
124,0.20432,0.25963,0.14902
125,0.20444,0.25972,0.14915
126,0.20495,0.25908,0.15081
127,0.20491,0.2598,0.15002
128,0.2046,0.26191,0.14728
129,0.20476,0.26276,0.14677
130,0.20508,0.26395,0.14621
131,0.20473,0.26333,0.14614
132,0.20429,0.26272,0.14585
133,0.20395,0.26232,0.14558
134,0.20394,0.26262,0.14525
135,0.20331,0.26201,0.14461
136,0.20317,0.26222,0.14412
137,0.20196,0.26104,0.14287
138,0.20264,0.26204,0.14323
139,0.2033,0.26287,0.14373
140,0.20909,0.26928,0.1489
141,0.20957,0.26987,0.14927
142,0.20433,0.26436,0.14429
143,0.20068,0.2606,0.14076
144,0.19511,0.25505,0.13517
145,0.19147,0.25121,0.13174
146,0.19596,0.25507,0.13685
147,0.20144,0.2599,0.14299
148,0.19464,0.2528,0.13648
149,0.19719,0.25455,0.13984
150,0.19998,0.25655,0.14342
151,0.19933,0.2554,0.14326
152,0.19817,0.25362,0.14271
153,0.19839,0.25313,0.14364
154,0.19443,0.24867,0.14019
155,0.19691,0.25023,0.14359
156,0.19949,0.25197,0.14701
157,0.20068,0.25249,0.14886
158,0.19351,0.24524,0.14178
159,0.19383,0.2451,0.14255
160,0.19074,0.24182,0.13966
161,0.18749,0.23869,0.13629
162,0.1861,0.23712,0.13507
163,0.19016,0.24061,0.13971
164,0.19204,0.24222,0.14186
165,0.19356,0.24353,0.14359
166,0.19296,0.24288,0.14303
167,0.19365,0.2435,0.1438
168,0.19373,0.24353,0.14392
169,0.19354,0.24336,0.14372
170,0.19343,0.24326,0.14361
171,0.19339,0.24325,0.14353
172,0.19357,0.24326,0.14387
173,0.19371,0.24327,0.14415
174,0.19366,0.24322,0.1441
175,0.19332,0.24316,0.14347
176,0.19223,0.24311,0.14135
177,0.19246,0.24308,0.14184
178,0.1933,0.24297,0.14362
179,0.19352,0.24292,0.14412
180,0.1921,0.24311,0.14108
181,0.19301,0.24284,0.14318
182,0.19237,0.24306,0.14169
183,0.19119,0.24393,0.13844
184,0.19137,0.2438,0.13895
185,0.19144,0.24384,0.13904
186,0.19146,0.24406,0.13886
187,0.19151,0.24426,0.13877
188,0.19149,0.2439,0.13909
189,0.19161,0.24431,0.1389
190,0.19143,0.244,0.13885
191,0.19091,0.24307,0.13875
192,0.19164,0.24438,0.1389
193,0.1896,0.24156,0.13763
194,0.19084,0.24338,0.13829
195,0.19095,0.24361,0.1383
196,0.18988,0.24243,0.13732
197,0.18837,0.24078,0.13596
198,0.1914,0.24407,0.13874
199,0.19209,0.2448,0.13938
200,0.19656,0.24949,0.14364
201,0.19552,0.24831,0.14273
202,0.19449,0.24711,0.14188
203,0.19506,0.24742,0.1427
204,0.19384,0.24602,0.14165
205,0.19774,0.24945,0.14604
206,0.19546,0.2469,0.14403
207,0.19868,0.2496,0.14776
208,0.19994,0.25052,0.14936
209,0.19972,0.24991,0.14953
210,0.20111,0.25081,0.15141
211,0.20222,0.25137,0.15306
212,0.20202,0.25085,0.15318
213,0.20104,0.24952,0.15255
214,0.20027,0.24847,0.15206
215,0.20061,0.24836,0.15287
216,0.20235,0.24965,0.15506
217,0.20129,0.24836,0.15421
218,0.19899,0.24608,0.1519
219,0.20131,0.24802,0.1546
220,0.2018,0.2484,0.1552
221,0.20321,0.24963,0.15678
222,0.20361,0.24992,0.1573
223,0.20378,0.25002,0.15753
224,0.20413,0.25034,0.15793
225,0.20404,0.25023,0.15786
226,0.2041,0.25029,0.1579
227,0.20398,0.25025,0.15772
228,0.20395,0.25023,0.15766
229,0.20381,0.25016,0.15746
230,0.20296,0.24983,0.15608
231,0.20349,0.24996,0.15702
232,0.20432,0.25017,0.15846
233,0.20616,0.2507,0.16162
234,0.20572,0.25047,0.16096
235,0.20515,0.25018,0.16012
236,0.20391,0.24971,0.1581
237,0.20424,0.24969,0.15879
238,0.20611,0.25005,0.16218
239,0.20621,0.24996,0.16245
240,0.20377,0.24931,0.15822
241,0.20345,0.24915,0.15774
242,0.20329,0.24905,0.15752
243,0.20358,0.249,0.15817
244,0.20252,0.24918,0.15587
245,0.20196,0.24952,0.15441
246,0.20192,0.24963,0.15421
247,0.20187,0.25008,0.15367
248,0.20197,0.25064,0.15329
249,0.20171,0.24996,0.15345
250,0.20202,0.25063,0.15342
251,0.20158,0.24997,0.15318
252,0.20255,0.25142,0.15368
253,0.20269,0.25167,0.1537
254,0.20258,0.25157,0.1536
255,0.20273,0.25168,0.15378
256,0.20484,0.25399,0.15569
257,0.2043,0.25337,0.15523
258,0.20462,0.25367,0.15558
259,0.20249,0.25145,0.15353
260,0.19979,0.24872,0.15086
261,0.19893,0.24777,0.15008
262,0.20101,0.24944,0.15258
263,0.19762,0.24595,0.14929
264,0.19775,0.24582,0.14969
265,0.20202,0.24945,0.15458
266,0.20172,0.24882,0.15463
267,0.19859,0.24559,0.15159
268,0.19789,0.2447,0.15107
269,0.19669,0.24323,0.15015
270,0.19653,0.24274,0.15031
271,0.20071,0.24635,0.15507
272,0.19922,0.24472,0.15371
273,0.20047,0.24567,0.15527
274,0.20166,0.24663,0.15669
275,0.20279,0.24756,0.15802
276,0.20296,0.2476,0.15832
277,0.20213,0.24677,0.15749
278,0.20182,0.24644,0.15721
279,0.20198,0.24654,0.15742
280,0.20181,0.24635,0.15727
281,0.20138,0.24594,0.15682
282,0.20137,0.24593,0.15682
283,0.2013,0.2459,0.1567
284,0.20155,0.246,0.1571
285,0.20094,0.24571,0.15616
286,0.20063,0.24558,0.15569
287,0.20043,0.24546,0.15539
288,0.19992,0.24522,0.15463
289,0.19876,0.24473,0.1528
290,0.19934,0.24487,0.15382
291,0.19871,0.24457,0.15285
292,0.19802,0.2443,0.15173
293,0.19641,0.24374,0.14907
294,0.19603,0.24363,0.14843
295,0.19619,0.24353,0.14884
296,0.19633,0.24345,0.14921
297,0.19621,0.24326,0.14916
298,0.19567,0.24321,0.14813
299,0.19533,0.24332,0.14734
300,0.19523,0.24343,0.14703
301,0.19525,0.24346,0.14703
302,0.19525,0.24343,0.14706
303,0.19514,0.24311,0.14717
304,0.19543,0.24371,0.14716
305,0.19564,0.24405,0.14722
306,0.19615,0.24484,0.14747
307,0.19668,0.24551,0.14785
308,0.1972,0.24618,0.14822
309,0.19692,0.24587,0.14797
310,0.19568,0.24456,0.1468
311,0.19557,0.24444,0.14671
312,0.19682,0.24567,0.14796
313,0.19583,0.24468,0.14698
314,0.19592,0.24469,0.14715
315,0.19631,0.24493,0.14768
316,0.19915,0.24745,0.15086
317,0.19841,0.24658,0.15024
318,0.19725,0.2453,0.1492
319,0.1938,0.24192,0.14568
320,0.1951,0.24282,0.14739
321,0.19654,0.24385,0.14923
322,0.19723,0.2442,0.15027
323,0.1981,0.2447,0.1515
324,0.19912,0.24533,0.15291
325,0.20165,0.24734,0.15596
326,0.20015,0.24578,0.15453
327,0.19845,0.24402,0.15288
328,0.19792,0.24336,0.15248
329,0.1971,0.24244,0.15175
330,0.19602,0.24131,0.15073
331,0.19556,0.24078,0.15033
332,0.19611,0.2412,0.15102
333,0.19594,0.24098,0.15089
334,0.19607,0.24106,0.15108
335,0.19658,0.24149,0.15166
336,0.1967,0.24159,0.15181
337,0.19674,0.24161,0.15186
338,0.19666,0.24154,0.15178
339,0.19673,0.24158,0.15189
340,0.19669,0.24155,0.15182
341,0.1968,0.2416,0.15201
342,0.19665,0.24152,0.15178
343,0.19671,0.24152,0.1519
344,0.19656,0.24141,0.15172
345,0.19688,0.2415,0.15226
346,0.19754,0.24169,0.15338
347,0.19788,0.24176,0.154
348,0.19887,0.24204,0.1557
349,0.19863,0.24189,0.15536
350,0.19809,0.24165,0.15453
351,0.19746,0.24138,0.15354
352,0.19654,0.24107,0.152
353,0.19581,0.24083,0.15079
354,0.19539,0.24069,0.15008
355,0.19524,0.24065,0.14982
356,0.19512,0.24065,0.14959
357,0.19489,0.24081,0.14898
358,0.19494,0.24077,0.14911
359,0.19495,0.24076,0.14914
360,0.19487,0.24047,0.14927
361,0.19496,0.24071,0.14922
362,0.19482,0.24049,0.14914
363,0.19467,0.24031,0.14903
364,0.1948,0.24052,0.14909
365,0.1945,0.24019,0.14882
366,0.19376,0.23938,0.14813
367,0.19397,0.23962,0.14833
368,0.19414,0.23978,0.14851
369,0.19289,0.23851,0.14726
370,0.19424,0.23982,0.14867
371,0.19365,0.23917,0.14812
372,0.19364,0.23908,0.1482
373,0.19626,0.24146,0.15106
374,0.19761,0.24262,0.1526
375,0.20005,0.24481,0.15529
376,0.20098,0.24551,0.15645
377,0.20058,0.24494,0.15623
378,0.19974,0.24395,0.15553
379,0.19931,0.24332,0.1553
380,0.19789,0.24177,0.154
381,0.19729,0.24098,0.15359
382,0.19778,0.24121,0.15435
383,0.19712,0.24041,0.15383
384,0.1983,0.24133,0.15527
385,0.1983,0.24118,0.15543
386,0.19786,0.24067,0.15505
387,0.19826,0.24095,0.15558
388,0.19814,0.24077,0.1555
389,0.19875,0.24126,0.15623
390,0.19805,0.24055,0.15554
391,0.19843,0.24089,0.15598
392,0.19918,0.24155,0.15682
393,0.19925,0.2416,0.1569
394,0.19927,0.24162,0.15693
395,0.19919,0.24154,0.15684
396,0.19915,0.24152,0.15678
397,0.19924,0.24156,0.15693
398,0.19928,0.24157,0.15698
399,0.1995,0.24165,0.15735
400,0.19942,0.2416,0.15725
401,0.19897,0.24136,0.15657
402,0.19903,0.24135,0.15672
403,0.19878,0.2412,0.15637
404,0.1984,0.24099,0.15581
405,0.19794,0.24075,0.15513
406,0.19626,0.24008,0.15245
407,0.19606,0.23995,0.15218
408,0.1962,0.2399,0.15249
409,0.19575,0.23971,0.1518
410,0.19542,0.23955,0.15128
411,0.19487,0.23939,0.15036
412,0.1952,0.23937,0.15103
413,0.19498,0.23941,0.15055
414,0.19504,0.23937,0.15071
415,0.19505,0.23939,0.1507
416,0.19505,0.23949,0.15061
417,0.19512,0.23976,0.15048
418,0.19534,0.24026,0.15043
419,0.19536,0.24031,0.15041
420,0.19544,0.24045,0.15042
421,0.19459,0.23944,0.14974
422,0.19531,0.2403,0.15033
423,0.19578,0.24081,0.15074
424,0.19619,0.24125,0.15113
425,0.19717,0.24226,0.15209
426,0.19741,0.24248,0.15234
427,0.19721,0.24223,0.1522
428,0.19665,0.24163,0.15167
429,0.19734,0.2422,0.15248
430,0.19898,0.24362,0.15434
431,0.19959,0.24404,0.15514
432,0.19939,0.24369,0.15509
433,0.20008,0.24417,0.15599
434,0.20009,0.24402,0.15616
435,0.19965,0.24342,0.15588
436,0.19717,0.24098,0.15336
437,0.19797,0.24149,0.15445
438,0.19688,0.24038,0.15338
439,0.19756,0.24083,0.15428
440,0.19806,0.24111,0.15501
441,0.19978,0.24247,0.15708
442,0.20064,0.24312,0.15815
443,0.20052,0.24291,0.15813
444,0.19991,0.24226,0.15755
445,0.19999,0.24228,0.1577
446,0.19886,0.2412,0.15651
447,0.19844,0.24078,0.1561
448,0.19859,0.24091,0.15628
449,0.19885,0.24111,0.15659
450,0.19859,0.24086,0.15631
451,0.19874,0.24099,0.15648
452,0.1987,0.24097,0.15642
453,0.19871,0.24097,0.15646
454,0.19856,0.24089,0.15624
455,0.19848,0.24084,0.15613
456,0.19821,0.24068,0.15573
457,0.19783,0.24048,0.15518
458,0.19728,0.24019,0.15437
459,0.19741,0.24023,0.15459
460,0.19773,0.24031,0.15514
461,0.19763,0.24022,0.15504
462,0.19721,0.23999,0.15444
463,0.19765,0.24009,0.15521
464,0.19747,0.23996,0.15498
465,0.19695,0.23973,0.15416
466,0.19619,0.23945,0.15293
467,0.19524,0.23919,0.15128
468,0.19503,0.23915,0.15091
469,0.1947,0.23917,0.15022
470,0.1944,0.23939,0.1494
471,0.19438,0.23948,0.14929
472,0.1945,0.24006,0.14893
473,0.19449,0.24007,0.14891
474,0.19471,0.24043,0.14898
475,0.19528,0.24124,0.14932
476,0.1956,0.24165,0.14954
477,0.19584,0.24197,0.14972
478,0.19617,0.24233,0.15001
479,0.19676,0.24296,0.15057
480,0.19673,0.24293,0.15054
481,0.19558,0.2418,0.14937
482,0.197,0.24311,0.15089
483,0.19772,0.24374,0.1517
484,0.19846,0.24437,0.15255
485,0.19817,0.24402,0.15232
486,0.19714,0.243,0.15128
487,0.19796,0.24364,0.15229
488,0.19815,0.24367,0.15263
489,0.19944,0.24467,0.15421
490,0.19993,0.24493,0.15493
491,0.2003,0.24506,0.15554
492,0.19918,0.24388,0.15447
493,0.1999,0.24434,0.15547
494,0.19979,0.24404,0.15555
495,0.19885,0.24303,0.15467
496,0.19763,0.2418,0.15346
497,0.19849,0.24246,0.15452
498,0.19937,0.24313,0.15561
499,0.19829,0.24207,0.1545
500,0.19835,0.24208,0.15462
501,0.19825,0.24193,0.15457
502,0.19901,0.24259,0.15542
503,0.1987,0.2423,0.15511
504,0.19918,0.24271,0.15565
505,0.19861,0.24219,0.15504
506,0.19884,0.24239,0.15529
507,0.19886,0.24241,0.15531
508,0.19881,0.24239,0.15524
509,0.19874,0.24235,0.15513
510,0.19868,0.24231,0.15505
511,0.19877,0.24234,0.1552
512,0.19827,0.24204,0.1545
513,0.19776,0.24175,0.15377
514,0.19762,0.24163,0.15361
515,0.19766,0.24165,0.15367
516,0.19751,0.24149,0.15352
517,0.19732,0.24134,0.15329
518,0.19715,0.24118,0.15312
519,0.19721,0.24117,0.15325
520,0.19657,0.24089,0.15225
521,0.19642,0.2408,0.15204
522,0.19602,0.24063,0.15141
523,0.19591,0.24057,0.15125
524,0.19565,0.2405,0.1508
525,0.19535,0.24049,0.15021
526,0.19521,0.24059,0.14983
527,0.19522,0.24051,0.14994
528,0.19534,0.24098,0.14969
529,0.19556,0.24143,0.14968
530,0.19563,0.24156,0.1497
531,0.19574,0.24175,0.14973
532,0.19532,0.24126,0.14937
533,0.19554,0.24151,0.14957
534,0.19611,0.24211,0.1501
535,0.19739,0.24339,0.15139
536,0.19806,0.24402,0.15211
537,0.1987,0.24461,0.1528
538,0.19941,0.24526,0.15356
539,0.1984,0.24427,0.15252
540,0.19927,0.24501,0.15352
541,0.20088,0.24642,0.15533
542,0.20016,0.24567,0.15465
543,0.20121,0.24654,0.15588
544,0.20125,0.24645,0.15604
545,0.20192,0.2469,0.15693
546,0.20291,0.24765,0.15816
547,0.20467,0.2491,0.16024
548,0.20531,0.24951,0.16111
549,0.20437,0.24843,0.16031
550,0.20327,0.24725,0.15929
551,0.20424,0.24799,0.16048
552,0.20416,0.24777,0.16055
553,0.20421,0.2477,0.16071
554,0.20418,0.24758,0.16078
555,0.20397,0.2473,0.16064
556,0.20354,0.24682,0.16026
557,0.20297,0.24624,0.15969
558,0.20228,0.24556,0.159
559,0.20173,0.245,0.15845
560,0.20207,0.24531,0.15884
561,0.20163,0.24488,0.15838
562,0.20169,0.24492,0.15846
563,0.20173,0.24496,0.15851
564,0.20171,0.24494,0.15847
565,0.20179,0.24499,0.15858
566,0.20176,0.24496,0.15855
567,0.20189,0.24503,0.15875
568,0.20219,0.24517,0.15921
569,0.20268,0.24542,0.15993
570,0.20216,0.24513,0.1592
571,0.20165,0.24481,0.1585
572,0.20148,0.24467,0.15829
573,0.20181,0.24479,0.15883
574,0.20176,0.24471,0.15881
575,0.20136,0.24443,0.15828
576,0.20179,0.2446,0.15899
577,0.20062,0.24398,0.15725
578,0.20009,0.24366,0.15652
579,0.19984,0.24352,0.15617
580,0.19969,0.24341,0.15597
581,0.19922,0.2433,0.15515
582,0.19902,0.24327,0.15477
583,0.19901,0.24326,0.15476
584,0.19907,0.24318,0.15495
585,0.19907,0.24337,0.15478
586,0.19917,0.2436,0.15473
587,0.19948,0.24416,0.1548
588,0.19951,0.24424,0.15479
589,0.19987,0.2447,0.15505
590,0.20025,0.24513,0.15538
591,0.2001,0.24497,0.15523
592,0.20011,0.245,0.15522
593,0.20034,0.24522,0.15546
594,0.20137,0.24622,0.15651
595,0.20107,0.2459,0.15624
596,0.20238,0.2471,0.15766
597,0.20229,0.24695,0.15763
598,0.20207,0.24667,0.15747
599,0.20221,0.24671,0.15772
600,0.20307,0.24742,0.15873
601,0.20293,0.24717,0.15869
602,0.20288,0.24701,0.15876
603,0.20381,0.2477,0.15991
604,0.20331,0.2471,0.15953
605,0.20286,0.24655,0.15918
606,0.20369,0.24714,0.16025
607,0.20488,0.24806,0.1617
608,0.20428,0.24737,0.16119
609,0.20509,0.24799,0.1622
610,0.20435,0.2472,0.1615
611,0.20499,0.24769,0.16229
612,0.20599,0.24853,0.16345
613,0.20601,0.24849,0.16353
614,0.20669,0.24907,0.1643
615,0.20633,0.24871,0.16394
616,0.20625,0.24861,0.16388
617,0.20676,0.24907,0.16444
618,0.20675,0.24905,0.16444
619,0.20666,0.24896,0.16436
620,0.20666,0.24897,0.16436
621,0.20664,0.24895,0.16433
622,0.20666,0.24896,0.16435
623,0.20661,0.24892,0.16429
624,0.20604,0.24856,0.16353
625,0.20601,0.24853,0.1635
626,0.20559,0.24825,0.16292
627,0.20535,0.24807,0.16263
628,0.20521,0.24794,0.16247
629,0.20478,0.24764,0.16192
630,0.20456,0.24746,0.16166
631,0.20435,0.24727,0.16142
632,0.20377,0.24693,0.16062
633,0.20428,0.24713,0.16143
634,0.20375,0.24678,0.16071
635,0.20342,0.24654,0.16029
636,0.20295,0.24628,0.15962
637,0.20278,0.24612,0.15944
638,0.20256,0.24603,0.15909
639,0.20227,0.24594,0.15859
640,0.20202,0.24594,0.15809
641,0.20192,0.24604,0.1578
642,0.20192,0.24592,0.15792
643,0.20195,0.246,0.15789
644,0.20191,0.24594,0.15787
645,0.20197,0.24605,0.15789
646,0.20176,0.24581,0.15771
647,0.20198,0.24608,0.15789
648,0.20214,0.24625,0.15802
649,0.20214,0.24625,0.15803
650,0.20205,0.24615,0.15796
651,0.20196,0.24606,0.15786
652,0.20323,0.24727,0.15919
653,0.20308,0.2471,0.15907
654,0.20393,0.24787,0.16
655,0.20316,0.24707,0.15926
656,0.20279,0.24663,0.15894
657,0.20397,0.24764,0.16029
658,0.20521,0.24868,0.16174
659,0.20642,0.24968,0.16316
660,0.20688,0.24996,0.16379
661,0.2072,0.25014,0.16427
662,0.2062,0.24906,0.16333
663,0.20625,0.24896,0.16353
664,0.20745,0.24992,0.16498
665,0.20718,0.24955,0.16481
666,0.20756,0.24979,0.16532
667,0.20826,0.25036,0.16615
668,0.20807,0.25009,0.16604
669,0.208,0.24997,0.16603
670,0.20886,0.25072,0.167
671,0.21015,0.25189,0.1684
672,0.21042,0.25213,0.1687
673,0.21061,0.25229,0.16892
674,0.21055,0.25223,0.16887
675,0.21082,0.25248,0.16917
676,0.21077,0.25243,0.16912
677,0.21077,0.25242,0.16911
678,0.21077,0.25242,0.16911
679,0.21072,0.25239,0.16904
680,0.21062,0.25232,0.16892
681,0.21037,0.25215,0.16859
682,0.21074,0.25236,0.16912
683,0.21071,0.25232,0.1691
684,0.21021,0.25199,0.16842
685,0.21026,0.25198,0.16853
686,0.21018,0.25189,0.16847
687,0.21026,0.25189,0.16863
688,0.21065,0.25208,0.16922
689,0.21044,0.25188,0.169
690,0.21065,0.25192,0.16938
691,0.21055,0.25179,0.1693
692,0.21013,0.2515,0.16875
693,0.21034,0.25155,0.16914
694,0.20976,0.25123,0.16828
695,0.20943,0.25105,0.1678
696,0.20901,0.25086,0.16716
697,0.2087,0.25076,0.16664
698,0.20847,0.25074,0.16621
699,0.20837,0.2508,0.16593
700,0.20839,0.25073,0.16604
701,0.20838,0.25069,0.16607
702,0.20826,0.25044,0.16607
703,0.20844,0.25074,0.16615
704,0.20854,0.25088,0.1662
705,0.20886,0.25127,0.16646
706,0.20921,0.25166,0.16676
707,0.20967,0.25215,0.16718
708,0.21039,0.25291,0.16787
709,0.21112,0.25366,0.16858
710,0.211,0.25351,0.1685
711,0.21092,0.25338,0.16846
712,0.21119,0.25359,0.16878
713,0.21056,0.25291,0.16822
714,0.2113,0.25355,0.16905
715,0.21115,0.25331,0.16899
716,0.21168,0.25369,0.16966
717,0.21231,0.25419,0.17044
718,0.21241,0.25415,0.17068
719,0.21253,0.25412,0.17094
720,0.21233,0.2538,0.17085
721,0.21264,0.25398,0.1713
722,0.21318,0.25439,0.17197
723,0.21325,0.25437,0.17213
724,0.2148,0.25578,0.17382
725,0.2152,0.25609,0.17432
726,0.2151,0.25593,0.17427
727,0.21515,0.25594,0.17437
728,0.21512,0.25586,0.17438
729,0.21514,0.25585,0.17442
730,0.21495,0.25566,0.17425
731,0.215,0.2557,0.1743
732,0.21517,0.25585,0.17448
733,0.21518,0.25586,0.17449
734,0.21525,0.25591,0.17459
735,0.21518,0.25586,0.1745
736,0.2151,0.2558,0.17439
737,0.21514,0.25582,0.17447
738,0.21514,0.2558,0.17448
739,0.21509,0.25574,0.17443
740,0.2155,0.25597,0.17504
741,0.21509,0.25568,0.17451
742,0.21461,0.25532,0.1739
743,0.21447,0.25519,0.17376
744,0.21389,0.25478,0.173
745,0.21329,0.25435,0.17222
746,0.21303,0.25413,0.17194
747,0.2119,0.2534,0.1704
748,0.21118,0.25293,0.16943
749,0.21045,0.25247,0.16843
750,0.21019,0.25229,0.16809
751,0.21006,0.2522,0.16793
752,0.20977,0.25205,0.16749
753,0.20935,0.25193,0.16676
754,0.20927,0.25193,0.16662
755,0.20924,0.25197,0.1665
756,0.20925,0.25221,0.16629
757,0.20938,0.25252,0.16624
758,0.20941,0.25258,0.16625
759,0.20959,0.25282,0.16636
760,0.20987,0.25317,0.16657
761,0.21011,0.25344,0.16677
762,0.21062,0.254,0.16724
763,0.21058,0.25395,0.16721
764,0.21055,0.2539,0.16719
765,0.212,0.25534,0.16865
766,0.2125,0.25579,0.16921
767,0.21362,0.25684,0.1704
768,0.21406,0.2572,0.17092
769,0.21497,0.25802,0.17192
770,0.21542,0.25838,0.17245
771,0.2147,0.25761,0.1718
772,0.2153,0.25808,0.17251
773,0.21577,0.25843,0.17312
774,0.21603,0.25855,0.17351
775,0.2169,0.25924,0.17455
776,0.21825,0.26039,0.17611
777,0.21831,0.26035,0.17628
778,0.21878,0.26069,0.17686
779,0.2189,0.26074,0.17707
780,0.21959,0.26132,0.17785
781,0.21948,0.26115,0.1778
782,0.21972,0.26133,0.1781
783,0.22,0.26156,0.17844
784,0.21968,0.26121,0.17815
785,0.21946,0.26097,0.17795
786,0.21918,0.26067,0.17768
787,0.21931,0.26079,0.17783
788,0.21935,0.26083,0.17788
789,0.21933,0.26081,0.17785
790,0.21929,0.26078,0.1778
791,0.21921,0.26072,0.1777
792,0.21901,0.26057,0.17745
793,0.21878,0.26039,0.17716
794,0.21858,0.26023,0.17692
795,0.21866,0.26026,0.17707
796,0.21829,0.25997,0.17661
797,0.21796,0.2597,0.17621
798,0.21757,0.25939,0.17574
799,0.21749,0.25929,0.17569
800,0.21624,0.25841,0.17408
801,0.2156,0.25794,0.17327
802,0.21555,0.25783,0.17328
803,0.21496,0.25739,0.17253
804,0.21427,0.25688,0.17165
805,0.21351,0.25638,0.17064
806,0.21294,0.25601,0.16987
807,0.21274,0.25588,0.1696
808,0.21241,0.25571,0.16911
809,0.21231,0.25567,0.16896
810,0.21214,0.25566,0.16861
811,0.21207,0.25574,0.16841
812,0.21212,0.25595,0.16829
813,0.2122,0.2561,0.1683
814,0.21228,0.25622,0.16834
815,0.21255,0.25655,0.16855
816,0.21294,0.257,0.16889
817,0.21314,0.25722,0.16906
818,0.2138,0.25791,0.16969
819,0.21419,0.2583,0.17009
820,0.2149,0.25899,0.17081
821,0.21506,0.25913,0.171
822,0.21583,0.25983,0.17183
823,0.21674,0.26067,0.1728
824,0.21699,0.26085,0.17313
825,0.21711,0.2609,0.17333
826,0.21722,0.26093,0.17351
827,0.21849,0.26203,0.17495
828,0.21749,0.26096,0.17401
829,0.2174,0.26077,0.17404
830,0.21768,0.26093,0.17444
831,0.21704,0.2602,0.17387
832,0.21748,0.26051,0.17445
833,0.21751,0.26043,0.17459
834,0.21731,0.26015,0.17446
835,0.21704,0.25981,0.17427
836,0.21706,0.25976,0.17436
837,0.21732,0.25995,0.17469
838,0.21762,0.26019,0.17504
839,0.21809,0.2606,0.17558
840,0.21827,0.26074,0.17581
841,0.21803,0.26048,0.17557
842,0.21812,0.26057,0.17568
843,0.21822,0.26065,0.17578
844,0.21829,0.26072,0.17586
845,0.21823,0.26066,0.17581
846,0.21826,0.26068,0.17585
847,0.21831,0.26071,0.17591
848,0.21826,0.26067,0.17586
849,0.21819,0.26061,0.17577
850,0.21797,0.26043,0.1755
851,0.21785,0.26034,0.17537
852,0.21775,0.26023,0.17527
853,0.21799,0.26036,0.17561
854,0.2175,0.25998,0.17501
855,0.21718,0.25972,0.17464
856,0.21673,0.25937,0.1741
857,0.21615,0.25892,0.17339
858,0.21599,0.25875,0.17323
859,0.21532,0.25825,0.17239
860,0.21497,0.25797,0.17197
861,0.21508,0.25798,0.17218
862,0.21448,0.25756,0.1714
863,0.21416,0.25734,0.17098
864,0.21385,0.25715,0.17054
865,0.21381,0.25712,0.1705
866,0.21359,0.25706,0.17013
867,0.21349,0.25709,0.16989
868,0.21348,0.25712,0.16984
869,0.2135,0.25719,0.16982
870,0.21356,0.25727,0.16985
871,0.21379,0.25757,0.17
872,0.21407,0.25792,0.17022
873,0.21442,0.25832,0.17052
874,0.21424,0.2581,0.17037
875,0.21436,0.25822,0.17051
876,0.21411,0.25794,0.17027
877,0.21457,0.25838,0.17076
878,0.2153,0.25907,0.17152
879,0.21579,0.25951,0.17207
880,0.21648,0.26014,0.17283
881,0.21625,0.25985,0.17266
882,0.21658,0.26008,0.17307
883,0.21631,0.25974,0.17289
884,0.21577,0.25912,0.17242
885,0.21613,0.25936,0.17291
886,0.217,0.26005,0.17395
887,0.21703,0.25995,0.17411
888,0.21702,0.25981,0.17422
889,0.21822,0.26084,0.1756
890,0.2193,0.26177,0.17682
891,0.21924,0.26165,0.17683
892,0.21981,0.26212,0.17751
893,0.2186,0.26089,0.17631
894,0.21785,0.26013,0.17557
895,0.21752,0.25976,0.17527
896,0.21829,0.26047,0.17612
897,0.21812,0.26027,0.17596
898,0.21803,0.26019,0.17588
899,0.21784,0.25999,0.1757
900,0.21768,0.25982,0.17554
901,0.21774,0.25988,0.1756
902,0.21774,0.25988,0.1756
903,0.21773,0.25987,0.17559
904,0.21769,0.25984,0.17555
905,0.21775,0.25988,0.17563
906,0.21777,0.25988,0.17565
907,0.21776,0.25986,0.17566
908,0.21777,0.25985,0.17569
909,0.21746,0.25962,0.17529
910,0.21737,0.25952,0.17522
911,0.21725,0.2594,0.1751
912,0.21725,0.25937,0.17514
913,0.21693,0.2591,0.17476
914,0.21618,0.25857,0.17379
915,0.21544,0.25801,0.17287
916,0.21528,0.25785,0.1727
917,0.21487,0.25753,0.1722
918,0.2142,0.25706,0.17134
919,0.21349,0.25663,0.17036
920,0.21341,0.25656,0.17026
921,0.21319,0.25645,0.16994
922,0.21301,0.25638,0.16964
923,0.21289,0.25639,0.16938
924,0.21288,0.25643,0.16933
925,0.21291,0.25653,0.1693
926,0.21312,0.25687,0.16936
927,0.21324,0.25703,0.16945
928,0.21348,0.25732,0.16964
929,0.21336,0.25719,0.16954
930,0.21368,0.25753,0.16982
931,0.21401,0.25786,0.17015
932,0.21429,0.25816,0.17042
933,0.21464,0.25849,0.17079
934,0.21498,0.25881,0.17116
935,0.2152,0.25899,0.17142
936,0.21595,0.25968,0.17222
937,0.21558,0.25928,0.17187
938,0.21609,0.25969,0.17248
939,0.21662,0.26012,0.17312
940,0.21726,0.26064,0.17387
941,0.21761,0.26089,0.17433
942,0.21835,0.2615,0.17521
943,0.21804,0.26108,0.175
944,0.21847,0.26137,0.17557
945,0.2182,0.26099,0.17541
946,0.21884,0.2615,0.17619
947,0.21926,0.2618,0.17671
948,0.21959,0.26204,0.17713
949,0.2197,0.26208,0.17733
950,0.22011,0.26241,0.17781
951,0.22057,0.26281,0.17834
952,0.221,0.26317,0.17884
953,0.22106,0.26319,0.17892
954,0.221,0.26311,0.17889
955,0.2209,0.263,0.17881
956,0.22124,0.26331,0.17917
957,0.22124,0.2633,0.17917
958,0.22115,0.26321,0.17908
959,0.22114,0.2632,0.17908
960,0.22115,0.26321,0.17909
961,0.22113,0.26319,0.17908
962,0.22102,0.2631,0.17893
963,0.22084,0.26296,0.17872
964,0.2209,0.26299,0.1788
965,0.22078,0.26289,0.17867
966,0.22028,0.26251,0.17806
967,0.22003,0.2623,0.17777
968,0.2196,0.26196,0.17724
969,0.21929,0.26171,0.17688
970,0.21913,0.26154,0.17672
971,0.2188,0.26127,0.17634
972,0.21865,0.26112,0.17618
973,0.21808,0.26068,0.17547
974,0.21746,0.26022,0.17471
975,0.21714,0.25997,0.1743
976,0.21623,0.25939,0.17307
977,0.21581,0.25912,0.1725
978,0.21537,0.25889,0.17184
979,0.21507,0.25878,0.17136
980,0.21491,0.25878,0.17105
981,0.21491,0.25883,0.17099
982,0.21493,0.25889,0.17098
983,0.21511,0.25914,0.17107
984,0.2153,0.25938,0.17122
985,0.21543,0.25953,0.17133
986,0.21592,0.26006,0.17178
987,0.21593,0.26008,0.17178
988,0.2165,0.26064,0.17236
989,0.21707,0.2612,0.17294
990,0.21772,0.26181,0.17362
991,0.21786,0.26192,0.1738
992,0.21876,0.26275,0.17478
993,0.2195,0.26342,0.17558
994,0.21981,0.26367,0.17595
995,0.21971,0.26351,0.1759
996,0.21916,0.26292,0.1754
997,0.21921,0.26289,0.17554
998,0.2203,0.26383,0.17678
999,0.22019,0.26362,0.17677
1000,0.22125,0.26455,0.17796
1001,0.22199,0.26514,0.17885
1002,0.22233,0.26534,0.17932
1003,0.22196,0.26488,0.17904
1004,0.22199,0.26481,0.17916
1005,0.22293,0.26563,0.18024
1006,0.22225,0.2649,0.1796
1007,0.2224,0.26499,0.17981
1008,0.22273,0.26526,0.18021
1009,0.22293,0.26541,0.18045
1010,0.22322,0.26566,0.18078
1011,0.22331,0.26573,0.1809
1012,0.22354,0.26594,0.18114
1013,0.22354,0.26593,0.18115
1014,0.22342,0.26581,0.18103
1015,0.22348,0.26587,0.18109
1016,0.22346,0.26585,0.18107
1017,0.22351,0.26589,0.18114
1018,0.22366,0.26599,0.18133
1019,0.22357,0.26592,0.18122
1020,0.22377,0.26605,0.1815
1021,0.22345,0.2658,0.18111
1022,0.22352,0.26582,0.18123
1023,0.2234,0.2657,0.1811
1024,0.22274,0.26518,0.1803
1025,0.22198,0.26461,0.17936
1026,0.22176,0.26441,0.17912
1027,0.2205,0.26347,0.17753
1028,0.21969,0.26285,0.17652
1029,0.21898,0.26233,0.17564
1030,0.21838,0.26188,0.17488
1031,0.21805,0.26161,0.17449
1032,0.21749,0.26123,0.17376
1033,0.21724,0.26106,0.17342
1034,0.21707,0.26097,0.17317
1035,0.21702,0.26094,0.17309
1036,0.21694,0.26096,0.17292
1037,0.21695,0.26102,0.17288
1038,0.21711,0.2613,0.17293
1039,0.21712,0.26131,0.17293
1040,0.21737,0.26163,0.17312
1041,0.21775,0.26204,0.17346
1042,0.21782,0.26212,0.17352
1043,0.21806,0.26235,0.17376
1044,0.21855,0.26285,0.17426
1045,0.21883,0.2631,0.17456
1046,0.21928,0.2635,0.17506
1047,0.21991,0.26408,0.17575
1048,0.22054,0.26463,0.17644
1049,0.22086,0.26489,0.17683
1050,0.22065,0.26465,0.17666
1051,0.22052,0.26445,0.17658
1052,0.2209,0.26474,0.17707
1053,0.2211,0.26484,0.17737
1054,0.22135,0.26498,0.17771
1055,0.22217,0.26566,0.17868
1056,0.22238,0.26576,0.17899
1057,0.22277,0.26603,0.17952
1058,0.22268,0.26583,0.17954
1059,0.22253,0.2656,0.17946
1060,0.22195,0.26497,0.17893
1061,0.22236,0.26528,0.17943
1062,0.22258,0.26543,0.17973
1063,0.22265,0.26544,0.17985
1064,0.22311,0.26584,0.18037
1065,0.2231,0.2658,0.1804
1066,0.22315,0.26582,0.18047
1067,0.22312,0.26578,0.18046
1068,0.22305,0.2657,0.1804
1069,0.22313,0.26576,0.18049
1070,0.22309,0.26572,0.18046
1071,0.22313,0.26576,0.1805
1072,0.22307,0.26572,0.18043
1073,0.2232,0.26581,0.18059
1074,0.22324,0.26583,0.18064
1075,0.22315,0.26576,0.18055
1076,0.22299,0.26563,0.18035
1077,0.22296,0.26558,0.18033
1078,0.22288,0.26551,0.18026
1079,0.2224,0.26513,0.17968
1080,0.22232,0.26504,0.17961
1081,0.22184,0.26466,0.17902
1082,0.22155,0.26441,0.17869
1083,0.22121,0.26414,0.17829
1084,0.22101,0.26394,0.17808
1085,0.22034,0.26345,0.17723
1086,0.2197,0.26297,0.17642
1087,0.21916,0.26259,0.17573
1088,0.21898,0.26245,0.17551
1089,0.21859,0.26222,0.17496
1090,0.21843,0.26214,0.17472
1091,0.21834,0.26212,0.17456
1092,0.21828,0.26219,0.17437
1093,0.21833,0.26234,0.17433
1094,0.21836,0.26239,0.17433
1095,0.21851,0.26259,0.17443
1096,0.21861,0.26271,0.17451
1097,0.21885,0.26297,0.17473
1098,0.21893,0.26305,0.1748
1099,0.21914,0.26325,0.17502
1100,0.21978,0.26388,0.17568
1101,0.22059,0.26467,0.17652
1102,0.22089,0.26494,0.17683
1103,0.22168,0.26567,0.1777
1104,0.22266,0.26655,0.17876
1105,0.22318,0.26702,0.17934
1106,0.22295,0.26674,0.17915
1107,0.22321,0.26692,0.17949
1108,0.22401,0.26761,0.18042
1109,0.22361,0.26716,0.18006
1110,0.22395,0.26739,0.18051
1111,0.22429,0.26761,0.18096
1112,0.22484,0.26803,0.18166
1113,0.2244,0.26751,0.1813
1114,0.22475,0.26773,0.18176


==> mi_EnKF_sta.csv <==
x,sig,lb,ub
1,0.35142,0.38776,0.31507
2,0.39055,0.43231,0.34879
3,0.32077,0.36834,0.27319
4,0.32199,0.36868,0.27529
5,0.31852,0.36552,0.27152
6,0.31951,0.36542,0.2736
7,0.30158,0.35432,0.24885
8,0.30178,0.3535,0.25006
9,0.30345,0.35291,0.25398
10,0.30892,0.36075,0.25709
11,0.3176,0.371,0.2642
12,0.31093,0.36451,0.25735
13,0.29259,0.35477,0.23041
14,0.28387,0.35923,0.2085
15,0.27682,0.37497,0.17867
16,0.28197,0.37391,0.19004
17,0.26613,0.3811,0.15115
18,0.27081,0.37581,0.16581
19,0.2668,0.37249,0.1611
20,0.26961,0.37656,0.16266
21,0.26201,0.36647,0.15754
22,0.25304,0.35136,0.15472
23,0.24569,0.34322,0.14816
24,0.24617,0.34381,0.14854
25,0.2447,0.34049,0.14892
26,0.24322,0.33714,0.14929
27,0.25283,0.35035,0.15531
28,0.2529,0.34904,0.15677
29,0.25252,0.34781,0.15723
30,0.26345,0.35916,0.16773
31,0.25412,0.34676,0.16148
32,0.25741,0.34758,0.16725
33,0.26094,0.3491,0.17278
34,0.25328,0.33559,0.17097
35,0.24989,0.32669,0.1731
36,0.22857,0.29443,0.1627
37,0.20759,0.26464,0.15053
38,0.20842,0.26275,0.15409
39,0.21599,0.27059,0.16139
40,0.24092,0.30262,0.17922
41,0.23036,0.2884,0.17231
42,0.22855,0.2846,0.1725
43,0.22451,0.27889,0.17014
44,0.20631,0.25838,0.15423
45,0.2022,0.25282,0.15158
46,0.18942,0.23786,0.14098
47,0.19485,0.24276,0.14695
48,0.18988,0.2372,0.14256
49,0.19031,0.23792,0.14269
50,0.18799,0.23529,0.14068
51,0.18916,0.2362,0.14212
52,0.18739,0.23387,0.1409
53,0.18861,0.23515,0.14207
54,0.19012,0.2366,0.14364
55,0.19257,0.23929,0.14586
56,0.19235,0.23915,0.14555
57,0.19518,0.24099,0.14938
58,0.19872,0.24346,0.15398
59,0.19616,0.24169,0.15062
60,0.1936,0.23853,0.14867
61,0.19066,0.23521,0.14611
62,0.19149,0.23505,0.14792
63,0.19057,0.23423,0.14691
64,0.1929,0.23402,0.15177
65,0.18868,0.23166,0.1457
66,0.19345,0.23444,0.15246
67,0.19116,0.23174,0.15058
68,0.19345,0.23279,0.15411
69,0.19383,0.23316,0.15451
70,0.19195,0.23193,0.15198
71,0.19037,0.23186,0.14889
72,0.19104,0.23174,0.15033
73,0.19017,0.23269,0.14766
74,0.19042,0.23389,0.14695
75,0.19029,0.23404,0.14653
76,0.18998,0.23378,0.14617
77,0.1896,0.23334,0.14585
78,0.18891,0.23285,0.14497
79,0.18894,0.23295,0.14493
80,0.18895,0.23318,0.14472
81,0.19102,0.23603,0.14602
82,0.19549,0.24049,0.15049
83,0.19622,0.24161,0.15082
84,0.19503,0.24009,0.14997
85,0.19658,0.24195,0.15121
86,0.19638,0.242,0.15075
87,0.1915,0.23625,0.14676
88,0.19535,0.23983,0.15088
89,0.19553,0.24081,0.15026
90,0.19539,0.23992,0.15086
91,0.19701,0.24102,0.153
92,0.19736,0.24067,0.15404
93,0.19153,0.23452,0.14854
94,0.1898,0.23219,0.14741
95,0.18845,0.22951,0.14738
96,0.18499,0.22506,0.14491
97,0.19363,0.23294,0.15432
98,0.18854,0.22718,0.14989
99,0.18549,0.22406,0.14691
100,0.1818,0.21979,0.14381
101,0.1765,0.21426,0.13875
102,0.1758,0.21284,0.13876
103,0.17488,0.21139,0.13836
104,0.17994,0.21603,0.14384
105,0.17918,0.21499,0.14336
106,0.17644,0.21216,0.14072
107,0.17999,0.21534,0.14464
108,0.18228,0.21749,0.14707
109,0.18191,0.21699,0.14683
110,0.18005,0.21512,0.14499
111,0.17962,0.21466,0.14458
112,0.17951,0.21454,0.14449
113,0.17962,0.21463,0.14461
114,0.17989,0.2148,0.14498
115,0.17991,0.21481,0.145
116,0.18114,0.21556,0.14673
117,0.1804,0.21515,0.14565
118,0.17959,0.21467,0.14451
119,0.17968,0.2147,0.14466
120,0.17988,0.21475,0.14502
121,0.18332,0.21671,0.14993
122,0.18236,0.21595,0.14877
123,0.18624,0.21853,0.15395
124,0.19103,0.22153,0.16053
125,0.19054,0.22087,0.16021
126,0.19266,0.22236,0.16296
127,0.19125,0.22112,0.16138
128,0.18926,0.21939,0.15913
129,0.18744,0.21819,0.15669
130,0.18846,0.21877,0.15815
131,0.18782,0.21836,0.15729
132,0.18773,0.21834,0.15711
133,0.18723,0.21834,0.15612
134,0.18708,0.21847,0.15568
135,0.18711,0.21897,0.15525
136,0.18707,0.21888,0.15525
137,0.187,0.21878,0.15523
138,0.18776,0.21997,0.15556
139,0.18552,0.21713,0.1539
140,0.18484,0.21632,0.15335
141,0.18287,0.21405,0.15169
142,0.18227,0.21328,0.15127
143,0.18363,0.21467,0.1526
144,0.18539,0.21648,0.15431
145,0.18313,0.21396,0.1523
146,0.1819,0.21256,0.15124
147,0.18215,0.21274,0.15155
148,0.18147,0.21163,0.1513
149,0.18254,0.21238,0.15269
150,0.18374,0.21328,0.15421
151,0.18087,0.21005,0.15169
152,0.18035,0.20917,0.15152
153,0.17362,0.20234,0.1449
154,0.17761,0.20576,0.14946
155,0.17577,0.20368,0.14785
156,0.17228,0.20021,0.14436
157,0.17166,0.19911,0.1442
158,0.16799,0.19537,0.14061
159,0.16816,0.19535,0.14097
160,0.16703,0.19406,0.14
161,0.1717,0.19831,0.14508
162,0.17386,0.20024,0.14747
163,0.16991,0.1964,0.14342
164,0.17059,0.19696,0.14421
165,0.16896,0.19538,0.14255
166,0.16874,0.19513,0.14236
167,0.16889,0.1952,0.14257
168,0.16931,0.19558,0.14304
169,0.16921,0.19548,0.14293
170,0.16956,0.19582,0.1433
171,0.16958,0.19583,0.14333
172,0.16926,0.19563,0.14288
173,0.16911,0.19554,0.14268
174,0.16856,0.19521,0.1419
175,0.1685,0.19516,0.14184
176,0.16891,0.19537,0.14245
177,0.1699,0.19592,0.14388
178,0.16977,0.19582,0.14373
179,0.16911,0.19542,0.1428
180,0.16936,0.19552,0.14319
181,0.1698,0.19572,0.14388
182,0.17007,0.19583,0.1443
183,0.171,0.19631,0.1457
184,0.17143,0.19649,0.14638
185,0.17155,0.19654,0.14655
186,0.17144,0.19648,0.14641
187,0.17146,0.19654,0.14638
188,0.17116,0.19656,0.14575
189,0.1711,0.19657,0.14563
190,0.17094,0.19713,0.14475
191,0.17103,0.19737,0.14469
192,0.17161,0.19854,0.14469
193,0.17123,0.19798,0.14448
194,0.17156,0.19847,0.14465
195,0.17141,0.1983,0.14453
196,0.17198,0.199,0.14496
197,0.17267,0.19981,0.14554
198,0.16993,0.19683,0.14302
199,0.16806,0.19482,0.14129
200,0.16581,0.19253,0.1391
201,0.16674,0.19337,0.14011
202,0.16975,0.19627,0.14323
203,0.16912,0.19561,0.14264
204,0.17098,0.19733,0.14464
205,0.17229,0.19846,0.14612
206,0.17012,0.19612,0.14412
207,0.17122,0.197,0.14545
208,0.16957,0.19517,0.14396
209,0.17332,0.19861,0.14804
210,0.17336,0.19843,0.14829
211,0.17723,0.20202,0.15245
212,0.17635,0.20091,0.1518
213,0.17769,0.20199,0.15338
214,0.17761,0.2017,0.15352
215,0.17382,0.19781,0.14982
216,0.17213,0.19604,0.14821
217,0.17319,0.19694,0.14943
218,0.17315,0.19681,0.14949
219,0.1717,0.19534,0.14807
220,0.17101,0.19461,0.14741
221,0.17129,0.19482,0.14775
222,0.17045,0.19401,0.1469
223,0.17115,0.19464,0.14765
224,0.1708,0.1943,0.14731
225,0.17152,0.19497,0.14807
226,0.17125,0.1947,0.14779
227,0.17124,0.1947,0.14778
228,0.17073,0.19439,0.14707
229,0.17075,0.19438,0.14713
230,0.17097,0.19451,0.14744
231,0.17085,0.19441,0.14728
232,0.17072,0.19433,0.1471
233,0.17068,0.19429,0.14707
234,0.17112,0.19452,0.14773
235,0.17214,0.1951,0.14918
236,0.17188,0.19493,0.14883
237,0.173,0.19554,0.15046
238,0.17397,0.19597,0.15196
239,0.17269,0.19525,0.15013
240,0.17307,0.19535,0.15078
241,0.17317,0.19537,0.15098
242,0.17241,0.19501,0.14982
243,0.17261,0.19508,0.15014
244,0.17205,0.19493,0.14917
245,0.17219,0.19495,0.14942
246,0.17192,0.19507,0.14878
247,0.17187,0.19525,0.14849
248,0.17187,0.19521,0.14853
249,0.17171,0.19485,0.14858
250,0.17138,0.1943,0.14847
251,0.17127,0.19415,0.14839
252,0.17109,0.19392,0.14827
253,0.17081,0.19358,0.14804
254,0.17173,0.19464,0.14882
255,0.17146,0.19433,0.14859
256,0.17271,0.19567,0.14975
257,0.17214,0.195,0.14929
258,0.17352,0.19641,0.15063
259,0.17283,0.19563,0.15002
260,0.17314,0.19588,0.1504
261,0.17475,0.19742,0.15209
262,0.17416,0.19669,0.15162
263,0.17348,0.19589,0.15107
264,0.1771,0.19935,0.15485
265,0.17881,0.2009,0.15671
266,0.17807,0.20002,0.15613
267,0.17926,0.20108,0.15744
268,0.17866,0.20032,0.15699
269,0.17988,0.20137,0.15839
270,0.18212,0.20341,0.16082
271,0.17976,0.20097,0.15855
272,0.18118,0.20225,0.16011
273,0.18297,0.20397,0.16197
274,0.18301,0.20393,0.16209
275,0.18475,0.20559,0.16392
276,0.18488,0.20566,0.16409
277,0.18391,0.20471,0.1631
278,0.18246,0.20327,0.16165
279,0.18228,0.20308,0.16148
280,0.18257,0.20335,0.1618
281,0.18267,0.20344,0.1619
282,0.18274,0.20352,0.16196
283,0.18269,0.20348,0.1619
284,0.1831,0.20378,0.16242
285,0.18305,0.20373,0.16236
286,0.18265,0.20343,0.16188
287,0.18266,0.20341,0.16192
288,0.18262,0.20337,0.16187
289,0.18292,0.20354,0.1623
290,0.1842,0.20443,0.16398
291,0.18423,0.20439,0.16406
292,0.18323,0.20365,0.16281
293,0.18135,0.20235,0.16035
294,0.18179,0.2026,0.16099
295,0.18355,0.20372,0.16338
296,0.18332,0.20353,0.16311
297,0.18287,0.20317,0.16257
298,0.1831,0.20326,0.16294
299,0.18412,0.20388,0.16436
300,0.18245,0.20292,0.16199
301,0.18392,0.20366,0.16418
302,0.1842,0.20378,0.16461
303,0.18479,0.20404,0.16554
304,0.185,0.20411,0.1659
305,0.18491,0.20409,0.16572
306,0.18489,0.20412,0.16566
307,0.18489,0.20401,0.16577
308,0.18498,0.20425,0.16571
309,0.18514,0.20455,0.16573
310,0.18539,0.20493,0.16584
311,0.1852,0.20469,0.16571
312,0.18583,0.20549,0.16617
313,0.18628,0.20602,0.16655
314,0.18826,0.20832,0.1682
315,0.18916,0.20933,0.169
316,0.19024,0.21053,0.16995
317,0.19019,0.21031,0.17007
318,0.18866,0.20857,0.16876
319,0.18817,0.20795,0.16838
320,0.18714,0.20678,0.1675
321,0.18633,0.20584,0.16681
322,0.18706,0.20647,0.16765
323,0.18623,0.20554,0.16692
324,0.18491,0.20409,0.16574
325,0.18432,0.20341,0.16524
326,0.18408,0.203,0.16516
327,0.18457,0.20342,0.16572
328,0.18348,0.20227,0.1647
329,0.18379,0.2025,0.16509
330,0.18385,0.2025,0.1652
331,0.18495,0.20359,0.1663
332,0.18478,0.20337,0.1662
333,0.18469,0.20325,0.16614
334,0.18406,0.20263,0.16549
335,0.18347,0.20205,0.16489
336,0.18357,0.20214,0.16501
337,0.18352,0.20207,0.16497
338,0.1836,0.20214,0.16505
339,0.18356,0.20212,0.16501
340,0.1835,0.20208,0.16493
341,0.18348,0.20205,0.1649
342,0.1833,0.20191,0.16469
343,0.18277,0.20152,0.16403
344,0.18227,0.20114,0.1634
345,0.18261,0.20138,0.16385
346,0.18209,0.20096,0.16322
347,0.18195,0.20085,0.16305
348,0.18234,0.20109,0.16358
349,0.18335,0.20179,0.16491
350,0.18278,0.20133,0.16423
351,0.18311,0.20152,0.1647
352,0.18307,0.20145,0.16469
353,0.18384,0.20192,0.16576
354,0.18534,0.2029,0.16778
355,0.18515,0.20273,0.16757
356,0.18516,0.20272,0.1676
357,0.1843,0.20217,0.16644
358,0.18385,0.2019,0.16579
359,0.18338,0.20169,0.16507
360,0.18362,0.20176,0.16548
361,0.18383,0.20179,0.16588
362,0.184,0.20172,0.16628
363,0.18398,0.2018,0.16617
364,0.18418,0.20252,0.16585
365,0.18432,0.20279,0.16585
366,0.1841,0.20245,0.16575
367,0.18441,0.20288,0.16594
368,0.18385,0.20216,0.16554
369,0.18302,0.20116,0.16489
370,0.18351,0.20172,0.16531
371,0.18291,0.20102,0.1648
372,0.18317,0.20125,0.16508
373,0.18446,0.20262,0.1663
374,0.18484,0.20296,0.16672
375,0.18579,0.20388,0.1677
376,0.18398,0.20195,0.166
377,0.18471,0.20261,0.16681
378,0.18725,0.20514,0.16935
379,0.18781,0.20571,0.16992
380,0.1859,0.20369,0.16811
381,0.18561,0.2033,0.16793
382,0.18499,0.20259,0.1674
383,0.18538,0.20291,0.16786
384,0.18578,0.20323,0.16834
385,0.18614,0.20354,0.16875
386,0.1858,0.20317,0.16842
387,0.1853,0.20264,0.16796
388,0.18487,0.20219,0.16755
389,0.18539,0.20268,0.1681
390,0.18439,0.20168,0.1671
391,0.18429,0.20156,0.16703
392,0.18439,0.20165,0.16713
393,0.18421,0.20147,0.16695
394,0.1843,0.20156,0.16705
395,0.18429,0.20155,0.16704
396,0.18413,0.20142,0.16683
397,0.18394,0.20128,0.1666
398,0.18388,0.20123,0.16653
399,0.18424,0.2015,0.16698
400,0.18471,0.20184,0.16757
401,0.18442,0.20162,0.16723
402,0.18355,0.20095,0.16615
403,0.18452,0.20166,0.16739
404,0.18482,0.20183,0.1678
405,0.18488,0.20188,0.16789
406,0.1864,0.20295,0.16985
407,0.18571,0.20241,0.16901
408,0.18604,0.2026,0.16948
409,0.1844,0.2014,0.1674
410,0.18473,0.2016,0.16786
411,0.18439,0.20132,0.16746
412,0.18522,0.20187,0.16857
413,0.18563,0.20212,0.16914
414,0.1863,0.20253,0.17008
415,0.18609,0.2024,0.16979
416,0.18555,0.20214,0.16895
417,0.18573,0.20224,0.16922
418,0.18563,0.20222,0.16905
419,0.18569,0.2022,0.16919
420,0.18569,0.20225,0.16913
421,0.18575,0.20248,0.16903
422,0.18577,0.20253,0.16901
423,0.18552,0.20213,0.16891
424,0.18524,0.20173,0.16875
425,0.18516,0.20164,0.16868
426,0.18506,0.20152,0.1686
427,0.18455,0.20093,0.16816
428,0.18466,0.20102,0.16831
429,0.18558,0.202,0.16917
430,0.18537,0.20174,0.16901
431,0.18518,0.20148,0.16889
432,0.18312,0.1993,0.16694
433,0.18233,0.19846,0.1662
434,0.18087,0.19687,0.16488
435,0.18046,0.19637,0.16454
436,0.18106,0.19689,0.16523
437,0.18276,0.19849,0.16704
438,0.18471,0.20036,0.16906
439,0.18458,0.20016,0.16899
440,0.18424,0.19977,0.16872
441,0.18496,0.20043,0.16949
442,0.18535,0.20078,0.16991
443,0.18591,0.20131,0.17051
444,0.18643,0.2018,0.17106
445,0.18552,0.20088,0.17016
446,0.1858,0.20114,0.17046
447,0.18575,0.20108,0.17042
448,0.18546,0.20079,0.17014
449,0.18525,0.20057,0.16993
450,0.18554,0.20085,0.17022
451,0.18541,0.20073,0.1701
452,0.1854,0.20072,0.17009
453,0.18545,0.20075,0.17015
454,0.18519,0.20055,0.16984
455,0.18556,0.20083,0.17029
456,0.18532,0.20064,0.16999
457,0.18561,0.20084,0.17038
458,0.1858,0.20097,0.17062
459,0.18616,0.20124,0.17109
460,0.18581,0.20095,0.17066
461,0.18631,0.20129,0.17132
462,0.187,0.2018,0.1722
463,0.18657,0.20145,0.17169
464,0.18685,0.20164,0.17206
465,0.1865,0.20133,0.17167
466,0.18672,0.20147,0.17197
467,0.18648,0.20127,0.17169
468,0.18819,0.20252,0.17386
469,0.18786,0.20226,0.17345
470,0.1868,0.20154,0.17206
471,0.18633,0.20124,0.17141
472,0.186,0.20107,0.17094
473,0.18606,0.2011,0.17102
474,0.18603,0.20111,0.17094
475,0.186,0.20112,0.17088
476,0.186,0.20114,0.17087
477,0.18594,0.201,0.17089
478,0.1859,0.2009,0.17089
479,0.18587,0.20083,0.1709
480,0.18573,0.20064,0.17081
481,0.18604,0.20102,0.17106
482,0.18718,0.20239,0.17198
483,0.18651,0.20157,0.17145
484,0.18658,0.20163,0.17154
485,0.18564,0.20056,0.17072
486,0.18657,0.20153,0.17161
487,0.18764,0.20263,0.17265
488,0.18624,0.20109,0.17139
489,0.18791,0.20281,0.17301
490,0.18691,0.20172,0.1721
491,0.18712,0.20185,0.17238
492,0.18811,0.20283,0.17339
493,0.18821,0.20289,0.17354
494,0.19032,0.20504,0.17561
495,0.19268,0.20746,0.1779
496,0.19275,0.20748,0.17801
497,0.19125,0.2059,0.1766
498,0.19096,0.20556,0.17635
499,0.19038,0.20494,0.17583
500,0.18992,0.20444,0.1754
501,0.18931,0.20378,0.17484
502,0.18933,0.20379,0.17488
503,0.19013,0.20459,0.17568
504,0.1899,0.20435,0.17545
505,0.18983,0.20427,0.17538
506,0.19005,0.20449,0.1756
507,0.19019,0.20464,0.17574
508,0.19041,0.20482,0.17599
509,0.19049,0.20489,0.17609
510,0.19057,0.20495,0.17619
511,0.19,0.20447,0.17553
512,0.18962,0.20416,0.17508
513,0.18963,0.20416,0.17511
514,0.18894,0.2036,0.17427
515,0.18948,0.20402,0.17494
516,0.1897,0.20418,0.17522
517,0.18879,0.20344,0.17413
518,0.18777,0.20263,0.17291
519,0.18729,0.20224,0.17233
520,0.18695,0.20197,0.17193
521,0.18734,0.20223,0.17245
522,0.18684,0.20183,0.17186
523,0.18739,0.20222,0.17256
524,0.18706,0.20199,0.17214
525,0.18692,0.20187,0.17197
526,0.18645,0.20156,0.17133
527,0.1866,0.20163,0.17156
528,0.18643,0.20155,0.17131
529,0.18628,0.2015,0.17106
530,0.18639,0.20151,0.17127
531,0.18638,0.20152,0.17125
532,0.18641,0.20173,0.1711
533,0.18641,0.20176,0.17107
534,0.18637,0.20165,0.17108
535,0.18647,0.20178,0.17116
536,0.18637,0.20166,0.17107
537,0.18652,0.20184,0.17119
538,0.18644,0.20173,0.17114
539,0.1864,0.20169,0.17111
540,0.18662,0.20195,0.17128
541,0.18744,0.20279,0.17209
542,0.18771,0.20303,0.17238
543,0.18884,0.20419,0.17348
544,0.18728,0.20251,0.17205
545,0.18687,0.20204,0.1717
546,0.18703,0.20215,0.17191
547,0.18625,0.2013,0.17121
548,0.18509,0.20006,0.17011
549,0.1856,0.20051,0.17068
550,0.18609,0.20097,0.1712
551,0.18629,0.20113,0.17145
552,0.18656,0.20134,0.17179
553,0.18593,0.20064,0.17121
554,0.18559,0.20027,0.17091
555,0.18551,0.20016,0.17086
556,0.18513,0.19978,0.17049
557,0.18528,0.1999,0.17066
558,0.18622,0.20082,0.17161
559,0.18604,0.20064,0.17145
560,0.18622,0.2008,0.17163
561,0.18599,0.20058,0.17141
562,0.18619,0.20078,0.17161
563,0.1861,0.20068,0.17152
564,0.18603,0.20063,0.17144
565,0.18603,0.20063,0.17144
566,0.18591,0.20053,0.1713
567,0.18609,0.20066,0.17152
568,0.1864,0.2009,0.1719
569,0.18643,0.20091,0.17195
570,0.18653,0.20098,0.17207
571,0.18603,0.20058,0.17148
572,0.18577,0.20037,0.17118
573,0.18551,0.20015,0.17088
574,0.18622,0.20064,0.17179
575,0.18675,0.20103,0.17248
576,0.18666,0.20095,0.17237
577,0.18689,0.2011,0.17268
578,0.18614,0.20053,0.17176
579,0.18535,0.19992,0.17078
580,0.18567,0.20012,0.17121
581,0.18528,0.19985,0.17072
582,0.18475,0.19951,0.16999
583,0.18467,0.19947,0.16987
584,0.18426,0.19924,0.16928
585,0.18408,0.19919,0.16898
586,0.18407,0.19918,0.16895
587,0.18403,0.19923,0.16883
588,0.18403,0.19925,0.16881
589,0.18399,0.19917,0.16882
590,0.18404,0.19924,0.16885
591,0.18404,0.19924,0.16884
592,0.18392,0.19909,0.16876
593,0.1845,0.19978,0.16922
594,0.18455,0.19983,0.16927
595,0.18574,0.20118,0.1703
596,0.18556,0.20096,0.17015
597,0.18583,0.20123,0.17043
598,0.18672,0.20218,0.17127
599,0.1884,0.20392,0.17289
600,0.18855,0.20403,0.17307
601,0.18791,0.20331,0.17251
602,0.18844,0.20382,0.17306
603,0.18737,0.20264,0.17209
604,0.1871,0.20231,0.17188
605,0.18726,0.20242,0.1721
606,0.1884,0.20352,0.17328
607,0.18947,0.20456,0.17437
608,0.18939,0.20444,0.17435
609,0.18997,0.20498,0.17495
610,0.18972,0.20469,0.17475
611,0.19007,0.20501,0.17513
612,0.19104,0.20597,0.17611
613,0.19109,0.206,0.17617
614,0.19095,0.20584,0.17605
615,0.19076,0.20564,0.17587
616,0.19096,0.20584,0.17608
617,0.19128,0.20615,0.1764
618,0.19167,0.20656,0.17678
619,0.19167,0.20656,0.17679
620,0.19169,0.20658,0.1768
621,0.19169,0.20657,0.1768
622,0.19174,0.20661,0.17686
623,0.19177,0.20664,0.1769
624,0.19178,0.20665,0.17692
625,0.1923,0.20707,0.17753
626,0.1924,0.20715,0.17764
627,0.19211,0.20689,0.17733
628,0.19235,0.20707,0.17763
629,0.19213,0.20687,0.17739
630,0.19167,0.20648,0.17687
631,0.1911,0.20598,0.17622
632,0.19071,0.20565,0.17578
633,0.19203,0.20669,0.17737
634,0.19241,0.20698,0.17784
635,0.19187,0.20653,0.17722
636,0.19167,0.20633,0.177
637,0.19168,0.20631,0.17705
638,0.1915,0.20615,0.17684
639,0.19104,0.2058,0.17628
640,0.19102,0.20577,0.17626
641,0.19127,0.20593,0.17661
642,0.19134,0.20597,0.1767
643,0.19139,0.20599,0.17679
644,0.19129,0.20597,0.17661
645,0.19127,0.20598,0.17656
646,0.19126,0.20603,0.1765
647,0.19126,0.20603,0.1765
648,0.19121,0.20594,0.17648
649,0.19119,0.20593,0.17646
650,0.19122,0.20596,0.17648
651,0.19078,0.20539,0.17618
652,0.1908,0.20541,0.1762
653,0.19114,0.20579,0.1765
654,0.19104,0.20565,0.17643
655,0.19177,0.20646,0.17708
656,0.19201,0.2067,0.17732
657,0.19171,0.20634,0.17708
658,0.19156,0.20612,0.17699
659,0.1913,0.20581,0.1768
660,0.19139,0.20586,0.17691
661,0.19184,0.20629,0.17739
662,0.19155,0.20595,0.17716
663,0.19181,0.20616,0.17746
664,0.19295,0.20732,0.17858
665,0.19349,0.20783,0.17915
666,0.19394,0.20826,0.17961
667,0.19343,0.2077,0.17917
668,0.19312,0.20735,0.17889
669,0.1932,0.20742,0.17899
670,0.19314,0.20733,0.17894
671,0.19253,0.2067,0.17836
672,0.19204,0.20618,0.17789
673,0.1923,0.20644,0.17815
674,0.19213,0.20626,0.17799
675,0.19246,0.20659,0.17832
676,0.1922,0.20633,0.17807
677,0.19223,0.20636,0.1781
678,0.19227,0.2064,0.17815
679,0.19236,0.20647,0.17826
680,0.19242,0.20652,0.17832
681,0.1927,0.20675,0.17865
682,0.19271,0.20675,0.17867
683,0.1926,0.20666,0.17855
684,0.19295,0.20693,0.17897
685,0.19248,0.20652,0.17844
686,0.19318,0.20709,0.17927
687,0.19338,0.20723,0.17953
688,0.19413,0.20784,0.18042
689,0.19434,0.20799,0.18069
690,0.19512,0.20863,0.18161
691,0.19547,0.20891,0.18203
692,0.19594,0.20928,0.1826
693,0.19669,0.2099,0.18348
694,0.1979,0.21091,0.18489
695,0.19762,0.21065,0.18459
696,0.19669,0.20988,0.1835
697,0.19581,0.20919,0.18243
698,0.196,0.20933,0.18266
699,0.19602,0.20933,0.18271
700,0.19614,0.20941,0.18287
701,0.19613,0.20939,0.18288
702,0.19624,0.20943,0.18306
703,0.19635,0.2094,0.1833
704,0.19636,0.20939,0.18332
705,0.19628,0.20922,0.18335
706,0.19607,0.20886,0.18327
707,0.19645,0.2094,0.18349
708,0.19638,0.2093,0.18345
709,0.19646,0.2094,0.18352
710,0.19681,0.20981,0.1838
711,0.19614,0.20901,0.18327
712,0.19627,0.20914,0.1834
713,0.19645,0.20932,0.18357
714,0.19643,0.20929,0.18358
715,0.19646,0.20929,0.18364
716,0.19609,0.20885,0.18333
717,0.19645,0.20921,0.18369
718,0.19584,0.2085,0.18317
719,0.19526,0.20783,0.18268
720,0.19566,0.20823,0.18309
721,0.19663,0.20926,0.184
722,0.19636,0.20895,0.18377
723,0.19604,0.20857,0.18352
724,0.19621,0.20872,0.18369
725,0.19666,0.20918,0.18414
726,0.19704,0.20957,0.1845
727,0.19712,0.20965,0.18458
728,0.19689,0.2094,0.18438
729,0.19706,0.20956,0.18455
730,0.19703,0.20953,0.18453
731,0.19728,0.20979,0.18477
732,0.19708,0.20958,0.18458
733,0.19709,0.20959,0.1846
734,0.19707,0.20957,0.18457
735,0.19689,0.2094,0.18437
736,0.19706,0.20955,0.18456
737,0.19728,0.20975,0.18481
738,0.1974,0.20985,0.18496
739,0.19726,0.20973,0.18479
740,0.19733,0.20978,0.18488
741,0.19775,0.21015,0.18535
742,0.19844,0.21075,0.18613
743,0.19863,0.21091,0.18634
744,0.19873,0.21097,0.18648
745,0.19904,0.21125,0.18682
746,0.19916,0.21132,0.187
747,0.19984,0.21193,0.18774
748,0.19948,0.2116,0.18737
749,0.2008,0.21277,0.18882
750,0.20069,0.21266,0.18873
751,0.20033,0.21231,0.18836
752,0.20071,0.21264,0.18879
753,0.20073,0.21266,0.18881
754,0.20061,0.21254,0.18867
755,0.2008,0.21271,0.18888
756,0.2008,0.21271,0.18889
757,0.20072,0.21265,0.1888
758,0.20086,0.21275,0.18898
759,0.20079,0.21271,0.18886
760,0.20074,0.21272,0.18876
761,0.20075,0.21275,0.18874
762,0.20074,0.21274,0.18874
763,0.20059,0.21249,0.18869
764,0.20067,0.2126,0.18873
765,0.20037,0.21222,0.18853
766,0.20079,0.21271,0.18886
767,0.20092,0.21286,0.18898
768,0.20098,0.21292,0.18903
769,0.20077,0.21266,0.18888
770,0.19974,0.21147,0.18802
771,0.19911,0.21073,0.18748
772,0.19924,0.21086,0.18762
773,0.20049,0.21225,0.18873
774,0.20083,0.21259,0.18907
775,0.20094,0.21267,0.1892
776,0.20055,0.21219,0.18892
777,0.20056,0.21218,0.18893
778,0.20099,0.21263,0.18935
779,0.20082,0.21241,0.18922
780,0.20162,0.21329,0.18994
781,0.20108,0.21269,0.18947
782,0.20091,0.2125,0.18933
783,0.20091,0.21248,0.18934
784,0.20033,0.21183,0.18883
785,0.20045,0.21196,0.18894
786,0.20046,0.21196,0.18896
787,0.20047,0.21197,0.18897
788,0.20056,0.21207,0.18906
789,0.20064,0.21216,0.18913
790,0.20048,0.212,0.18896
791,0.20041,0.21194,0.18889
792,0.20044,0.21196,0.18891
793,0.20029,0.21182,0.18877
794,0.20029,0.2118,0.18877
795,0.19992,0.21146,0.18838
796,0.19998,0.2115,0.18845
797,0.2004,0.2119,0.18891
798,0.20029,0.21177,0.1888
799,0.19954,0.21106,0.18801
800,0.20013,0.2116,0.18866
801,0.20023,0.2117,0.18875
802,0.19963,0.21113,0.18813
803,0.20069,0.21209,0.18929
804,0.20029,0.2117,0.18888
805,0.19987,0.2113,0.18844
806,0.19976,0.21118,0.18833
807,0.20011,0.21147,0.18876
808,0.2001,0.21146,0.18874
809,0.20007,0.21143,0.1887
810,0.19978,0.21119,0.18837
811,0.19962,0.21107,0.18817
812,0.1997,0.21112,0.18827
813,0.19945,0.21098,0.18793
814,0.19946,0.21098,0.18795
815,0.1995,0.21097,0.18804
816,0.1995,0.21095,0.18806
817,0.19954,0.21103,0.18805
818,0.19955,0.21106,0.18805
819,0.19967,0.21123,0.18812
820,0.19967,0.21122,0.18812
821,0.20024,0.21193,0.18855
822,0.19974,0.2113,0.18817
823,0.19957,0.21109,0.18805
824,0.19949,0.21099,0.188
825,0.19949,0.21096,0.18801
826,0.20006,0.21157,0.18855
827,0.2001,0.21159,0.18862
828,0.19999,0.21144,0.18853
829,0.19996,0.21138,0.18853
830,0.20028,0.2117,0.18887
831,0.19984,0.2112,0.18848
832,0.20002,0.21135,0.18868
833,0.19916,0.21039,0.18793
834,0.19907,0.21027,0.18787
835,0.1986,0.20975,0.18746
836,0.1983,0.20941,0.18719
837,0.19838,0.20947,0.18728
838,0.19797,0.20902,0.18691
839,0.19765,0.20869,0.18661
840,0.19724,0.20824,0.18624
841,0.19674,0.2077,0.18578
842,0.19671,0.20767,0.18575
843,0.19687,0.20784,0.1859
844,0.19685,0.20781,0.18589
845,0.19683,0.2078,0.18587
846,0.19682,0.20779,0.18586
847,0.19679,0.20776,0.18583
848,0.19682,0.20778,0.18586
849,0.19669,0.20766,0.18571
850,0.19703,0.20797,0.18609
851,0.19729,0.20821,0.18638
852,0.19823,0.20905,0.1874
853,0.19806,0.20889,0.18722
854,0.19843,0.20922,0.18765
855,0.19853,0.2093,0.18776
856,0.19807,0.20887,0.18726
857,0.19805,0.20886,0.18725
858,0.19825,0.20902,0.18748
859,0.19864,0.20936,0.18791
860,0.19873,0.20943,0.18803
861,0.19841,0.20913,0.18768
862,0.19912,0.20976,0.18848
863,0.19914,0.20977,0.18851
864,0.19883,0.20948,0.18818
865,0.19933,0.20991,0.18875
866,0.19912,0.20974,0.18851
867,0.19895,0.20959,0.18831
868,0.19915,0.20974,0.18855
869,0.1994,0.20992,0.18888
870,0.19935,0.20989,0.1888
871,0.19928,0.20987,0.1887
872,0.19927,0.20989,0.18865
873,0.19928,0.20994,0.18862
874,0.1992,0.2098,0.1886
875,0.19925,0.20989,0.18862
876,0.19915,0.20976,0.18855
877,0.19903,0.20959,0.18846
878,0.19863,0.20908,0.18817
879,0.19891,0.2094,0.18842
880,0.19893,0.2094,0.18846
881,0.19926,0.20977,0.18874
882,0.1998,0.21037,0.18924
883,0.19928,0.20976,0.1888
884,0.19952,0.21001,0.18903
885,0.19947,0.20994,0.189
886,0.19986,0.21033,0.18938
887,0.20035,0.21085,0.18986
888,0.20071,0.21123,0.19019
889,0.20024,0.21067,0.1898
890,0.20012,0.21052,0.18972
891,0.20019,0.21059,0.1898
892,0.20146,0.21197,0.19094
893,0.20189,0.21244,0.19134
894,0.20265,0.21328,0.19202
895,0.20275,0.21339,0.19212
896,0.20279,0.21343,0.19215
897,0.20292,0.21357,0.19227
898,0.20281,0.21344,0.19218
899,0.203,0.21365,0.19235
900,0.20297,0.21363,0.19231
901,0.20285,0.2135,0.1922
902,0.2029,0.21355,0.19224
903,0.20295,0.21361,0.1923
904,0.20289,0.21354,0.19224
905,0.20301,0.21365,0.19236
906,0.20306,0.2137,0.19242
907,0.20287,0.21351,0.19222
908,0.20276,0.21341,0.19211
909,0.20281,0.21345,0.19217
910,0.20259,0.21324,0.19195
911,0.20194,0.21261,0.19128
912,0.20217,0.21282,0.19151
913,0.20273,0.21335,0.1921
914,0.20323,0.21383,0.19263
915,0.20366,0.21425,0.19307
916,0.20397,0.21453,0.1934
917,0.20362,0.21418,0.19306
918,0.2047,0.21522,0.19418
919,0.20456,0.21506,0.19405
920,0.20489,0.21538,0.19441
921,0.20441,0.21491,0.19391
922,0.20472,0.21519,0.19424
923,0.2047,0.21518,0.19423
924,0.20497,0.21543,0.1945
925,0.20514,0.21558,0.1947
926,0.20519,0.21562,0.19477
927,0.20523,0.21565,0.19481
928,0.20529,0.21571,0.19488
929,0.20521,0.21567,0.19474
930,0.20519,0.21567,0.19471
931,0.20522,0.21577,0.19467
932,0.2052,0.21575,0.19465
933,0.2053,0.21589,0.19471
934,0.20498,0.21549,0.19448
935,0.20509,0.21561,0.19457
936,0.20515,0.21571,0.19459
937,0.20503,0.2156,0.19446
938,0.20521,0.2158,0.19461
939,0.20546,0.21611,0.19482
940,0.2058,0.21644,0.19515
941,0.2059,0.21651,0.19529
942,0.20609,0.21673,0.19546
943,0.20574,0.21632,0.19516
944,0.20517,0.21566,0.19469
945,0.20498,0.21543,0.19454
946,0.20501,0.21541,0.19461
947,0.20535,0.21578,0.19493
948,0.20499,0.21534,0.19464
949,0.20477,0.21506,0.19447
950,0.20575,0.21613,0.19538
951,0.20553,0.21587,0.19519
952,0.20604,0.21644,0.19565
953,0.20626,0.21667,0.19585
954,0.20613,0.21651,0.19574
955,0.2061,0.21649,0.19571
956,0.20606,0.21645,0.19568
957,0.20611,0.2165,0.19572
958,0.20621,0.21661,0.19581
959,0.20614,0.21653,0.19575
960,0.20622,0.21661,0.19583
961,0.20631,0.2167,0.19592
962,0.20624,0.21663,0.19585
963,0.20618,0.21657,0.19579
964,0.20574,0.21611,0.19536
965,0.20533,0.2157,0.19495
966,0.20517,0.21554,0.1948
967,0.20512,0.21549,0.19475
968,0.20567,0.21602,0.19531
969,0.20486,0.21522,0.19449
970,0.20477,0.21513,0.19441
971,0.20546,0.21579,0.19513
972,0.20522,0.21554,0.19489
973,0.20515,0.21545,0.19485
974,0.2054,0.21568,0.19512
975,0.20514,0.2154,0.19488
976,0.20541,0.21568,0.19515
977,0.20597,0.21621,0.19573
978,0.20664,0.21685,0.19642
979,0.20676,0.21695,0.19658
980,0.20695,0.21713,0.19678
981,0.20684,0.217,0.19667
982,0.2072,0.21733,0.19706
983,0.20723,0.21737,0.1971
984,0.20746,0.21758,0.19734
985,0.20725,0.2174,0.19711
986,0.20726,0.21741,0.19711
987,0.20723,0.21741,0.19704
988,0.20723,0.21744,0.19702
989,0.20728,0.21751,0.19704
990,0.20716,0.21734,0.19698
991,0.20732,0.21754,0.1971
992,0.20755,0.21783,0.19728
993,0.20709,0.21727,0.19691
994,0.20701,0.21718,0.19685
995,0.20679,0.21691,0.19668
996,0.20681,0.21693,0.19668
997,0.20646,0.21654,0.19638
998,0.20652,0.21662,0.19641
999,0.2067,0.21681,0.19658
1000,0.20674,0.21683,0.19665
1001,0.20663,0.21666,0.1966
1002,0.20602,0.21595,0.19609
1003,0.20598,0.21591,0.19605
1004,0.20572,0.21562,0.19583
1005,0.2052,0.21502,0.19539
1006,0.20515,0.21494,0.19536
1007,0.20505,0.21483,0.19528
1008,0.20508,0.21485,0.19531
1009,0.20532,0.2151,0.19554
1010,0.20543,0.21522,0.19565
1011,0.20567,0.21547,0.19587
1012,0.20554,0.21533,0.19576
1013,0.20543,0.2152,0.19565
1014,0.20542,0.21519,0.19565
1015,0.20551,0.21528,0.19573
1016,0.20549,0.21527,0.19571
1017,0.20557,0.21534,0.19579
1018,0.20541,0.21518,0.19564
1019,0.20534,0.21511,0.19557
1020,0.20539,0.21515,0.19562
1021,0.20542,0.21518,0.19565
1022,0.20544,0.2152,0.19569
1023,0.20571,0.21546,0.19596
1024,0.2054,0.21514,0.19565
1025,0.20484,0.21458,0.1951
1026,0.20386,0.21363,0.19408
1027,0.20362,0.21339,0.19385
1028,0.20394,0.21368,0.1942
1029,0.20382,0.21356,0.19409
1030,0.20423,0.21393,0.19453
1031,0.20447,0.21415,0.1948
1032,0.20472,0.21438,0.19505
1033,0.205,0.21465,0.19535
1034,0.20486,0.21451,0.1952
1035,0.20518,0.21481,0.19555
1036,0.20499,0.21464,0.19534
1037,0.20481,0.21447,0.19515
1038,0.20462,0.21431,0.19494
1039,0.20462,0.21431,0.19494
1040,0.20456,0.21428,0.19484
1041,0.20445,0.21423,0.19466
1042,0.20445,0.21423,0.19466
1043,0.20444,0.21422,0.19466
1044,0.20454,0.21439,0.19468
1045,0.2043,0.21404,0.19456
1046,0.20423,0.21393,0.19453
1047,0.20462,0.21439,0.19484
1048,0.2045,0.21425,0.19475
1049,0.20435,0.21406,0.19463
1050,0.20399,0.21362,0.19435
1051,0.20419,0.21386,0.19453
1052,0.20346,0.21302,0.19391
1053,0.20314,0.21265,0.19363
1054,0.2033,0.21282,0.19379
1055,0.20326,0.21274,0.19378
1056,0.20346,0.21294,0.19398
1057,0.20345,0.21293,0.19398
1058,0.20368,0.21313,0.19423
1059,0.20312,0.21249,0.19374
1060,0.20316,0.21253,0.19379
1061,0.20257,0.21187,0.19327
1062,0.2028,0.2121,0.1935
1063,0.20268,0.21195,0.1934
1064,0.20283,0.21212,0.19355
1065,0.20269,0.21195,0.19342
1066,0.20274,0.21201,0.19348
1067,0.20292,0.2122,0.19364
1068,0.20263,0.21187,0.19339
1069,0.20241,0.21163,0.19318
1070,0.20225,0.21146,0.19304
1071,0.2023,0.21151,0.19309
1072,0.20221,0.21142,0.193
1073,0.20227,0.21148,0.19306
1074,0.20254,0.21173,0.19334
1075,0.20265,0.21184,0.19345
1076,0.20268,0.21187,0.19349
1077,0.20275,0.21194,0.19356
1078,0.20297,0.21215,0.19379
1079,0.20257,0.21176,0.19339
1080,0.20307,0.21223,0.19392
1081,0.20322,0.21236,0.19408
1082,0.20356,0.21267,0.19444
1083,0.20371,0.21281,0.1946
1084,0.20395,0.21305,0.19486
1085,0.20372,0.21281,0.19462
1086,0.20414,0.21321,0.19506
1087,0.20445,0.2135,0.1954
1088,0.20439,0.21343,0.19534
1089,0.204,0.21307,0.19494
1090,0.20454,0.21357,0.19551
1091,0.20405,0.21311,0.19499
1092,0.20424,0.21327,0.1952
1093,0.20411,0.21316,0.19507
1094,0.20395,0.21302,0.19488
1095,0.20379,0.21291,0.19468
1096,0.20383,0.21294,0.19473
1097,0.20383,0.21295,0.19471
1098,0.20383,0.21295,0.19471
1099,0.20381,0.21291,0.19471
1100,0.20382,0.21293,0.19471
1101,0.20385,0.21297,0.19474
1102,0.20379,0.21288,0.19471
1103,0.2038,0.21289,0.19472
1104,0.20433,0.21351,0.19516
1105,0.2043,0.21345,0.19516
1106,0.20446,0.21362,0.19531
1107,0.20429,0.21341,0.19518
1108,0.20408,0.21315,0.19501
1109,0.20392,0.21296,0.19489
1110,0.20408,0.21311,0.19505
1111,0.20372,0.2127,0.19474
1112,0.20294,0.21183,0.19405
1113,0.20291,0.21176,0.19405
1114,0.20269,0.21151,0.19387


==> mi_RLS_alt.csv <==
x,sig,lb,ub
1,0.58336,0.67618,0.49055
2,-0.060858,-0.005508,-0.11621
3,0.09543,0.18623,0.0046317
4,0.093515,0.1458,0.041226
5,0.20828,0.2596,0.15696
6,0.36192,0.40129,0.32255
7,0.08804,0.17221,0.0038648
8,0.19325,0.25695,0.12955
9,0.25512,0.28951,0.22073
10,0.28294,0.31313,0.25275
11,0.29325,0.32488,0.26163
12,0.24397,0.27556,0.21238
13,0.29786,0.328,0.26772
14,0.34782,0.37839,0.31724
15,0.26634,0.29849,0.23419
16,0.3331,0.36259,0.30362
17,0.25096,0.28306,0.21885
18,0.25129,0.28113,0.22145
19,0.28225,0.31176,0.25275
20,0.28743,0.31693,0.25793
21,0.29675,0.32589,0.2676
22,0.28671,0.31573,0.25769
23,0.25025,0.27915,0.22135
24,0.23304,0.26159,0.2045
25,0.22788,0.25608,0.19968
26,0.24387,0.27164,0.2161
27,0.2717,0.29903,0.24437
28,0.30284,0.32977,0.27592
29,0.26669,0.29359,0.23979
30,0.28476,0.31116,0.25836
31,0.24077,0.26698,0.21455
32,0.27965,0.30534,0.25395
33,0.26898,0.29432,0.24363
34,0.28886,0.31376,0.26395
35,0.28365,0.30817,0.25912
36,0.25604,0.28023,0.23186
37,0.23905,0.26287,0.21523
38,0.20729,0.23076,0.18381
39,0.22225,0.24537,0.19913
40,0.2311,0.25382,0.20838
41,0.23235,0.25465,0.21005
42,0.25262,0.27452,0.23072
43,0.25194,0.2734,0.23049
44,0.26226,0.28335,0.24117
45,0.27103,0.29179,0.25026
46,0.27015,0.29058,0.24972
47,0.25232,0.27239,0.23224
48,0.25943,0.27931,0.23955
49,0.25186,0.27146,0.23226
50,0.23264,0.2519,0.21339
51,0.24442,0.26364,0.2252
52,0.27155,0.29096,0.25215
53,0.26078,0.27985,0.24172
54,0.26026,0.27919,0.24133
55,0.27095,0.29005,0.25185
56,0.25338,0.27186,0.23489
57,0.20121,0.22173,0.1807
58,0.18221,0.20385,0.16057
59,0.21369,0.23588,0.1915
60,0.20842,0.2322,0.18464
61,0.23799,0.26313,0.21286
62,0.22259,0.24958,0.19561
63,0.25942,0.28773,0.23112
64,0.30023,0.32978,0.27068
65,0.33202,0.36256,0.30149
66,0.30571,0.33623,0.2752
67,0.28621,0.31677,0.25565
68,0.31762,0.34846,0.28679
69,0.30974,0.34023,0.27925
70,0.31008,0.34049,0.27966
71,0.33396,0.36438,0.30355
72,0.34808,0.37827,0.31789
73,0.28985,0.31938,0.26032
74,0.29439,0.32409,0.26469
75,0.30536,0.33494,0.27577
76,0.31821,0.34757,0.28885
77,0.33297,0.36206,0.30388
78,0.32078,0.34942,0.29215
79,0.30047,0.32878,0.27215
80,0.31905,0.3473,0.29081
81,0.31731,0.3452,0.28943
82,0.30376,0.33125,0.27626
83,0.31127,0.33857,0.28397
84,0.30718,0.33412,0.28024
85,0.33094,0.35774,0.30414
86,0.30552,0.33166,0.27938
87,0.31986,0.34585,0.29386
88,0.3245,0.35015,0.29885
89,0.29899,0.324,0.27398
90,0.30574,0.33054,0.28094
91,0.31194,0.33644,0.28744
92,0.32564,0.34988,0.30141
93,0.28813,0.31144,0.26483
94,0.27665,0.29954,0.25376
95,0.28176,0.30443,0.2591
96,0.25148,0.27335,0.22961
97,0.24192,0.26338,0.22046
98,0.2309,0.2519,0.20989
99,0.24934,0.27042,0.22826
100,0.24837,0.26908,0.22766
101,0.28788,0.30911,0.26665
102,0.29553,0.31645,0.2746
103,0.30185,0.32248,0.28121
104,0.29503,0.31509,0.27498
105,0.28806,0.30761,0.26851
106,0.29539,0.31489,0.2759
107,0.30626,0.32583,0.2867
108,0.31969,0.33943,0.29994
109,0.33171,0.35163,0.3118
110,0.34042,0.36043,0.32041
111,0.33707,0.35669,0.31745
112,0.33497,0.35432,0.31561
113,0.32656,0.34532,0.30781
114,0.33427,0.3532,0.31534
115,0.3371,0.35682,0.31738
116,0.34118,0.3624,0.31996
117,0.34847,0.37123,0.32572
118,0.35322,0.37785,0.32859
119,0.37009,0.39616,0.34402
120,0.3704,0.39788,0.34293
121,0.3597,0.38799,0.33141
122,0.36701,0.39584,0.33819
123,0.38431,0.41338,0.35524
124,0.36184,0.39069,0.33299
125,0.36472,0.39366,0.33578
126,0.33292,0.36175,0.30409
127,0.35329,0.38224,0.32433
128,0.33632,0.36511,0.30753
129,0.33449,0.36329,0.30569
130,0.34685,0.37553,0.31818
131,0.33573,0.36411,0.30736
132,0.3085,0.33668,0.28031
133,0.30045,0.32861,0.2723
134,0.30321,0.33127,0.27515
135,0.32699,0.35492,0.29906
136,0.32508,0.35261,0.29754
137,0.32569,0.35292,0.29846
138,0.31578,0.34263,0.28892
139,0.34745,0.37436,0.32055
140,0.33441,0.36068,0.30813
141,0.32085,0.34666,0.29504
142,0.32743,0.35309,0.30177
143,0.30622,0.33121,0.28123
144,0.30787,0.33266,0.28308
145,0.31586,0.34051,0.2912
146,0.34557,0.37051,0.32064
147,0.33767,0.36182,0.31352
148,0.33317,0.35675,0.30959
149,0.33642,0.35966,0.31317
150,0.34129,0.36421,0.31837
151,0.32139,0.34321,0.29958
152,0.32156,0.34303,0.30009
153,0.29273,0.31271,0.27276
154,0.30232,0.32249,0.28216
155,0.28676,0.30583,0.26768
156,0.28784,0.30668,0.269
157,0.29285,0.31163,0.27407
158,0.28209,0.29996,0.26423
159,0.30128,0.32,0.28256
160,0.29269,0.31054,0.27483
161,0.28385,0.30088,0.26681
162,0.29335,0.31077,0.27592
163,0.31003,0.32829,0.29178
164,0.30993,0.32785,0.29202
165,0.29376,0.31023,0.27728
166,0.30587,0.32307,0.28867
167,0.29524,0.3114,0.27907
168,0.27163,0.2857,0.25757
169,0.26193,0.27509,0.24877
170,0.27432,0.28861,0.26002
171,0.28395,0.29836,0.26955
172,0.30112,0.31609,0.28614
173,0.2912,0.30732,0.27508
174,0.27509,0.29251,0.25768
175,0.26793,0.28636,0.24951
176,0.26953,0.28899,0.25007
177,0.27123,0.29158,0.25087
178,0.28851,0.31001,0.26701
179,0.29874,0.32113,0.27634
180,0.33201,0.35584,0.30819
181,0.34046,0.36465,0.31628
182,0.33247,0.35635,0.30858
183,0.31252,0.33575,0.28928
184,0.32355,0.34724,0.29987
185,0.33018,0.35397,0.30639
186,0.33325,0.35696,0.30953
187,0.32266,0.34583,0.29949
188,0.31067,0.33333,0.28802
189,0.33893,0.36264,0.31523
190,0.32002,0.34268,0.29737
191,0.32151,0.34413,0.2989
192,0.33053,0.35333,0.30774
193,0.32391,0.34614,0.30169
194,0.30917,0.33052,0.28782
195,0.33723,0.35994,0.31452
196,0.28232,0.3023,0.26234
197,0.30632,0.3279,0.28474
198,0.33393,0.35658,0.31128
199,0.32137,0.34294,0.29981
200,0.31506,0.33598,0.29415
201,0.30283,0.32278,0.28287
202,0.34679,0.36923,0.32436
203,0.35479,0.37671,0.33288
204,0.32997,0.35028,0.30965
205,0.31287,0.33195,0.29379
206,0.29212,0.30965,0.2746
207,0.32463,0.34452,0.30473
208,0.28251,0.2992,0.26583
209,0.2703,0.28591,0.25468
210,0.27013,0.28567,0.25459
211,0.25482,0.26881,0.24083
212,0.24017,0.25278,0.22755
213,0.27152,0.28724,0.2558
214,0.27448,0.28979,0.25918
215,0.26646,0.28047,0.25244
216,0.26474,0.27825,0.25123
217,0.26589,0.27919,0.25259
218,0.24681,0.25807,0.23555
219,0.24701,0.25824,0.23579
220,0.23147,0.24115,0.22179
221,0.25419,0.26603,0.24235
222,0.26651,0.27931,0.2537
223,0.25918,0.27103,0.24733
224,0.2663,0.27866,0.25395
225,0.24959,0.26016,0.23903
226,0.23928,0.24876,0.22979
227,0.23569,0.2452,0.22618
228,0.25163,0.2636,0.23965
229,0.2616,0.27542,0.24777
230,0.25146,0.26559,0.23733
231,0.25291,0.26825,0.23757
232,0.28182,0.30083,0.26281
233,0.2681,0.28736,0.24883
234,0.27985,0.30051,0.2592
235,0.27314,0.29386,0.25242
236,0.28737,0.30922,0.26552
237,0.27379,0.29501,0.25257
238,0.26411,0.28485,0.24337
239,0.27893,0.30071,0.25715
240,0.27196,0.29329,0.25063
241,0.29782,0.32051,0.27513
242,0.29706,0.3194,0.27472
243,0.28385,0.30553,0.26217
244,0.27877,0.30013,0.2574
245,0.25059,0.27045,0.23074
246,0.27052,0.29188,0.24916
247,0.31448,0.33768,0.29129
248,0.3028,0.32539,0.28022
249,0.27681,0.29888,0.25474
250,0.28779,0.3099,0.26567
251,0.29904,0.32104,0.27703
252,0.26729,0.28833,0.24624
253,0.28789,0.30954,0.26624
254,0.31373,0.33556,0.2919
255,0.30297,0.32418,0.28175
256,0.2862,0.30656,0.26583
257,0.25964,0.27849,0.2408
258,0.27252,0.29197,0.25307
259,0.24877,0.26628,0.23126
260,0.25463,0.27236,0.23691
261,0.25342,0.2705,0.23634
262,0.26327,0.28055,0.246
263,0.28289,0.3008,0.26498
264,0.26467,0.28028,0.24905
265,0.26903,0.28445,0.25361
266,0.2094,0.21927,0.19952
267,0.28294,0.30142,0.26447
268,0.24582,0.26031,0.23132
269,0.24505,0.25872,0.23138
270,0.26033,0.27464,0.24601
271,0.29526,0.31139,0.27913
272,0.25928,0.27187,0.24669
273,0.26117,0.27352,0.24883
274,0.2381,0.24821,0.228
275,0.19856,0.20548,0.19164
276,0.2091,0.21743,0.20077
277,0.20995,0.21851,0.20139
278,0.21417,0.22309,0.20526
279,0.17886,0.18506,0.17266
280,0.16573,0.17113,0.16034
281,0.17986,0.18629,0.17342
282,0.20085,0.20877,0.19294
283,0.197,0.20478,0.18922
284,0.20937,0.22034,0.19841
285,0.22061,0.23434,0.20688
286,0.24673,0.2642,0.22925
287,0.24401,0.26267,0.22535
288,0.26675,0.2869,0.2466
289,0.24531,0.26623,0.2244
290,0.24474,0.2662,0.22327
291,0.2473,0.26917,0.22543
292,0.23072,0.2526,0.20883
293,0.23529,0.25739,0.2132
294,0.23355,0.25565,0.21145
295,0.24704,0.26929,0.22479
296,0.24915,0.27128,0.22702
297,0.2665,0.28871,0.2443
298,0.26033,0.28215,0.23852
299,0.24311,0.26435,0.22187
300,0.19613,0.21547,0.17679
301,0.21873,0.24002,0.19744
302,0.21134,0.23202,0.19067
303,0.28972,0.31379,0.26566
304,0.29066,0.31767,0.26365
305,0.29235,0.32059,0.26411
306,0.29337,0.3225,0.26424
307,0.29894,0.33315,0.26473
308,0.33473,0.39702,0.27245
309,0.1231,0.22839,0.017806
310,0.2403,0.31793,0.16266
311,0.1738,0.28154,0.066053
312,0.19385,0.28013,0.10757
313,0.30086,0.32351,0.27821
314,0.28526,0.30689,0.26362
315,0.27421,0.29569,0.25272
316,0.2528,0.27914,0.22646
317,0.19516,0.24032,0.14999
318,0.19436,0.22921,0.1595
319,0.18257,0.21965,0.1455
320,0.23261,0.2555,0.20972
321,0.24706,0.26856,0.22556
322,0.23816,0.26177,0.21455
323,0.27506,0.29336,0.25675
324,0.25023,0.27266,0.2278
325,0.25701,0.27781,0.23622
326,0.20925,0.23773,0.18077
327,0.16341,0.19819,0.12863
328,0.17943,0.21168,0.14718
329,0.2581,0.27903,0.23717
330,0.26237,0.28253,0.24221
331,0.27096,0.29008,0.25184
332,0.22869,0.25158,0.20581
333,0.18998,0.21546,0.1645
334,0.23129,0.25402,0.20855
335,0.25538,0.27659,0.23417
336,0.18611,0.21042,0.16179
337,0.11506,0.14227,0.087858
338,0.15669,0.18256,0.13081
339,0.20171,0.22044,0.18298
340,0.19927,0.2183,0.18023
341,0.18784,0.2088,0.16687
342,0.19146,0.21175,0.17117
343,0.17804,0.20221,0.15387
344,0.18814,0.20851,0.16776
345,0.17571,0.19721,0.15421
346,0.17116,0.19368,0.14863
347,0.15363,0.17994,0.12732
348,0.15362,0.1793,0.12794
349,0.16348,0.18735,0.1396
350,0.19014,0.21297,0.16731
351,0.20153,0.22524,0.17782
352,0.16885,0.19276,0.14494
353,0.17174,0.19548,0.14801
354,0.17844,0.20175,0.15512
355,0.18159,0.20465,0.15853
356,0.18712,0.20982,0.16443
357,0.18896,0.21135,0.16656
358,0.1753,0.19758,0.15301
359,0.17438,0.19636,0.15241
360,0.15934,0.18152,0.13715
361,0.15025,0.17241,0.12808
362,0.22918,0.24788,0.21049
363,0.2502,0.28202,0.21838
364,0.24393,0.26942,0.21844
365,0.28462,0.32918,0.24005
366,0.10845,0.19596,0.020945
367,0.090083,0.13329,0.046877
368,0.021674,0.079195,-0.035847
369,0.10042,0.12637,0.074461
370,0.24345,0.26831,0.21859
371,0.24405,0.27914,0.20895
372,0.20241,0.26615,0.13868
373,0.23769,0.2593,0.21608
374,0.26709,0.28482,0.24936
375,0.26954,0.2869,0.25218
376,0.27961,0.29666,0.26256
377,0.24037,0.2563,0.22445
378,0.26125,0.27676,0.24575
379,0.2277,0.24158,0.21382
380,0.11915,0.13458,0.10373
381,0.15198,0.16517,0.13878
382,0.21939,0.23219,0.20659
383,0.32668,0.34228,0.31107
384,0.3224,0.33884,0.30596
385,0.325,0.34198,0.30802
386,0.32265,0.33895,0.30635
387,0.31163,0.32909,0.29417
388,0.27792,0.30084,0.255
389,0.23991,0.26742,0.2124
390,0.15647,0.18924,0.12369
391,0.25341,0.28081,0.22601
392,0.24122,0.26771,0.21473
393,0.16093,0.18879,0.13306
394,0.1496,0.17594,0.12327
395,0.10192,0.1256,0.078237
396,0.0664,0.10033,0.032469
397,0.033013,0.077817,-0.011791
398,0.017647,0.066962,-0.031668
399,-0.039672,0.023673,-0.10302
400,-0.052259,0.0072785,-0.1118
401,0.098432,0.13327,0.063596
402,0.14912,0.16571,0.13253
403,0.14643,0.18483,0.10802
404,0.14619,0.182,0.11037
405,0.12846,0.14555,0.11137
406,0.13144,0.15086,0.11202
407,0.1408,0.16273,0.11888
408,0.13528,0.15735,0.11322
409,0.10737,0.1289,0.085842
410,0.11961,0.14215,0.097067
411,0.13593,0.1586,0.11326
412,0.12016,0.14276,0.09757
413,0.11538,0.13784,0.092911
414,0.10559,0.12777,0.083398
415,0.1141,0.13613,0.092079
416,0.093254,0.11447,0.07204
417,0.18492,0.21211,0.15773
418,0.26159,0.32311,0.20007
419,0.11387,0.22998,-0.0022412
420,0.18439,0.33825,0.030536
421,0.20448,0.35258,0.056385
422,0.23331,0.51175,-0.045133
423,0.088683,0.28649,-0.10913
424,0.14822,0.22132,0.075121
425,0.16612,0.22368,0.10856
426,0.16577,0.22682,0.10472
427,0.20379,0.23164,0.17593
428,0.15483,0.24775,0.061913
429,0.14969,0.23799,0.061389
430,0.082511,0.25204,-0.087017
431,0.16092,0.32509,-0.0032546
432,0.17993,0.33956,0.020292
433,0.17526,0.33755,0.012964
434,0.11782,0.29865,-0.063023
435,0.027219,0.22079,-0.16636
436,0.3268,0.6025,0.051093
437,0.28309,0.73044,-0.16425
438,-0.13318,0.60424,-0.8706
439,-0.087743,0.57503,-0.75052
440,-0.04817,0.55407,-0.65041
441,-0.040376,0.5082,-0.58895
442,0.016401,0.54255,-0.50975
443,0.026482,0.52316,-0.47019
444,-0.0076901,0.4555,-0.47088
445,-0.0047936,0.44355,-0.45314
446,0.0087211,0.45161,-0.43417
447,0.012922,0.44976,-0.42391
448,0.039047,0.48254,-0.40445
449,0.058613,0.50739,-0.39017
450,-0.03016,0.37532,-0.43564
451,-0.050336,0.34321,-0.44388
452,-0.030382,0.35413,-0.4149
453,0.0047337,0.36544,-0.35598
454,0.021164,0.35485,-0.31253
455,-0.079514,0.26329,-0.42232
456,-0.063298,0.24107,-0.36767
457,0.0471,0.29371,-0.19951
458,0.053523,0.28086,-0.17381
459,0.017863,0.26481,-0.22908
460,-0.01088,0.25276,-0.27452
461,-0.020058,0.24432,-0.28444
462,-0.0040116,0.22934,-0.23736
463,-0.0013818,0.22557,-0.22834
464,-0.031337,0.23532,-0.29799
465,-0.023734,0.22775,-0.27521
466,-0.017506,0.22034,-0.25535
467,0.017995,0.19677,-0.16078
468,0.030087,0.21618,-0.15601
469,0.014426,0.21168,-0.18283
470,-0.040507,0.17691,-0.25793
471,-0.00066824,0.18986,-0.1912
472,0.029683,0.20866,-0.1493
473,0.012467,0.20316,-0.17823
474,-0.029055,0.17327,-0.23138
475,-0.029466,0.15752,-0.21645
476,0.03896,0.21879,-0.14087
477,0.035516,0.21945,-0.14842
478,0.045108,0.21623,-0.12602
479,0.049845,0.21621,-0.11652
480,0.0655,0.2216,-0.090596
481,0.080138,0.22827,-0.067997
482,0.07596,0.22394,-0.072024
483,0.078359,0.22093,-0.064211
484,0.07554,0.21273,-0.061647
485,0.022052,0.15092,-0.10681
486,0.093071,0.24903,-0.062884
487,0.10704,0.23009,-0.016019
488,0.10343,0.22583,-0.018978
489,0.084998,0.20816,-0.038165
490,0.057154,0.17084,-0.056536
491,-0.020365,0.071582,-0.11231
492,0.053305,0.19345,-0.086837
493,0.097919,0.23907,-0.04323
494,0.12928,0.25811,0.00045842
495,0.12205,0.25102,-0.0069257
496,0.10449,0.23082,-0.021832
497,0.17441,0.31675,0.032065
498,0.17745,0.26381,0.0911
499,0.24785,0.37831,0.11739
500,0.28287,0.60496,-0.039221
501,0.23954,0.79167,-0.31259
502,0.05791,0.58599,-0.47017
503,0.060145,0.58037,-0.46008
504,0.067683,0.58523,-0.44987
505,0.058426,0.56965,-0.45279
506,0.054079,0.56156,-0.4534
507,0.047694,0.54951,-0.45412
508,0.12559,0.77528,-0.5241
509,-0.093331,0.27372,-0.46038
510,-0.074534,0.27986,-0.42893
511,-0.11031,0.23064,-0.45126
512,-0.10768,0.2226,-0.43796
513,-0.13418,0.22188,-0.49023
514,-0.11064,0.17258,-0.39385
515,-0.12182,0.15125,-0.39489
516,-0.10278,0.15135,-0.35691
517,-0.11417,0.13468,-0.36302
518,-0.11379,0.12834,-0.35592
519,-0.1302,0.12772,-0.38813
520,-0.13402,0.13164,-0.39969
521,-0.1298,0.12138,-0.38097
522,-0.07558,0.1169,-0.26806
523,-0.087735,0.096474,-0.27194
524,-0.098328,0.081819,-0.27847
525,-0.10092,0.076678,-0.27852
526,-0.047781,0.13604,-0.2316
527,-0.073229,0.10641,-0.25287
528,-0.077577,0.099222,-0.25438
529,-0.11064,0.059592,-0.28088
530,-0.10953,0.058651,-0.2777
531,-0.13668,0.023387,-0.29675
532,-0.10042,0.069931,-0.27078
533,-0.11552,0.047876,-0.27893
534,-0.062514,0.11857,-0.2436
535,-0.046432,0.13335,-0.22621
536,-0.059138,0.11599,-0.23426
537,-0.072404,0.097064,-0.24187
538,-0.10625,0.050359,-0.26285
539,-0.061471,0.11382,-0.23676
540,-0.037264,0.14032,-0.21485
541,-0.042567,0.13063,-0.21576
542,0.0084035,0.19222,-0.17541
543,0.0081092,0.18826,-0.17204
544,0.0097373,0.18649,-0.16701
545,0.0003587,0.17248,-0.17176
546,0.012107,0.18391,-0.15969
547,-0.012896,0.14884,-0.17464
548,-0.01557,0.14165,-0.17279
549,-0.042513,0.097293,-0.18232
550,-0.073805,0.044169,-0.19178
551,-0.12385,-0.03353,-0.21418
552,-0.028578,0.1358,-0.19295
553,-0.078267,0.054633,-0.21117
554,0.014635,0.22042,-0.19115
555,0.029561,0.23037,-0.17125
556,-0.0067176,0.18783,-0.20127
557,-0.0049294,0.18801,-0.19787
558,0.016747,0.21808,-0.18459
559,0.0052341,0.19961,-0.18915
560,0.023159,0.22795,-0.18163
561,0.0051126,0.19729,-0.18706
562,0.0078032,0.20164,-0.18603
563,0.033381,0.25127,-0.1845
564,0.0091027,0.18012,-0.16192
565,-0.011509,0.12104,-0.14405
566,-0.025873,0.13399,-0.18573
567,-0.028498,0.14532,-0.20231
568,-0.02739,0.18536,-0.24014
569,-0.00048088,0.29915,-0.30011
570,-0.089997,0.1013,-0.2813
571,-0.10488,0.1031,-0.31286
572,-0.15358,0.17698,-0.48413
573,-0.2147,0.093048,-0.52244
574,-0.18988,0.028923,-0.40868
575,-0.15919,0.028464,-0.34683
576,-0.17596,0.0092829,-0.3612
577,-0.1614,0.017774,-0.34057
578,-0.16939,0.011218,-0.35001
579,-0.16444,0.014065,-0.34294
580,-0.17315,0.0061798,-0.35247
581,-0.19598,-0.012392,-0.37957
582,-0.18003,-0.0041604,-0.3559
583,-0.14959,0.027349,-0.32654
584,-0.15061,0.024945,-0.32617
585,-0.095085,0.091612,-0.28178
586,-0.043724,0.13913,-0.22658
587,-0.097894,0.080823,-0.27661
588,-0.12578,0.048573,-0.30014
589,-0.146,0.023763,-0.31576
590,-0.15451,0.010709,-0.31973
591,-0.12898,0.041709,-0.29967
592,-0.10311,0.073165,-0.27939
593,-0.092714,0.082433,-0.26786
594,-0.12047,0.045805,-0.28674
595,-0.054655,0.14,-0.24931
596,-0.04301,0.1377,-0.22372
597,-0.066085,0.1136,-0.24577
598,-0.06657,0.11047,-0.24361
599,-0.071491,0.10276,-0.24575
600,-0.063565,0.10901,-0.23614
601,-0.071587,0.096881,-0.24005
602,-0.079497,0.085066,-0.24406
603,-0.056105,0.11259,-0.2248
604,-0.053921,0.11197,-0.21982
605,-0.042626,0.12458,-0.20983
606,-0.0436,0.11967,-0.20687
607,-0.03795,0.12481,-0.20071
608,-0.022166,0.14562,-0.18995
609,-0.035189,0.12366,-0.19404
610,0.020809,0.21096,-0.16934
611,0.031653,0.21706,-0.15375
612,-0.019792,0.15917,-0.19875
613,-0.032307,0.13882,-0.20344
614,-0.0060905,0.1792,-0.19138
615,0.021246,0.21838,-0.17589
616,-0.0063871,0.17992,-0.19269
617,0.042144,0.25876,-0.17448
618,0.042226,0.25815,-0.1737
619,0.017785,0.22252,-0.18695
620,0.010169,0.20873,-0.18839
621,0.04665,0.30995,-0.21665
622,0.11718,0.49719,-0.26283
623,-0.030386,0.1613,-0.22207
624,-0.044651,0.1261,-0.21541
625,-0.046868,0.12008,-0.21381
626,-0.044516,0.12678,-0.21581
627,-0.077208,0.11137,-0.26579
628,-0.080466,0.1064,-0.26733
629,-0.074413,0.16258,-0.31141
630,-0.075171,0.1679,-0.31824
631,-0.11002,0.098679,-0.31872
632,-0.12259,0.068069,-0.31324
633,-0.11951,0.066987,-0.30601
634,-0.11586,0.068834,-0.30055
635,-0.10185,0.080264,-0.28396
636,-0.1045,0.075357,-0.28437
637,-0.092302,0.08767,-0.27227
638,-0.10268,0.073807,-0.27916
639,-0.12184,0.050493,-0.29417
640,-0.13543,0.033935,-0.3048
641,-0.097701,0.080296,-0.2757
642,-0.10555,0.069383,-0.28048
643,-0.091001,0.084299,-0.2663
644,-0.091547,0.08146,-0.26456
645,-0.10193,0.067193,-0.27106
646,-0.083842,0.087568,-0.25525
647,-0.10229,0.06315,-0.26772
648,-0.067875,0.1046,-0.24035
649,-0.040186,0.13378,-0.21416
650,-0.010671,0.16347,-0.18481
651,-0.017914,0.15098,-0.18681
652,-0.013727,0.15251,-0.17996
653,-0.012874,0.1503,-0.17605
654,-0.059515,0.090553,-0.20958
655,-0.061577,0.086424,-0.20958
656,-0.041169,0.11252,-0.19485
657,-0.079808,0.058597,-0.21821
658,-0.071485,0.068805,-0.21178
659,-0.11361,0.0081604,-0.23539
660,-0.090084,0.041619,-0.22179
661,-0.053174,0.092662,-0.19901
662,-0.026256,0.12602,-0.17853
663,0.0038986,0.16186,-0.15406
664,0.033081,0.19403,-0.12786
665,0.025252,0.18041,-0.12991
666,0.051325,0.20969,-0.10704
667,0.073452,0.23259,-0.08569
668,0.065037,0.21922,-0.08915
669,0.064456,0.21548,-0.08657
670,0.088482,0.24479,-0.067824
671,0.083288,0.23571,-0.069134
672,0.059259,0.20113,-0.082612
673,0.040492,0.1725,-0.091516
674,0.016678,0.13627,-0.10291
675,-0.022624,0.078331,-0.12358
676,0.019895,0.14096,-0.10117
677,-0.035989,0.057916,-0.12989
678,-0.047713,0.083938,-0.17936
679,-0.064163,0.039925,-0.16825
680,-0.037283,0.10483,-0.17939
681,-0.1005,-0.0088198,-0.19219
682,-0.10908,-0.0069331,-0.21123
683,-0.12209,-0.026891,-0.21729
684,-0.14007,-0.048633,-0.2315
685,-0.14591,-0.055958,-0.23587
686,-0.12923,-0.036109,-0.22235
687,-0.074172,0.082274,-0.23062
688,-0.10556,0.11032,-0.32145
689,-0.14542,0.5154,-0.80625
690,-0.15043,0.48563,-0.78649
691,-0.18812,0.41923,-0.79547
692,-0.16531,0.44367,-0.7743
693,-0.15047,0.42414,-0.72507
694,-0.15988,0.404,-0.72376
695,-0.20457,0.59409,-1.0032
696,-0.25114,0.52164,-1.0239
697,-0.20285,0.59396,-0.99967
698,-0.17788,0.60528,-0.96103
699,-0.16338,0.60299,-0.92975
700,-0.16794,0.57682,-0.9127
701,-0.12541,0.60947,-0.8603
702,-0.13613,0.57686,-0.84913
703,-0.11811,0.57511,-0.81132
704,-0.14887,0.52282,-0.82056
705,-0.13408,0.52478,-0.79294
706,-0.10881,0.54438,-0.762
707,-0.084013,0.56449,-0.73251
708,-0.086147,0.55792,-0.73021
709,-0.075486,0.56371,-0.71468
710,-0.039891,0.60045,-0.68023
711,-0.025829,0.61264,-0.6643
712,-0.060512,0.57231,-0.69333
713,-0.053944,0.57544,-0.68333
714,0.010127,0.65251,-0.63226
715,0.012531,0.66253,-0.63747
716,0.023372,0.68055,-0.6338
717,-0.041758,0.59775,-0.68127
718,0.034692,0.68091,-0.61152
719,0.026108,0.70119,-0.64897
720,-0.042172,0.66402,-0.74836
721,-0.074538,0.67173,-0.82081
722,-0.19731,0.63273,-1.0274
723,-0.098935,0.78865,-0.98652
724,-0.11744,0.76269,-0.99756
725,-0.095287,0.77916,-0.96973
726,-0.10334,0.76242,-0.9691
727,-0.12514,0.72561,-0.97589
728,-0.15412,0.6772,-0.98544
729,-0.26877,0.49718,-1.0347
730,-0.25824,0.51189,-1.0284
731,-0.31234,0.42415,-1.0488
732,-0.37981,0.31987,-1.0795
733,-0.37702,0.32125,-1.0753
734,-0.15367,0.65359,-0.96092
735,-0.18298,0.57712,-0.94309
736,-0.22561,0.52187,-0.97309
737,-0.24839,0.49949,-0.99627
738,-0.25117,0.48034,-0.98267
739,-0.24938,0.47057,-0.96934
740,-0.23446,0.45861,-0.92753
741,-0.18718,0.47417,-0.84852
742,-0.19059,0.46662,-0.8478
743,-0.16127,0.48114,-0.80368
744,-0.18595,0.45773,-0.82963
745,-0.14755,0.48945,-0.78456
746,-0.14074,0.49871,-0.78018
747,-0.21225,0.45215,-0.87665
748,-0.23051,0.65391,-1.1149
749,-0.19039,0.66504,-1.0458
750,-0.21409,0.71016,-1.1383
751,-0.28053,0.74658,-1.3076
752,-0.30952,0.68393,-1.303
753,-0.29787,0.67602,-1.2718
754,-0.22088,0.77217,-1.2139
755,-0.21071,0.7726,-1.194
756,-0.2067,0.7565,-1.1699
757,-0.19362,0.74681,-1.1341
758,-0.23666,0.6852,-1.1585
759,-0.19222,0.7396,-1.124
760,-0.16524,0.76808,-1.0986
761,-0.20757,0.71483,-1.13
762,-0.18648,0.74519,-1.1181
763,-0.18305,0.74394,-1.11
764,-0.15664,0.7722,-1.0855
765,-0.14899,0.77776,-1.0757
766,-0.14784,0.77536,-1.071
767,-0.17248,0.73954,-1.0845
768,-0.10268,0.83466,-1.04
769,-0.12376,0.78597,-1.0335
770,-0.10461,0.81559,-1.0248
771,-0.075937,0.85481,-1.0067
772,-0.092208,0.83122,-1.0156
773,-0.1249,0.78279,-1.0326
774,-0.10282,0.81552,-1.0212
775,-0.20171,0.67491,-1.0783
776,0.07674,1.1419,-0.98837
777,-0.41843,0.56365,-1.4005
778,-0.46112,0.46437,-1.3866
779,-0.46889,0.43677,-1.3746
780,-0.3757,0.55916,-1.3106
781,-0.3447,0.58983,-1.2792
782,-0.31579,0.62172,-1.2533
783,-0.37408,0.5273,-1.2755
784,-0.34504,0.56669,-1.2568
785,-0.32117,0.60007,-1.2424
786,-0.28538,0.65401,-1.2248
787,-0.33135,0.58097,-1.2437
788,-0.29796,0.63393,-1.2298
789,-0.32085,0.59646,-1.2382
790,-0.34503,0.57211,-1.2622
791,-0.29257,0.59187,-1.177
792,-0.38882,0.46099,-1.2386
793,-0.28719,0.57313,-1.1475
794,-0.24366,0.61853,-1.1058
795,-0.2425,0.61081,-1.0958
796,-0.26991,0.56631,-1.1061
797,-0.41317,0.39221,-1.2186
798,-0.33251,0.47221,-1.1372
799,-0.2704,0.54204,-1.0828
800,-0.37471,0.41482,-1.1642
801,-0.31677,0.47076,-1.1043
802,-0.228,0.57608,-1.0321
803,-0.26181,0.5432,-1.0668
804,-0.21085,0.59321,-1.0149
805,-0.25926,0.52702,-1.0456
806,-0.20865,0.59688,-1.0142
807,-0.22765,0.56101,-1.0163
808,-0.2078,0.58044,-0.99604
809,-0.26353,0.49876,-1.0258
810,-0.27889,0.47159,-1.0294
811,-0.21504,0.61289,-1.043
812,-0.21323,0.62233,-1.0488
813,-0.24318,0.61954,-1.1059
814,-0.2805,0.64214,-1.2031
815,-0.22211,0.69411,-1.1383
816,-0.22465,0.68334,-1.1326
817,-0.23972,0.65515,-1.1346
818,-0.204,0.69401,-1.102
819,-0.1732,0.72239,-1.0688
820,-0.19061,0.70126,-1.0825
821,-0.13277,0.78046,-1.046
822,-0.14679,0.76126,-1.0548
823,-0.16577,0.75191,-1.0835
824,-0.22973,0.83675,-1.2962
825,-0.1668,0.91385,-1.2474
826,-0.18828,0.94354,-1.3201
827,-0.26762,1.1619,-1.6971
828,-0.26339,1.1606,-1.6874
829,-0.27254,1.1407,-1.6858
830,-0.25643,1.1575,-1.6704
831,-0.25969,1.1477,-1.6671
832,-0.22585,1.1969,-1.6486
833,-0.19726,1.2385,-1.633
834,-0.19107,1.2458,-1.6279
835,-0.19415,1.239,-1.6273
836,-0.24019,1.1637,-1.6441
837,-0.26066,1.1291,-1.6504
838,-0.24711,1.1505,-1.6447
839,-0.31832,1.034,-1.6707
840,-0.34996,0.9827,-1.6826
841,-0.32746,1.0185,-1.6734
842,-0.36602,0.95627,-1.6883
843,-0.3842,0.92704,-1.6955
844,-0.37144,0.9474,-1.6903
845,-0.36527,0.95731,-1.6878
846,-0.36706,0.95252,-1.6866
847,-0.28608,1.0732,-1.6453
848,-0.28752,1.0532,-1.6282
849,-0.31461,1.0015,-1.6307
850,-0.25165,1.0782,-1.5815
851,-0.26085,1.0482,-1.5699
852,-0.25886,1.0325,-1.5502
853,-0.25684,1.0182,-1.5319
854,-0.23994,1.0646,-1.5445
855,-0.43183,0.80904,-1.6727
856,-0.36737,0.8114,-1.5461
857,-0.31164,0.85902,-1.4823
858,-0.44588,0.8117,-1.7035
859,-0.38523,0.84715,-1.6176
860,-0.31355,0.97091,-1.598
861,-0.33618,0.92972,-1.6021
862,-0.31904,0.92255,-1.5606
863,-0.30877,0.91574,-1.5333
864,-0.27549,0.94254,-1.4935
865,-Inf,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> mi_RLS_asc.csv <==
x,sig,lb,ub
1,0.13194,0.17745,0.086433
2,-0.044244,-0.019695,-0.068793
3,0.19464,0.22949,0.15979
4,0.33801,0.38356,0.29245
5,0.030211,0.070586,-0.010163
6,0.28454,0.31393,0.25515
7,0.031141,0.096211,-0.033929
8,0.18819,0.25383,0.12255
9,0.2505,0.27763,0.22337
10,0.19328,0.22972,0.15683
11,0.23908,0.2699,0.20826
12,0.28545,0.31822,0.25267
13,0.15107,0.1776,0.12455
14,0.2804,0.31321,0.2476
15,0.18818,0.21501,0.16135
16,0.26667,0.2993,0.23403
17,0.32347,0.35325,0.29368
18,0.14434,0.17229,0.11639
19,0.27123,0.30206,0.2404
20,0.23464,0.26295,0.20633
21,0.24787,0.27748,0.21827
22,0.17645,0.20433,0.14857
23,0.26483,0.29425,0.2354
24,0.24442,0.27231,0.21653
25,0.22858,0.25648,0.20068
26,0.24164,0.26953,0.21375
27,0.23777,0.26516,0.21037
28,0.29113,0.3188,0.26346
29,0.20448,0.23009,0.17887
30,0.21433,0.24046,0.18819
31,0.23666,0.26288,0.21044
32,0.2831,0.30934,0.25686
33,0.25199,0.27695,0.22702
34,0.26785,0.29279,0.2429
35,0.26368,0.28814,0.23922
36,0.26173,0.28579,0.23767
37,0.27415,0.29793,0.25037
38,0.30232,0.32585,0.27878
39,0.26156,0.28397,0.23914
40,0.24032,0.26235,0.21829
41,0.23924,0.26103,0.21744
42,0.22934,0.25075,0.20794
43,0.1877,0.20844,0.16697
44,0.19433,0.215,0.17366
45,0.20295,0.22354,0.18235
46,0.20129,0.22166,0.18092
47,0.20152,0.2217,0.18135
48,0.22142,0.24169,0.20116
49,0.22264,0.24269,0.2026
50,0.22205,0.24186,0.20224
51,0.21326,0.2327,0.19381
52,0.20694,0.22611,0.18778
53,0.20625,0.22529,0.1872
54,0.20772,0.22671,0.18872
55,0.21114,0.23019,0.1921
56,0.22299,0.24247,0.20352
57,0.1875,0.20811,0.1669
58,0.20095,0.22217,0.17973
59,0.19191,0.21477,0.16905
60,0.24521,0.26932,0.2211
61,0.2256,0.252,0.1992
62,0.23905,0.26709,0.21101
63,0.29576,0.32565,0.26587
64,0.30252,0.33323,0.27181
65,0.27194,0.30248,0.2414
66,0.27318,0.30403,0.24232
67,0.318,0.34952,0.28648
68,0.30326,0.33389,0.27263
69,0.23291,0.2627,0.20313
70,0.24975,0.28024,0.21926
71,0.27393,0.30467,0.24319
72,0.2234,0.25326,0.19354
73,0.24827,0.27858,0.21796
74,0.24949,0.27954,0.21943
75,0.25635,0.28621,0.22648
76,0.23682,0.26618,0.20747
77,0.21208,0.24109,0.18306
78,0.21522,0.24421,0.18622
79,0.26596,0.29524,0.23668
80,0.25194,0.28041,0.22347
81,0.23228,0.26028,0.20429
82,0.26532,0.29346,0.23718
83,0.27057,0.29828,0.24285
84,0.23999,0.26697,0.213
85,0.26032,0.28733,0.23331
86,0.2707,0.29744,0.24396
87,0.24223,0.26822,0.21623
88,0.25094,0.27681,0.22507
89,0.24049,0.2659,0.21507
90,0.26005,0.28539,0.23471
91,0.23035,0.25487,0.20583
92,0.22742,0.25164,0.20319
93,0.24307,0.2672,0.21894
94,0.23954,0.26319,0.21589
95,0.24669,0.27005,0.22334
96,0.26845,0.29168,0.24522
97,0.24976,0.27211,0.22741
98,0.22865,0.25026,0.20703
99,0.25029,0.27195,0.22862
100,0.23912,0.26017,0.21806
101,0.24135,0.26215,0.22055
102,0.23122,0.25153,0.21091
103,0.21085,0.23051,0.19119
104,0.20171,0.22101,0.18242
105,0.21824,0.2378,0.19868
106,0.21415,0.23342,0.19488
107,0.21318,0.23228,0.19409
108,0.21668,0.23575,0.19762
109,0.2282,0.24756,0.20885
110,0.22938,0.24866,0.21011
111,0.22692,0.24599,0.20786
112,0.22036,0.23903,0.20169
113,0.22388,0.24272,0.20504
114,0.23751,0.25639,0.21862
115,0.28913,0.30767,0.2706
116,0.27015,0.29094,0.24935
117,0.28653,0.30883,0.26423
118,0.26672,0.29122,0.24222
119,0.2465,0.2725,0.22051
120,0.22954,0.25669,0.20239
121,0.2481,0.27614,0.22006
122,0.25206,0.28074,0.22338
123,0.26931,0.29846,0.24016
124,0.2589,0.288,0.22979
125,0.23665,0.26558,0.20771
126,0.2435,0.27264,0.21435
127,0.249,0.27813,0.21986
128,0.26308,0.29221,0.23395
129,0.23682,0.26545,0.20819
130,0.21836,0.24688,0.18983
131,0.24499,0.27369,0.21629
132,0.23776,0.26608,0.20945
133,0.23892,0.26704,0.2108
134,0.25523,0.28327,0.2272
135,0.25368,0.28133,0.22604
136,0.25505,0.28241,0.22769
137,0.27159,0.29885,0.24433
138,0.27671,0.30361,0.24981
139,0.26088,0.28718,0.23458
140,0.24573,0.2716,0.21985
141,0.22824,0.25367,0.2028
142,0.24105,0.26654,0.21557
143,0.27836,0.3042,0.25251
144,0.2789,0.30415,0.25365
145,0.26552,0.29003,0.241
146,0.23781,0.26143,0.21419
147,0.22103,0.24407,0.19799
148,0.22043,0.24327,0.1976
149,0.1732,0.19447,0.15193
150,0.19687,0.21882,0.17492
151,0.22603,0.24864,0.20341
152,0.23141,0.25369,0.20913
153,0.22833,0.24998,0.20668
154,0.25026,0.2722,0.22832
155,0.23945,0.26037,0.21852
156,0.22936,0.24944,0.20928
157,0.24347,0.26374,0.2232
158,0.24115,0.26091,0.22139
159,0.22993,0.24885,0.21101
160,0.24206,0.26128,0.22285
161,0.23329,0.25178,0.21481
162,0.25337,0.27264,0.23411
163,0.24164,0.25997,0.22331
164,0.23225,0.24983,0.21467
165,0.22363,0.24052,0.20674
166,0.22783,0.24486,0.21079
167,0.24257,0.2605,0.22465
168,0.24609,0.26417,0.22802
169,0.25346,0.27204,0.23488
170,0.26412,0.28364,0.24461
171,0.28878,0.30717,0.27038
172,0.28215,0.30183,0.26248
173,0.27431,0.29536,0.25326
174,0.25429,0.27732,0.23126
175,0.25434,0.27833,0.23036
176,0.24965,0.27474,0.22457
177,0.25317,0.27886,0.22748
178,0.25664,0.28285,0.23044
179,0.25272,0.27938,0.22605
180,0.24609,0.27315,0.21904
181,0.25208,0.27915,0.225
182,0.26139,0.28835,0.23443
183,0.25457,0.28149,0.22766
184,0.26771,0.29441,0.24102
185,0.26698,0.29349,0.24047
186,0.26504,0.29142,0.23865
187,0.27952,0.30572,0.25333
188,0.30506,0.33111,0.27901
189,0.29005,0.31538,0.26471
190,0.28295,0.30806,0.25783
191,0.27071,0.29552,0.24591
192,0.26779,0.29244,0.24314
193,0.27288,0.29747,0.24829
194,0.25757,0.28158,0.23356
195,0.23649,0.25981,0.21317
196,0.25325,0.277,0.2295
197,0.24524,0.26846,0.22202
198,0.25721,0.28062,0.23381
199,0.24406,0.26664,0.22148
200,0.22954,0.25126,0.20783
201,0.21795,0.2389,0.197
202,0.23746,0.25932,0.21561
203,0.27765,0.3011,0.25421
204,0.27156,0.29402,0.24911
205,0.27285,0.29477,0.25092
206,0.26689,0.28801,0.24577
207,0.26449,0.28502,0.24395
208,0.30351,0.3257,0.28132
209,0.26671,0.28664,0.24678
210,0.25606,0.27498,0.23713
211,0.23804,0.25546,0.22062
212,0.25364,0.27198,0.23531
213,0.25491,0.27284,0.23698
214,0.24343,0.26008,0.22679
215,0.25782,0.27529,0.24035
216,0.231,0.24601,0.21599
217,0.23404,0.24917,0.21892
218,0.23817,0.25345,0.22289
219,0.2721,0.29007,0.25412
220,0.27887,0.29687,0.26087
221,0.2743,0.29142,0.25717
222,0.24081,0.25466,0.22696
223,0.20862,0.21928,0.19797
224,0.22064,0.23245,0.20883
225,0.20763,0.21808,0.19719
226,0.20386,0.21389,0.19382
227,0.20058,0.21081,0.19034
228,0.202,0.21296,0.19105
229,0.19825,0.20979,0.18671
230,0.19654,0.20879,0.18429
231,0.20203,0.21588,0.18819
232,0.20334,0.21824,0.18844
233,0.19595,0.2108,0.18109
234,0.21689,0.23538,0.19841
235,0.21146,0.23002,0.1929
236,0.23628,0.2577,0.21485
237,0.23046,0.2516,0.20932
238,0.22843,0.24948,0.20737
239,0.25253,0.27533,0.22974
240,0.24553,0.26774,0.22332
241,0.23193,0.25337,0.2105
242,0.22072,0.24149,0.19995
243,0.22112,0.24191,0.20033
244,0.23574,0.25748,0.214
245,0.24957,0.27179,0.22734
246,0.2405,0.26192,0.21909
247,0.22678,0.24724,0.20633
248,0.23674,0.25778,0.21569
249,0.24754,0.26895,0.22614
250,0.22984,0.24992,0.20976
251,0.26204,0.28421,0.23987
252,0.23846,0.25929,0.21762
253,0.2551,0.27655,0.23365
254,0.26395,0.28528,0.24261
255,0.24747,0.26767,0.22726
256,0.23528,0.25448,0.21609
257,0.25447,0.27476,0.23419
258,0.19406,0.21051,0.17761
259,0.21454,0.23317,0.19591
260,0.22493,0.24378,0.20608
261,0.2388,0.2579,0.2197
262,0.20839,0.22468,0.1921
263,0.16963,0.18227,0.15699
264,0.094342,0.099893,0.08879
265,0.19145,0.21105,0.17185
266,0.25042,0.27211,0.22873
267,0.23454,0.25375,0.21533
268,0.31164,0.33357,0.28972
269,0.28573,0.30795,0.2635
270,0.24765,0.27007,0.22522
271,0.24445,0.26568,0.22321
272,0.24896,0.26926,0.22866
273,0.27036,0.29041,0.25032
274,0.26981,0.28908,0.25055
275,0.24171,0.25926,0.22415
276,0.18709,0.20073,0.17344
277,0.17045,0.18254,0.15835
278,0.12376,0.13176,0.11577
279,0.15888,0.17011,0.14765
280,0.15922,0.17042,0.14802
281,0.10191,0.10782,0.096
282,0.11332,0.12024,0.10641
283,0.13423,0.14472,0.12374
284,0.12023,0.13086,0.1096
285,0.13319,0.14716,0.11921
286,0.15861,0.17631,0.14091
287,0.13928,0.15863,0.11992
288,0.13847,0.15951,0.11742
289,0.14472,0.16739,0.12204
290,0.14974,0.17356,0.12592
291,0.1647,0.18923,0.14017
292,0.20052,0.22495,0.17609
293,0.19571,0.22035,0.17107
294,0.2144,0.23869,0.19012
295,0.21666,0.2408,0.19252
296,0.21461,0.2386,0.19062
297,0.22689,0.25078,0.20299
298,0.25317,0.27716,0.22918
299,0.24669,0.27014,0.22324
300,0.17879,0.20061,0.15697
301,0.21429,0.23881,0.18977
302,0.18833,0.21345,0.1632
303,0.15648,0.18246,0.13051
304,0.16265,0.18806,0.13724
305,0.13311,0.15835,0.10788
306,0.15963,0.18472,0.13454
307,0.25453,0.27886,0.23021
308,0.25857,0.2851,0.23204
309,0.21293,0.21853,0.20733
310,0.17986,0.18374,0.17598
311,0.22674,0.24681,0.20667
312,0.16234,0.1695,0.15518
313,0.13771,0.14658,0.12885
314,0.095388,0.10244,0.088331
315,0.19554,0.21774,0.17334
316,0.07972,0.08693,0.072509
317,0.11154,0.12723,0.09584
318,0.090448,0.10148,0.079412
319,0.19665,0.21526,0.17804
320,0.2815,0.29961,0.2634
321,0.30841,0.32694,0.28988
322,0.25061,0.26563,0.23559
323,0.2542,0.26868,0.23972
324,0.22423,0.23568,0.21278
325,0.1762,0.18334,0.16906
326,0.20659,0.2176,0.19558
327,0.18945,0.19891,0.17999
328,0.20653,0.21716,0.19589
329,0.25653,0.26982,0.24323
330,0.212,0.22162,0.20238
331,0.20734,0.21636,0.19832
332,0.11246,0.11578,0.10914
333,0.10811,0.1122,0.10402
334,0.18777,0.19505,0.18048
335,0.093036,0.095732,0.09034
336,0.12325,0.12702,0.11949
337,0.061751,0.063789,0.059713
338,0.073034,0.075326,0.070742
339,0.092494,0.098233,0.086755
340,0.061061,0.064202,0.05792
341,0.12513,0.13894,0.11131
342,0.18418,0.20298,0.16538
343,0.18849,0.20684,0.17014
344,0.20043,0.21952,0.18134
345,0.16545,0.18485,0.14606
346,0.17739,0.19795,0.15682
347,0.17487,0.1958,0.15394
348,0.18533,0.20676,0.1639
349,0.20283,0.22464,0.18103
350,0.17504,0.19644,0.15365
351,0.20317,0.22488,0.18145
352,0.17141,0.19263,0.1502
353,0.17586,0.1972,0.15452
354,0.18207,0.20342,0.16072
355,0.19891,0.22021,0.1776
356,0.17838,0.19918,0.15757
357,0.15478,0.17521,0.13434
358,0.22771,0.24891,0.2065
359,0.23261,0.2543,0.21092
360,0.29823,0.32466,0.2718
361,-0.026238,-0.013728,-0.038749
362,0.032938,0.078554,-0.012677
363,0.30907,0.33343,0.28471
364,0.26196,0.29374,0.23019
365,0.27283,0.33892,0.20673
366,0.33611,0.4904,0.18182
367,-0.045048,0.34817,-0.43826
368,0.17779,0.29407,0.061512
369,0.081354,0.22321,-0.060501
370,0.056533,0.20253,-0.089462
371,0.041997,0.18403,-0.10004
372,0.20162,0.28978,0.11346
373,0.16563,0.25302,0.078245
374,0.21612,0.24785,0.18439
375,0.18811,0.24658,0.12964
376,0.16966,0.234,0.10533
377,0.073397,0.17446,-0.027667
378,0.10642,0.1672,0.045637
379,0.17426,0.22228,0.12624
380,0.15869,0.21325,0.10412
381,0.25532,0.29285,0.2178
382,0.19018,0.30843,0.071925
383,0.1959,0.30297,0.08884
384,0.20884,0.29493,0.12275
385,0.18477,0.29961,0.069931
386,0.2002,0.29522,0.10519
387,0.27463,0.31649,0.23277
388,0.23769,0.30949,0.1659
389,0.22247,0.30058,0.14437
390,0.15927,0.26514,0.053407
391,0.2064,0.29567,0.11713
392,0.15212,0.2527,0.051538
393,0.11443,0.21364,0.015225
394,0.1817,0.28899,0.07442
395,0.21333,0.32228,0.10438
396,0.14385,0.2055,0.082208
397,0.14406,0.20156,0.086569
398,0.13819,0.20137,0.075018
399,0.1602,0.18012,0.14027
400,0.19996,0.22203,0.17789
401,0.17968,0.21412,0.14525
402,0.20453,0.22891,0.18015
403,0.18352,0.24754,0.1195
404,0.17435,0.27893,0.069781
405,0.15471,0.27662,0.032807
406,0.13376,0.23976,0.027748
407,0.18018,0.23483,0.12554
408,0.16028,0.3535,-0.03293
409,0.06355,0.76614,-0.63904
410,0.054145,0.78971,-0.68142
411,0.099989,0.81495,-0.61498
412,0.10993,0.8745,-0.65465
413,0.097625,0.87073,-0.67548
414,0.12196,0.88054,-0.63662
415,0.11213,0.85878,-0.63453
416,0.12293,0.85838,-0.61252
417,0.084144,0.8029,-0.63461
418,0.10202,0.81395,-0.60991
419,0.08745,0.79143,-0.61653
420,0.099137,0.79975,-0.60148
421,0.21129,0.93762,-0.51505
422,0.34744,1.1533,-0.45844
423,-0.58542,0.76141,-1.9323
424,-0.38914,0.94147,-1.7197
425,-0.2381,1.0455,-1.5217
426,-0.12041,1.0836,-1.3244
427,-0.082505,1.0184,-1.1835
428,-0.10277,0.92286,-1.1284
429,-0.12135,0.85379,-1.0965
430,0.023195,1.0327,-0.98635
431,-0.058192,0.92318,-1.0396
432,-0.026764,0.94035,-0.99388
433,0.022586,0.9801,-0.93493
434,-0.050214,0.88667,-0.9871
435,0.070561,1.0283,-0.88717
436,0.050393,1.0013,-0.90055
437,0.039904,0.98638,-0.90657
438,0.073733,1.0229,-0.87543
439,0.089532,1.0421,-0.86301
440,0.061866,1.0081,-0.88432
441,0.1003,1.0566,-0.85598
442,0.097781,1.0532,-0.85766
443,0.12488,1.0881,-0.83835
444,0.11722,1.0784,-0.84394
445,0.097862,1.0523,-0.85653
446,0.15962,1.1384,-0.81912
447,0.13314,1.1094,-0.84315
448,0.14322,1.1198,-0.83338
449,0.18944,1.178,-0.79914
450,0.17361,1.1574,-0.81018
451,0.18803,1.1774,-0.80132
452,0.19034,1.1874,-0.80669
453,0.1603,1.1446,-0.82397
454,0.16785,1.1767,-0.84101
455,0.11375,1.0853,-0.85777
456,0.11264,1.0932,-0.86794
457,0.11715,1.114,-0.87974
458,0.11142,1.1059,-0.88308
459,0.077759,1.0217,-0.86616
460,0.083188,1.016,-0.84963
461,0.091499,1.0062,-0.82316
462,0.089758,0.99485,-0.81534
463,0.085717,0.98628,-0.81485
464,0.08443,0.98908,-0.82022
465,0.071433,0.9289,-0.78604
466,0.068238,0.91717,-0.78069
467,0.077751,0.9031,-0.7476
468,0.089547,0.89786,-0.71877
469,0.073657,0.87879,-0.73147
470,0.071265,0.86539,-0.72286
471,0.076021,0.85412,-0.70207
472,0.086122,0.84892,-0.67668
473,0.12323,0.86844,-0.62197
474,0.082508,0.83627,-0.67126
475,0.11472,0.85267,-0.62322
476,0.097586,0.83373,-0.63856
477,0.11516,0.8422,-0.61188
478,0.1068,0.82397,-0.61037
479,0.0898,0.79751,-0.61791
480,0.088797,0.78728,-0.60969
481,0.12317,0.82427,-0.57794
482,0.1442,0.84186,-0.55346
483,0.1485,0.84157,-0.54458
484,0.11864,0.80022,-0.56293
485,0.078245,0.74362,-0.58713
486,0.11502,0.78782,-0.55778
487,0.13305,0.80628,-0.54017
488,0.059584,0.71097,-0.5918
489,0.099557,0.76159,-0.56248
490,0.18437,0.86889,-0.50014
491,0.18149,0.86858,-0.50561
492,0.18172,0.87712,-0.51368
493,0.19491,0.92076,-0.53095
494,0.23496,1.0668,-0.59684
495,-0.13864,0.76909,-1.0464
496,-0.11102,0.79074,-1.0128
497,-0.11556,0.76319,-0.99431
498,-0.09402,0.78358,-0.97162
499,-0.065865,0.81802,-0.94975
500,-0.071321,0.79651,-0.93916
501,-0.054407,0.8176,-0.92641
502,-0.038967,0.83823,-0.91616
503,-0.038041,0.83442,-0.9105
504,0.0028769,0.90836,-0.9026
505,-0.017493,0.86873,-0.90371
506,-0.012849,0.87631,-0.90201
507,-0.028549,0.84382,-0.90092
508,-0.032199,0.80197,-0.86637
509,-0.011825,0.87777,-0.90142
510,-0.03851,0.74586,-0.82288
511,-0.018184,0.67991,-0.71628
512,0.032544,0.67837,-0.61328
513,0.050808,0.67165,-0.57003
514,0.017166,0.63685,-0.60252
515,0.05876,0.65084,-0.53332
516,0.053504,0.64256,-0.53555
517,0.0596,0.63398,-0.51478
518,0.083133,0.64867,-0.4824
519,0.071318,0.62153,-0.47889
520,-0.016743,0.54086,-0.57435
521,0.0070631,0.52636,-0.51224
522,0.028303,0.53644,-0.47984
523,0.026942,0.53208,-0.4782
524,0.058365,0.54338,-0.42665
525,0.056418,0.76431,-0.65147
526,0.045152,0.74387,-0.65356
527,0.080955,0.80498,-0.64307
528,0.053232,0.76977,-0.66331
529,0.057149,0.766,-0.6517
530,0.051743,0.75522,-0.65174
531,0.044531,0.74693,-0.65787
532,0.063867,0.80139,-0.67366
533,0.038074,0.77214,-0.696
534,0.056748,0.78993,-0.67644
535,0.094948,0.83199,-0.64209
536,0.10785,0.84465,-0.62895
537,0.057854,0.79243,-0.67672
538,0.090221,0.82662,-0.64617
539,0.08641,0.82047,-0.64765
540,0.1059,0.84029,-0.62848
541,0.11018,0.84385,-0.62348
542,0.1019,0.83307,-0.62927
543,0.10543,0.83553,-0.62466
544,0.12632,0.85987,-0.60723
545,0.14005,0.87469,-0.59459
546,0.11321,0.84188,-0.61545
547,0.071052,0.78602,-0.64392
548,0.079562,0.79678,-0.63766
549,0.15137,0.89437,-0.59162
550,0.15732,0.8986,-0.58396
551,0.16288,0.90282,-0.57706
552,0.15229,0.89173,-0.58716
553,0.13615,0.87648,-0.60419
554,0.18757,0.93825,-0.56311
555,0.19228,0.94322,-0.55866
556,0.19662,0.95026,-0.55702
557,0.1998,0.96201,-0.56242
558,0.2046,0.96902,-0.55982
559,0.21032,0.98978,-0.56914
560,0.2332,1.088,-0.62163
561,0.13932,0.86714,-0.58851
562,0.17549,0.91038,-0.5594
563,0.17908,0.91471,-0.55655
564,0.15092,0.87246,-0.57062
565,0.16676,0.89686,-0.56335
566,0.22457,0.99889,-0.54974
567,0.10138,0.83084,-0.62808
568,0.094869,0.82139,-0.63165
569,0.087577,0.82842,-0.65326
570,0.049988,0.76097,-0.66099
571,0.073737,0.79253,-0.64506
572,0.045085,0.76042,-0.67025
573,0.088221,0.80751,-0.63107
574,0.081471,0.79749,-0.63454
575,0.056503,0.76944,-0.65644
576,0.058302,0.76376,-0.64716
577,0.073243,0.76652,-0.62003
578,0.052007,0.75245,-0.64843
579,0.064428,0.75912,-0.63026
580,0.071305,0.7982,-0.65559
581,0.070454,0.79482,-0.65391
582,0.081947,0.8063,-0.6424
583,0.070829,0.79042,-0.64876
584,0.075538,0.79354,-0.64246
585,0.086935,0.80446,-0.63059
586,0.045756,0.75179,-0.66028
587,0.030542,0.72944,-0.66836
588,0.04725,0.74791,-0.65341
589,0.082791,0.78844,-0.62286
590,0.096056,0.82394,-0.63183
591,0.087638,0.81227,-0.63699
592,0.12564,0.85606,-0.60477
593,0.13845,0.86824,-0.59134
594,0.12297,0.84845,-0.60251
595,0.18825,0.92559,-0.54909
596,0.17564,0.9277,-0.57643
597,0.12654,0.96443,-0.71136
598,0.12663,0.94909,-0.69583
599,0.10997,0.94183,-0.72189
600,0.062817,1.0068,-0.88115
601,0.055481,0.96462,-0.85366
602,0.046082,0.97929,-0.88712
603,0.10673,1.0275,-0.81406
604,0.11667,1.0076,-0.77423
605,0.12501,0.9934,-0.74338
606,0.12198,0.97657,-0.73262
607,0.12813,0.9759,-0.71965
608,0.17534,1.0295,-0.67879
609,0.14826,0.9946,-0.69808
610,0.13723,0.97734,-0.70288
611,0.12004,0.95286,-0.71279
612,0.10566,0.93213,-0.72081
613,0.10168,0.92503,-0.72168
614,0.12964,0.96068,-0.7014
615,0.13174,0.96247,-0.69899
616,0.10283,0.92396,-0.71829
617,0.16801,1.0108,-0.67474
618,0.13969,0.97325,-0.69387
619,0.12859,0.95805,-0.70086
620,0.13081,0.96086,-0.69924
621,0.16407,1.0119,-0.68374
622,0.19855,1.0619,-0.66476
623,0.18754,1.0392,-0.66414
624,0.06897,0.87017,-0.73223
625,0.051782,0.84587,-0.7423
626,0.066846,0.85876,-0.72507
627,0.085279,0.87531,-0.70475
628,0.070151,0.85137,-0.71107
629,0.078858,0.85437,-0.69665
630,0.058892,0.82614,-0.70835
631,0.072806,0.83819,-0.69257
632,0.057273,0.81837,-0.70383
633,0.078477,0.83604,-0.67909
634,0.08285,0.83777,-0.67208
635,0.072905,0.82123,-0.67542
636,0.053973,0.79713,-0.68919
637,0.08897,0.83366,-0.65572
638,0.08393,0.82544,-0.65758
639,0.11157,0.85208,-0.62894
640,0.091775,0.82501,-0.64146
641,0.051783,0.77215,-0.66859
642,0.11843,0.84934,-0.61249
643,0.10954,0.84108,-0.62199
644,0.11677,0.838,-0.60445
645,0.098425,0.81509,-0.61824
646,0.11368,0.82673,-0.59936
647,0.12521,0.83525,-0.58484
648,0.13525,0.84162,-0.57112
649,0.13154,0.83164,-0.56856
650,0.11731,0.81606,-0.58144
651,0.11566,0.80969,-0.57838
652,0.12078,0.81174,-0.57017
653,0.091248,0.7713,-0.5888
654,0.13023,0.82031,-0.55985
655,0.095585,0.7751,-0.58393
656,0.033125,0.69517,-0.62892
657,0.12291,0.81103,-0.56521
658,0.13862,0.82514,-0.54791
659,0.14819,0.83338,-0.53699
660,0.19317,0.88341,-0.49706
661,0.20078,0.89016,-0.4886
662,0.21903,0.90945,-0.4714
663,0.20518,0.89208,-0.48171
664,0.20976,0.896,-0.47648
665,0.17454,0.85172,-0.50264
666,0.15117,0.82151,-0.51917
667,0.047861,0.69524,-0.59952
668,0.098956,0.75852,-0.56061
669,0.17759,0.85804,-0.50286
670,0.12565,0.79235,-0.54105
671,0.11833,0.78245,-0.54579
672,0.081768,0.73669,-0.57316
673,0.043992,0.69063,-0.60264
674,0.10742,0.76829,-0.55345
675,0.11459,0.77702,-0.54785
676,0.15085,0.82241,-0.52071
677,0.1666,0.84229,-0.50909
678,0.18795,0.86743,-0.49153
679,0.30323,1.0118,-0.4053
680,0.11875,0.77507,-0.53757
681,0.11913,0.76593,-0.52768
682,0.12323,0.76046,-0.51401
683,0.11092,0.77727,-0.55543
684,0.12931,0.79541,-0.53679
685,0.13935,0.80109,-0.5224
686,0.13107,0.78438,-0.52223
687,0.12913,0.76875,-0.51049
688,0.10772,0.72635,-0.51092
689,0.11308,0.74255,-0.5164
690,-Inf,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> mi_RLS_sta.csv <==
x,sig,lb,ub
1,0.14275,0.1893,0.096191
2,0.46648,0.5602,0.37277
3,-0.11042,0.015619,-0.23646
4,0.011438,0.15996,-0.13709
5,0.12982,0.261,-0.0013647
6,0.29785,0.39289,0.20281
7,0.10573,0.20423,0.007223
8,0.2293,0.29513,0.16347
9,0.28406,0.3102,0.25793
10,0.284,0.32302,0.24499
11,0.30012,0.32734,0.27289
12,0.20523,0.24125,0.16921
13,0.19936,0.22905,0.16966
14,0.23106,0.26276,0.19936
15,0.21072,0.24071,0.18073
16,0.33734,0.36996,0.30472
17,0.12638,0.15107,0.1017
18,0.24698,0.27537,0.2186
19,0.23464,0.26478,0.2045
20,0.26987,0.29984,0.2399
21,0.20946,0.23771,0.18121
22,0.20228,0.23114,0.17343
23,0.20018,0.22887,0.1715
24,0.24554,0.27451,0.21656
25,0.23412,0.26206,0.20618
26,0.23262,0.26037,0.20488
27,0.27077,0.29863,0.24291
28,0.24631,0.27312,0.2195
29,0.24244,0.26912,0.21576
30,0.27262,0.29931,0.24592
31,0.22232,0.24787,0.19677
32,0.24335,0.26907,0.21763
33,0.2537,0.27914,0.22826
34,0.23432,0.2591,0.20953
35,0.23649,0.26102,0.21195
36,0.21074,0.23467,0.1868
37,0.19915,0.22275,0.17554
38,0.21261,0.23608,0.18915
39,0.23053,0.25378,0.20728
40,0.2732,0.29637,0.25004
41,0.23813,0.26008,0.21619
42,0.23618,0.25776,0.2146
43,0.23063,0.25181,0.20945
44,0.19845,0.21905,0.17786
45,0.19715,0.21757,0.17672
46,0.1777,0.19775,0.15765
47,0.19329,0.2134,0.17319
48,0.18568,0.20551,0.16585
49,0.18992,0.20966,0.17018
50,0.18611,0.20563,0.16658
51,0.19102,0.21051,0.17153
52,0.18628,0.20554,0.16702
53,0.19151,0.2108,0.17221
54,0.19803,0.21743,0.17863
55,0.21087,0.23064,0.19109
56,0.20959,0.22926,0.18991
57,0.15691,0.17797,0.13586
58,0.13373,0.15575,0.11172
59,0.15416,0.17706,0.13125
60,0.17713,0.2012,0.15305
61,0.20358,0.22933,0.17784
62,0.21369,0.24114,0.18624
63,0.23015,0.2592,0.20109
64,0.22637,0.25638,0.19637
65,0.25454,0.2855,0.22359
66,0.2183,0.24883,0.18778
67,0.24286,0.27398,0.21174
68,0.22606,0.2568,0.19533
69,0.23097,0.26178,0.20016
70,0.25123,0.28218,0.22027
71,0.26668,0.29745,0.23591
72,0.22313,0.25307,0.19319
73,0.26099,0.29147,0.2305
74,0.25905,0.28904,0.22905
75,0.24443,0.27403,0.21483
76,0.2388,0.26823,0.20937
77,0.23648,0.26571,0.20724
78,0.23386,0.26285,0.20487
79,0.23809,0.26689,0.2093
80,0.23969,0.2682,0.21118
81,0.25285,0.28118,0.22452
82,0.26947,0.29755,0.24138
83,0.25665,0.28413,0.22917
84,0.24108,0.26814,0.21403
85,0.24802,0.27492,0.22111
86,0.24384,0.27038,0.21731
87,0.22292,0.24893,0.1969
88,0.24142,0.2674,0.21544
89,0.24183,0.26742,0.21624
90,0.23921,0.26438,0.21403
91,0.24307,0.26792,0.21822
92,0.24131,0.26574,0.21689
93,0.2229,0.2467,0.1991
94,0.22247,0.24596,0.19898
95,0.22202,0.24516,0.19888
96,0.21629,0.23899,0.19359
97,0.24011,0.26281,0.21742
98,0.22363,0.24556,0.20169
99,0.21735,0.23881,0.19589
100,0.2097,0.23071,0.1887
101,0.19816,0.2187,0.17762
102,0.19949,0.21985,0.17914
103,0.19925,0.21939,0.17911
104,0.21767,0.23803,0.19731
105,0.21501,0.23506,0.19497
106,0.2041,0.22364,0.18457
107,0.22039,0.24023,0.20055
108,0.23214,0.25218,0.2121
109,0.22911,0.24885,0.20937
110,0.21521,0.23427,0.19616
111,0.21172,0.23054,0.19291
112,0.21066,0.22937,0.19195
113,0.21216,0.23092,0.1934
114,0.18482,0.2046,0.16504
115,0.18786,0.20817,0.16755
116,0.1627,0.18459,0.14081
117,0.18883,0.21139,0.16627
118,0.2137,0.23747,0.18993
119,0.22095,0.2462,0.19569
120,0.22653,0.25323,0.19984
121,0.18936,0.21702,0.16169
122,0.2172,0.24571,0.18869
123,0.19141,0.22019,0.16263
124,0.17769,0.20675,0.14864
125,0.2064,0.23586,0.17693
126,0.20998,0.23942,0.18054
127,0.23369,0.26318,0.20419
128,0.24929,0.27859,0.22
129,0.257,0.28597,0.22802
130,0.2323,0.26073,0.20386
131,0.24377,0.27226,0.21528
132,0.24187,0.2701,0.21364
133,0.25248,0.28058,0.22438
134,0.25127,0.27903,0.2235
135,0.2564,0.28394,0.22885
136,0.24149,0.26858,0.2144
137,0.23573,0.26258,0.20887
138,0.25033,0.27715,0.22351
139,0.20831,0.23426,0.18237
140,0.21316,0.23909,0.18723
141,0.20462,0.23023,0.17902
142,0.21164,0.23713,0.18614
143,0.22959,0.25508,0.2041
144,0.24235,0.26763,0.21707
145,0.22177,0.24619,0.19735
146,0.2184,0.24245,0.19435
147,0.22448,0.24835,0.20061
148,0.22177,0.2452,0.19835
149,0.22806,0.25126,0.20485
150,0.23314,0.25605,0.21024
151,0.21706,0.23908,0.19503
152,0.21693,0.2386,0.19525
153,0.18953,0.21001,0.16904
154,0.21261,0.23363,0.1916
155,0.20648,0.22687,0.18608
156,0.19383,0.21341,0.17425
157,0.19578,0.21516,0.1764
158,0.18177,0.20032,0.16323
159,0.18699,0.20556,0.16841
160,0.18425,0.20249,0.16601
161,0.21393,0.23339,0.19447
162,0.22858,0.24844,0.20871
163,0.19564,0.21348,0.17781
164,0.20193,0.21994,0.18391
165,0.18702,0.204,0.17004
166,0.18538,0.20215,0.16861
167,0.18762,0.20444,0.17079
168,0.19451,0.21176,0.17726
169,0.19251,0.20955,0.17547
170,0.20266,0.22056,0.18475
171,0.19934,0.21763,0.18106
172,0.22111,0.23951,0.2027
173,0.23044,0.24973,0.21114
174,0.25013,0.2706,0.22965
175,0.24829,0.27032,0.22625
176,0.23307,0.25654,0.2096
177,0.21062,0.23499,0.18625
178,0.22092,0.24598,0.19587
179,0.23776,0.26336,0.21217
180,0.23124,0.25699,0.20548
181,0.22425,0.25005,0.19846
182,0.22451,0.25038,0.19864
183,0.21366,0.23942,0.18791
184,0.21784,0.24365,0.19203
185,0.22412,0.24989,0.19835
186,0.22988,0.25555,0.20421
187,0.23025,0.25571,0.20479
188,0.23968,0.26506,0.2143
189,0.23574,0.26079,0.21069
190,0.25883,0.28405,0.23361
191,0.24442,0.26898,0.21987
192,0.26207,0.28681,0.23734
193,0.22882,0.2525,0.20514
194,0.23543,0.25923,0.21163
195,0.22638,0.24973,0.20303
196,0.23489,0.25831,0.21147
197,0.23883,0.26207,0.21558
198,0.19669,0.21822,0.17516
199,0.18854,0.20967,0.16741
200,0.1814,0.20207,0.16073
201,0.20448,0.22622,0.18274
202,0.2357,0.25849,0.21292
203,0.22516,0.24686,0.20346
204,0.23762,0.2594,0.21584
205,0.24038,0.26172,0.21905
206,0.21428,0.23391,0.19465
207,0.22312,0.24296,0.20327
208,0.2083,0.2269,0.1897
209,0.23851,0.25871,0.21832
210,0.23084,0.24994,0.21174
211,0.2562,0.27625,0.23615
212,0.23544,0.25361,0.21726
213,0.24037,0.25837,0.22236
214,0.23189,0.24888,0.21491
215,0.18803,0.20166,0.1744
216,0.17333,0.18583,0.16083
217,0.19079,0.20489,0.1767
218,0.19241,0.20652,0.17829
219,0.1732,0.18554,0.16086
220,0.16503,0.17661,0.15344
221,0.17279,0.18506,0.16053
222,0.15752,0.16832,0.14673
223,0.17573,0.18819,0.16326
224,0.16655,0.17806,0.15504
225,0.19328,0.20737,0.1792
226,0.17903,0.19156,0.1665
227,0.18105,0.19405,0.16805
228,0.21158,0.22628,0.19687
229,0.20935,0.22524,0.19345
230,0.20065,0.21744,0.18386
231,0.20502,0.22315,0.1869
232,0.20847,0.22773,0.18921
233,0.2081,0.22818,0.18801
234,0.19785,0.21792,0.17778
235,0.18387,0.20342,0.16432
236,0.19566,0.21638,0.17494
237,0.18109,0.20089,0.16129
238,0.17853,0.19822,0.15884
239,0.20604,0.22812,0.18397
240,0.19747,0.21888,0.17606
241,0.19804,0.21941,0.17667
242,0.21276,0.23486,0.19066
243,0.20048,0.22173,0.17923
244,0.21604,0.23806,0.19402
245,0.20038,0.22138,0.17938
246,0.21626,0.23808,0.19444
247,0.21661,0.23813,0.19509
248,0.20206,0.22259,0.18152
249,0.18389,0.20317,0.16461
250,0.17149,0.18977,0.15322
251,0.1803,0.19935,0.16125
252,0.18115,0.2,0.16231
253,0.18194,0.20053,0.16335
254,0.21228,0.23306,0.19151
255,0.20083,0.22027,0.18138
256,0.22561,0.24622,0.20499
257,0.20323,0.22216,0.1843
258,0.22457,0.24453,0.20462
259,0.20265,0.22091,0.18439
260,0.20625,0.2244,0.1881
261,0.22811,0.24729,0.20893
262,0.20661,0.22389,0.18932
263,0.19186,0.20763,0.1761
264,0.25381,0.27459,0.23302
265,0.25786,0.27757,0.23815
266,0.22908,0.24705,0.21111
267,0.23703,0.2547,0.21935
268,0.21487,0.23057,0.19917
269,0.23133,0.24778,0.21489
270,0.26368,0.28161,0.24576
271,0.20474,0.21915,0.19032
272,0.238,0.25478,0.22122
273,0.27442,0.2928,0.25605
274,0.26316,0.28031,0.24601
275,0.30412,0.32293,0.28532
276,0.29527,0.31314,0.27739
277,0.25022,0.26536,0.23507
278,0.17366,0.18251,0.16481
279,0.16386,0.1719,0.15582
280,0.18851,0.19888,0.17815
281,0.19818,0.20938,0.18698
282,0.2091,0.22128,0.19692
283,0.20657,0.21824,0.1949
284,0.21051,0.22185,0.19917
285,0.20195,0.21203,0.19187
286,0.19113,0.20237,0.1799
287,0.19181,0.20378,0.17984
288,0.19309,0.20606,0.18012
289,0.19095,0.20345,0.17844
290,0.18387,0.1919,0.17584
291,0.18191,0.19393,0.16989
292,0.18858,0.20687,0.1703
293,0.21072,0.23175,0.18968
294,0.1867,0.20693,0.16646
295,0.15783,0.17687,0.13878
296,0.17288,0.19331,0.15244
297,0.18343,0.20421,0.16265
298,0.17823,0.19864,0.15781
299,0.15984,0.17934,0.14033
300,0.21434,0.23742,0.19126
301,0.17484,0.20283,0.14685
302,0.17801,0.20298,0.15304
303,0.17206,0.19879,0.14534
304,0.17624,0.20112,0.15136
305,0.19184,0.21301,0.17067
306,0.19832,0.21914,0.1775
307,0.18684,0.20745,0.16623
308,0.21124,0.23188,0.1906
309,0.2186,0.23879,0.1984
310,0.22301,0.24284,0.20318
311,0.20289,0.22196,0.18383
312,0.23082,0.25089,0.21076
313,0.23283,0.25238,0.21329
314,0.27614,0.29552,0.25677
315,0.27134,0.29092,0.25176
316,0.26947,0.28893,0.25001
317,0.24942,0.26985,0.22899
318,0.19958,0.22233,0.17684
319,0.18729,0.2084,0.16617
320,0.15815,0.1769,0.1394
321,0.15347,0.17056,0.13639
322,0.2292,0.25077,0.20762
323,0.20357,0.22478,0.18236
324,0.16269,0.18151,0.14387
325,0.16304,0.18,0.14608
326,0.17763,0.19444,0.16082
327,0.22031,0.23886,0.20177
328,0.17011,0.18562,0.15459
329,0.20817,0.22577,0.19057
330,0.21475,0.23153,0.19797
331,0.29108,0.31159,0.27056
332,0.27897,0.30011,0.25782
333,0.2678,0.28861,0.24699
334,0.21038,0.22999,0.19076
335,0.12745,0.1407,0.11419
336,0.15385,0.16925,0.13844
337,0.1426,0.15662,0.12858
338,0.16872,0.18517,0.15227
339,0.15861,0.17155,0.14567
340,0.15863,0.17126,0.14599
341,0.16031,0.17365,0.14697
342,0.16684,0.18184,0.15185
343,0.18243,0.19991,0.16494
344,0.19601,0.21526,0.17675
345,0.17715,0.19801,0.15628
346,0.18676,0.20808,0.16544
347,0.18203,0.20395,0.16012
348,0.16823,0.19037,0.1461
349,0.15228,0.1746,0.12996
350,0.16421,0.18626,0.14217
351,0.15865,0.18034,0.13696
352,0.1635,0.1856,0.1414
353,0.15179,0.17315,0.13044
354,0.13303,0.15249,0.11357
355,0.16524,0.19079,0.13969
356,0.16802,0.19167,0.14437
357,0.18914,0.20957,0.16871
358,0.19289,0.21366,0.17212
359,0.20014,0.22139,0.1789
360,0.16314,0.18163,0.14465
361,0.12581,0.1389,0.11272
362,0.075758,0.082257,0.069259
363,0.29282,0.34854,0.23709
364,-0.2597,-0.04109,-0.47831
365,0.78653,1.0575,0.51551
366,-2.1648,-0.17035,-4.1593
367,-Inf,NaN,NaN
368,NaN,NaN,NaN
369,NaN,NaN,NaN
370,NaN,NaN,NaN
371,NaN,NaN,NaN
372,NaN,NaN,NaN
373,NaN,NaN,NaN
374,NaN,NaN,NaN
375,NaN,NaN,NaN
376,NaN,NaN,NaN
377,NaN,NaN,NaN
378,NaN,NaN,NaN
379,NaN,NaN,NaN
380,NaN,NaN,NaN
381,NaN,NaN,NaN
382,NaN,NaN,NaN
383,NaN,NaN,NaN
384,NaN,NaN,NaN
385,NaN,NaN,NaN
386,NaN,NaN,NaN
387,NaN,NaN,NaN
388,NaN,NaN,NaN
389,NaN,NaN,NaN
390,NaN,NaN,NaN
391,NaN,NaN,NaN
392,NaN,NaN,NaN
393,NaN,NaN,NaN
394,NaN,NaN,NaN
395,NaN,NaN,NaN
396,NaN,NaN,NaN
397,NaN,NaN,NaN
398,NaN,NaN,NaN
399,NaN,NaN,NaN
400,NaN,NaN,NaN
401,NaN,NaN,NaN
402,NaN,NaN,NaN
403,NaN,NaN,NaN
404,NaN,NaN,NaN
405,NaN,NaN,NaN
406,NaN,NaN,NaN
407,NaN,NaN,NaN
408,NaN,NaN,NaN
409,NaN,NaN,NaN
410,NaN,NaN,NaN
411,NaN,NaN,NaN
412,NaN,NaN,NaN
413,NaN,NaN,NaN
414,NaN,NaN,NaN
415,NaN,NaN,NaN
416,NaN,NaN,NaN
417,NaN,NaN,NaN
418,NaN,NaN,NaN
419,NaN,NaN,NaN
420,NaN,NaN,NaN
421,NaN,NaN,NaN
422,NaN,NaN,NaN
423,NaN,NaN,NaN
424,NaN,NaN,NaN
425,NaN,NaN,NaN
426,NaN,NaN,NaN
427,NaN,NaN,NaN
428,NaN,NaN,NaN
429,NaN,NaN,NaN
430,NaN,NaN,NaN
431,NaN,NaN,NaN
432,NaN,NaN,NaN
433,NaN,NaN,NaN
434,NaN,NaN,NaN
435,NaN,NaN,NaN
436,NaN,NaN,NaN
437,NaN,NaN,NaN
438,NaN,NaN,NaN
439,NaN,NaN,NaN
440,NaN,NaN,NaN
441,NaN,NaN,NaN
442,NaN,NaN,NaN
443,NaN,NaN,NaN
444,NaN,NaN,NaN
445,NaN,NaN,NaN
446,NaN,NaN,NaN
447,NaN,NaN,NaN
448,NaN,NaN,NaN
449,NaN,NaN,NaN
450,NaN,NaN,NaN
451,NaN,NaN,NaN
452,NaN,NaN,NaN
453,NaN,NaN,NaN
454,NaN,NaN,NaN
455,NaN,NaN,NaN
456,NaN,NaN,NaN
457,NaN,NaN,NaN
458,NaN,NaN,NaN
459,NaN,NaN,NaN
460,NaN,NaN,NaN
461,NaN,NaN,NaN
462,NaN,NaN,NaN
463,NaN,NaN,NaN
464,NaN,NaN,NaN
465,NaN,NaN,NaN
466,NaN,NaN,NaN
467,NaN,NaN,NaN
468,NaN,NaN,NaN
469,NaN,NaN,NaN
470,NaN,NaN,NaN
471,NaN,NaN,NaN
472,NaN,NaN,NaN
473,NaN,NaN,NaN
474,NaN,NaN,NaN
475,NaN,NaN,NaN
476,NaN,NaN,NaN
477,NaN,NaN,NaN
478,NaN,NaN,NaN
479,NaN,NaN,NaN
480,NaN,NaN,NaN
481,NaN,NaN,NaN
482,NaN,NaN,NaN
483,NaN,NaN,NaN
484,NaN,NaN,NaN
485,NaN,NaN,NaN
486,NaN,NaN,NaN
487,NaN,NaN,NaN
488,NaN,NaN,NaN
489,NaN,NaN,NaN
490,NaN,NaN,NaN
491,NaN,NaN,NaN
492,NaN,NaN,NaN
493,NaN,NaN,NaN
494,NaN,NaN,NaN
495,NaN,NaN,NaN
496,NaN,NaN,NaN
497,NaN,NaN,NaN
498,NaN,NaN,NaN
499,NaN,NaN,NaN
500,NaN,NaN,NaN
501,NaN,NaN,NaN
502,NaN,NaN,NaN
503,NaN,NaN,NaN
504,NaN,NaN,NaN
505,NaN,NaN,NaN
506,NaN,NaN,NaN
507,NaN,NaN,NaN
508,NaN,NaN,NaN
509,NaN,NaN,NaN
510,NaN,NaN,NaN
511,NaN,NaN,NaN
512,NaN,NaN,NaN
513,NaN,NaN,NaN
514,NaN,NaN,NaN
515,NaN,NaN,NaN
516,NaN,NaN,NaN
517,NaN,NaN,NaN
518,NaN,NaN,NaN
519,NaN,NaN,NaN
520,NaN,NaN,NaN
521,NaN,NaN,NaN
522,NaN,NaN,NaN
523,NaN,NaN,NaN
524,NaN,NaN,NaN
525,NaN,NaN,NaN
526,NaN,NaN,NaN
527,NaN,NaN,NaN
528,NaN,NaN,NaN
529,NaN,NaN,NaN
530,NaN,NaN,NaN
531,NaN,NaN,NaN
532,NaN,NaN,NaN
533,NaN,NaN,NaN
534,NaN,NaN,NaN
535,NaN,NaN,NaN
536,NaN,NaN,NaN
537,NaN,NaN,NaN
538,NaN,NaN,NaN
539,NaN,NaN,NaN
540,NaN,NaN,NaN
541,NaN,NaN,NaN
542,NaN,NaN,NaN
543,NaN,NaN,NaN
544,NaN,NaN,NaN
545,NaN,NaN,NaN
546,NaN,NaN,NaN
547,NaN,NaN,NaN
548,NaN,NaN,NaN
549,NaN,NaN,NaN
550,NaN,NaN,NaN
551,NaN,NaN,NaN
552,NaN,NaN,NaN
553,NaN,NaN,NaN
554,NaN,NaN,NaN
555,NaN,NaN,NaN
556,NaN,NaN,NaN
557,NaN,NaN,NaN
558,NaN,NaN,NaN
559,NaN,NaN,NaN
560,NaN,NaN,NaN
561,NaN,NaN,NaN
562,NaN,NaN,NaN
563,NaN,NaN,NaN
564,NaN,NaN,NaN
565,NaN,NaN,NaN
566,NaN,NaN,NaN
567,NaN,NaN,NaN
568,NaN,NaN,NaN
569,NaN,NaN,NaN
570,NaN,NaN,NaN
571,NaN,NaN,NaN
572,NaN,NaN,NaN
573,NaN,NaN,NaN
574,NaN,NaN,NaN
575,NaN,NaN,NaN
576,NaN,NaN,NaN
577,NaN,NaN,NaN
578,NaN,NaN,NaN
579,NaN,NaN,NaN
580,NaN,NaN,NaN
581,NaN,NaN,NaN
582,NaN,NaN,NaN
583,NaN,NaN,NaN
584,NaN,NaN,NaN
585,NaN,NaN,NaN
586,NaN,NaN,NaN
587,NaN,NaN,NaN
588,NaN,NaN,NaN
589,NaN,NaN,NaN
590,NaN,NaN,NaN
591,NaN,NaN,NaN
592,NaN,NaN,NaN
593,NaN,NaN,NaN
594,NaN,NaN,NaN
595,NaN,NaN,NaN
596,NaN,NaN,NaN
597,NaN,NaN,NaN
598,NaN,NaN,NaN
599,NaN,NaN,NaN
600,NaN,NaN,NaN
601,NaN,NaN,NaN
602,NaN,NaN,NaN
603,NaN,NaN,NaN
604,NaN,NaN,NaN
605,NaN,NaN,NaN
606,NaN,NaN,NaN
607,NaN,NaN,NaN
608,NaN,NaN,NaN
609,NaN,NaN,NaN
610,NaN,NaN,NaN
611,NaN,NaN,NaN
612,NaN,NaN,NaN
613,NaN,NaN,NaN
614,NaN,NaN,NaN
615,NaN,NaN,NaN
616,NaN,NaN,NaN
617,NaN,NaN,NaN
618,NaN,NaN,NaN
619,NaN,NaN,NaN
620,NaN,NaN,NaN
621,NaN,NaN,NaN
622,NaN,NaN,NaN
623,NaN,NaN,NaN
624,NaN,NaN,NaN
625,NaN,NaN,NaN
626,NaN,NaN,NaN
627,NaN,NaN,NaN
628,NaN,NaN,NaN
629,NaN,NaN,NaN
630,NaN,NaN,NaN
631,NaN,NaN,NaN
632,NaN,NaN,NaN
633,NaN,NaN,NaN
634,NaN,NaN,NaN
635,NaN,NaN,NaN
636,NaN,NaN,NaN
637,NaN,NaN,NaN
638,NaN,NaN,NaN
639,NaN,NaN,NaN
640,NaN,NaN,NaN
641,NaN,NaN,NaN
642,NaN,NaN,NaN
643,NaN,NaN,NaN
644,NaN,NaN,NaN
645,NaN,NaN,NaN
646,NaN,NaN,NaN
647,NaN,NaN,NaN
648,NaN,NaN,NaN
649,NaN,NaN,NaN
650,NaN,NaN,NaN
651,NaN,NaN,NaN
652,NaN,NaN,NaN
653,NaN,NaN,NaN
654,NaN,NaN,NaN
655,NaN,NaN,NaN
656,NaN,NaN,NaN
657,NaN,NaN,NaN
658,NaN,NaN,NaN
659,NaN,NaN,NaN
660,NaN,NaN,NaN
661,NaN,NaN,NaN
662,NaN,NaN,NaN
663,NaN,NaN,NaN
664,NaN,NaN,NaN
665,NaN,NaN,NaN
666,NaN,NaN,NaN
667,NaN,NaN,NaN
668,NaN,NaN,NaN
669,NaN,NaN,NaN
670,NaN,NaN,NaN
671,NaN,NaN,NaN
672,NaN,NaN,NaN
673,NaN,NaN,NaN
674,NaN,NaN,NaN
675,NaN,NaN,NaN
676,NaN,NaN,NaN
677,NaN,NaN,NaN
678,NaN,NaN,NaN
679,NaN,NaN,NaN
680,NaN,NaN,NaN
681,NaN,NaN,NaN
682,NaN,NaN,NaN
683,NaN,NaN,NaN
684,NaN,NaN,NaN
685,NaN,NaN,NaN
686,NaN,NaN,NaN
687,NaN,NaN,NaN
688,NaN,NaN,NaN
689,NaN,NaN,NaN
690,NaN,NaN,NaN
691,NaN,NaN,NaN
692,NaN,NaN,NaN
693,NaN,NaN,NaN
694,NaN,NaN,NaN
695,NaN,NaN,NaN
696,NaN,NaN,NaN
697,NaN,NaN,NaN
698,NaN,NaN,NaN
699,NaN,NaN,NaN
700,NaN,NaN,NaN
701,NaN,NaN,NaN
702,NaN,NaN,NaN
703,NaN,NaN,NaN
704,NaN,NaN,NaN
705,NaN,NaN,NaN
706,NaN,NaN,NaN
707,NaN,NaN,NaN
708,NaN,NaN,NaN
709,NaN,NaN,NaN
710,NaN,NaN,NaN
711,NaN,NaN,NaN
712,NaN,NaN,NaN
713,NaN,NaN,NaN
714,NaN,NaN,NaN
715,NaN,NaN,NaN
716,NaN,NaN,NaN
717,NaN,NaN,NaN
718,NaN,NaN,NaN
719,NaN,NaN,NaN
720,NaN,NaN,NaN
721,NaN,NaN,NaN
722,NaN,NaN,NaN
723,NaN,NaN,NaN
724,NaN,NaN,NaN
725,NaN,NaN,NaN
726,NaN,NaN,NaN
727,NaN,NaN,NaN
728,NaN,NaN,NaN
729,NaN,NaN,NaN
730,NaN,NaN,NaN
731,NaN,NaN,NaN
732,NaN,NaN,NaN
733,NaN,NaN,NaN
734,NaN,NaN,NaN
735,NaN,NaN,NaN
736,NaN,NaN,NaN
737,NaN,NaN,NaN
738,NaN,NaN,NaN
739,NaN,NaN,NaN
740,NaN,NaN,NaN
741,NaN,NaN,NaN
742,NaN,NaN,NaN
743,NaN,NaN,NaN
744,NaN,NaN,NaN
745,NaN,NaN,NaN
746,NaN,NaN,NaN
747,NaN,NaN,NaN
748,NaN,NaN,NaN
749,NaN,NaN,NaN
750,NaN,NaN,NaN
751,NaN,NaN,NaN
752,NaN,NaN,NaN
753,NaN,NaN,NaN
754,NaN,NaN,NaN
755,NaN,NaN,NaN
756,NaN,NaN,NaN
757,NaN,NaN,NaN
758,NaN,NaN,NaN
759,NaN,NaN,NaN
760,NaN,NaN,NaN
761,NaN,NaN,NaN
762,NaN,NaN,NaN
763,NaN,NaN,NaN
764,NaN,NaN,NaN
765,NaN,NaN,NaN
766,NaN,NaN,NaN
767,NaN,NaN,NaN
768,NaN,NaN,NaN
769,NaN,NaN,NaN
770,NaN,NaN,NaN
771,NaN,NaN,NaN
772,NaN,NaN,NaN
773,NaN,NaN,NaN
774,NaN,NaN,NaN
775,NaN,NaN,NaN
776,NaN,NaN,NaN
777,NaN,NaN,NaN
778,NaN,NaN,NaN
779,NaN,NaN,NaN
780,NaN,NaN,NaN
781,NaN,NaN,NaN
782,NaN,NaN,NaN
783,NaN,NaN,NaN
784,NaN,NaN,NaN
785,NaN,NaN,NaN
786,NaN,NaN,NaN
787,NaN,NaN,NaN
788,NaN,NaN,NaN
789,NaN,NaN,NaN
790,NaN,NaN,NaN
791,NaN,NaN,NaN
792,NaN,NaN,NaN
793,NaN,NaN,NaN
794,NaN,NaN,NaN
795,NaN,NaN,NaN
796,NaN,NaN,NaN
797,NaN,NaN,NaN
798,NaN,NaN,NaN
799,NaN,NaN,NaN
800,NaN,NaN,NaN
801,NaN,NaN,NaN
802,NaN,NaN,NaN
803,NaN,NaN,NaN
804,NaN,NaN,NaN
805,NaN,NaN,NaN
806,NaN,NaN,NaN
807,NaN,NaN,NaN
808,NaN,NaN,NaN
809,NaN,NaN,NaN
810,NaN,NaN,NaN
811,NaN,NaN,NaN
812,NaN,NaN,NaN
813,NaN,NaN,NaN
814,NaN,NaN,NaN
815,NaN,NaN,NaN
816,NaN,NaN,NaN
817,NaN,NaN,NaN
818,NaN,NaN,NaN
819,NaN,NaN,NaN
820,NaN,NaN,NaN
821,NaN,NaN,NaN
822,NaN,NaN,NaN
823,NaN,NaN,NaN
824,NaN,NaN,NaN
825,NaN,NaN,NaN
826,NaN,NaN,NaN
827,NaN,NaN,NaN
828,NaN,NaN,NaN
829,NaN,NaN,NaN
830,NaN,NaN,NaN
831,NaN,NaN,NaN
832,NaN,NaN,NaN
833,NaN,NaN,NaN
834,NaN,NaN,NaN
835,NaN,NaN,NaN
836,NaN,NaN,NaN
837,NaN,NaN,NaN
838,NaN,NaN,NaN
839,NaN,NaN,NaN
840,NaN,NaN,NaN
841,NaN,NaN,NaN
842,NaN,NaN,NaN
843,NaN,NaN,NaN
844,NaN,NaN,NaN
845,NaN,NaN,NaN
846,NaN,NaN,NaN
847,NaN,NaN,NaN
848,NaN,NaN,NaN
849,NaN,NaN,NaN
850,NaN,NaN,NaN
851,NaN,NaN,NaN
852,NaN,NaN,NaN
853,NaN,NaN,NaN
854,NaN,NaN,NaN
855,NaN,NaN,NaN
856,NaN,NaN,NaN
857,NaN,NaN,NaN
858,NaN,NaN,NaN
859,NaN,NaN,NaN
860,NaN,NaN,NaN
861,NaN,NaN,NaN
862,NaN,NaN,NaN
863,NaN,NaN,NaN
864,NaN,NaN,NaN
865,NaN,NaN,NaN
866,NaN,NaN,NaN
867,NaN,NaN,NaN
868,NaN,NaN,NaN
869,NaN,NaN,NaN
870,NaN,NaN,NaN
871,NaN,NaN,NaN
872,NaN,NaN,NaN
873,NaN,NaN,NaN
874,NaN,NaN,NaN
875,NaN,NaN,NaN
876,NaN,NaN,NaN
877,NaN,NaN,NaN
878,NaN,NaN,NaN
879,NaN,NaN,NaN
880,NaN,NaN,NaN
881,NaN,NaN,NaN
882,NaN,NaN,NaN
883,NaN,NaN,NaN
884,NaN,NaN,NaN
885,NaN,NaN,NaN
886,NaN,NaN,NaN
887,NaN,NaN,NaN
888,NaN,NaN,NaN
889,NaN,NaN,NaN
890,NaN,NaN,NaN
891,NaN,NaN,NaN
892,NaN,NaN,NaN
893,NaN,NaN,NaN
894,NaN,NaN,NaN
895,NaN,NaN,NaN
896,NaN,NaN,NaN
897,NaN,NaN,NaN
898,NaN,NaN,NaN
899,NaN,NaN,NaN
900,NaN,NaN,NaN
901,NaN,NaN,NaN
902,NaN,NaN,NaN
903,NaN,NaN,NaN
904,NaN,NaN,NaN
905,NaN,NaN,NaN
906,NaN,NaN,NaN
907,NaN,NaN,NaN
908,NaN,NaN,NaN
909,NaN,NaN,NaN
910,NaN,NaN,NaN
911,NaN,NaN,NaN
912,NaN,NaN,NaN
913,NaN,NaN,NaN
914,NaN,NaN,NaN
915,NaN,NaN,NaN
916,NaN,NaN,NaN
917,NaN,NaN,NaN
918,NaN,NaN,NaN
919,NaN,NaN,NaN
920,NaN,NaN,NaN
921,NaN,NaN,NaN
922,NaN,NaN,NaN
923,NaN,NaN,NaN
924,NaN,NaN,NaN
925,NaN,NaN,NaN
926,NaN,NaN,NaN
927,NaN,NaN,NaN
928,NaN,NaN,NaN
929,NaN,NaN,NaN
930,NaN,NaN,NaN
931,NaN,NaN,NaN
932,NaN,NaN,NaN
933,NaN,NaN,NaN
934,NaN,NaN,NaN
935,NaN,NaN,NaN
936,NaN,NaN,NaN
937,NaN,NaN,NaN
938,NaN,NaN,NaN
939,NaN,NaN,NaN
940,NaN,NaN,NaN
941,NaN,NaN,NaN
942,NaN,NaN,NaN
943,NaN,NaN,NaN
944,NaN,NaN,NaN
945,NaN,NaN,NaN
946,NaN,NaN,NaN
947,NaN,NaN,NaN
948,NaN,NaN,NaN
949,NaN,NaN,NaN
950,NaN,NaN,NaN
951,NaN,NaN,NaN
952,NaN,NaN,NaN
953,NaN,NaN,NaN
954,NaN,NaN,NaN
955,NaN,NaN,NaN
956,NaN,NaN,NaN
957,NaN,NaN,NaN
958,NaN,NaN,NaN
959,NaN,NaN,NaN
960,NaN,NaN,NaN
961,NaN,NaN,NaN
962,NaN,NaN,NaN
963,NaN,NaN,NaN
964,NaN,NaN,NaN
965,NaN,NaN,NaN
966,NaN,NaN,NaN
967,NaN,NaN,NaN
968,NaN,NaN,NaN
969,NaN,NaN,NaN
970,NaN,NaN,NaN
971,NaN,NaN,NaN
972,NaN,NaN,NaN
973,NaN,NaN,NaN
974,NaN,NaN,NaN
975,NaN,NaN,NaN
976,NaN,NaN,NaN
977,NaN,NaN,NaN
978,NaN,NaN,NaN
979,NaN,NaN,NaN
980,NaN,NaN,NaN
981,NaN,NaN,NaN
982,NaN,NaN,NaN
983,NaN,NaN,NaN
984,NaN,NaN,NaN
985,NaN,NaN,NaN
986,NaN,NaN,NaN
987,NaN,NaN,NaN
988,NaN,NaN,NaN
989,NaN,NaN,NaN
990,NaN,NaN,NaN
991,NaN,NaN,NaN
992,NaN,NaN,NaN
993,NaN,NaN,NaN
994,NaN,NaN,NaN
995,NaN,NaN,NaN
996,NaN,NaN,NaN
997,NaN,NaN,NaN
998,NaN,NaN,NaN
999,NaN,NaN,NaN
1000,NaN,NaN,NaN
1001,NaN,NaN,NaN
1002,NaN,NaN,NaN
1003,NaN,NaN,NaN
1004,NaN,NaN,NaN
1005,NaN,NaN,NaN
1006,NaN,NaN,NaN
1007,NaN,NaN,NaN
1008,NaN,NaN,NaN
1009,NaN,NaN,NaN
1010,NaN,NaN,NaN
1011,NaN,NaN,NaN
1012,NaN,NaN,NaN
1013,NaN,NaN,NaN
1014,NaN,NaN,NaN
1015,NaN,NaN,NaN
1016,NaN,NaN,NaN
1017,NaN,NaN,NaN
1018,NaN,NaN,NaN
1019,NaN,NaN,NaN
1020,NaN,NaN,NaN
1021,NaN,NaN,NaN
1022,NaN,NaN,NaN
1023,NaN,NaN,NaN
1024,NaN,NaN,NaN
1025,NaN,NaN,NaN
1026,NaN,NaN,NaN
1027,NaN,NaN,NaN
1028,NaN,NaN,NaN
1029,NaN,NaN,NaN
1030,NaN,NaN,NaN
1031,NaN,NaN,NaN
1032,NaN,NaN,NaN
1033,NaN,NaN,NaN
1034,NaN,NaN,NaN
1035,NaN,NaN,NaN
1036,NaN,NaN,NaN
1037,NaN,NaN,NaN
1038,NaN,NaN,NaN
1039,NaN,NaN,NaN
1040,NaN,NaN,NaN
1041,NaN,NaN,NaN
1042,NaN,NaN,NaN
1043,NaN,NaN,NaN
1044,NaN,NaN,NaN
1045,NaN,NaN,NaN
1046,NaN,NaN,NaN
1047,NaN,NaN,NaN
1048,NaN,NaN,NaN
1049,NaN,NaN,NaN
1050,NaN,NaN,NaN
1051,NaN,NaN,NaN
1052,NaN,NaN,NaN
1053,NaN,NaN,NaN
1054,NaN,NaN,NaN
1055,NaN,NaN,NaN
1056,NaN,NaN,NaN
1057,NaN,NaN,NaN
1058,NaN,NaN,NaN
1059,NaN,NaN,NaN
1060,NaN,NaN,NaN
1061,NaN,NaN,NaN
1062,NaN,NaN,NaN
1063,NaN,NaN,NaN
1064,NaN,NaN,NaN
1065,NaN,NaN,NaN
1066,NaN,NaN,NaN
1067,NaN,NaN,NaN
1068,NaN,NaN,NaN
1069,NaN,NaN,NaN
1070,NaN,NaN,NaN
1071,NaN,NaN,NaN
1072,NaN,NaN,NaN
1073,NaN,NaN,NaN
1074,NaN,NaN,NaN
1075,NaN,NaN,NaN
1076,NaN,NaN,NaN
1077,NaN,NaN,NaN
1078,NaN,NaN,NaN
1079,NaN,NaN,NaN
1080,NaN,NaN,NaN
1081,NaN,NaN,NaN
1082,NaN,NaN,NaN
1083,NaN,NaN,NaN
1084,NaN,NaN,NaN
1085,NaN,NaN,NaN
1086,NaN,NaN,NaN
1087,NaN,NaN,NaN
1088,NaN,NaN,NaN
1089,NaN,NaN,NaN
1090,NaN,NaN,NaN
1091,NaN,NaN,NaN
1092,NaN,NaN,NaN
1093,NaN,NaN,NaN
1094,NaN,NaN,NaN
1095,NaN,NaN,NaN
1096,NaN,NaN,NaN
1097,NaN,NaN,NaN
1098,NaN,NaN,NaN
1099,NaN,NaN,NaN
1100,NaN,NaN,NaN
1101,NaN,NaN,NaN
1102,NaN,NaN,NaN
1103,NaN,NaN,NaN
1104,NaN,NaN,NaN
1105,NaN,NaN,NaN
1106,NaN,NaN,NaN
1107,NaN,NaN,NaN
1108,NaN,NaN,NaN
1109,NaN,NaN,NaN
1110,NaN,NaN,NaN
1111,NaN,NaN,NaN
1112,NaN,NaN,NaN
1113,NaN,NaN,NaN
1114,NaN,NaN,NaN


==> mi_ogl.csv <==
x,sta,asc,alt
1,0.18012,0.18095,0.18675
2,0.18012,0.18097,0.18687
3,0.18012,0.18099,0.18699
4,0.18012,0.181,0.1871
5,0.18012,0.18102,0.18722
6,0.18012,0.18103,0.18734
7,0.18012,0.18105,0.18746
8,0.18012,0.18106,0.18758
9,0.18012,0.18108,0.1877
10,0.18012,0.18109,0.18782
11,0.18012,0.18111,0.18793
12,0.18012,0.18112,0.18805
13,0.18012,0.18114,0.18817
14,0.18012,0.18116,0.18829
15,0.18012,0.18117,0.18841
16,0.18012,0.18119,0.18852
17,0.18012,0.1812,0.18864
18,0.18012,0.18122,0.18876
19,0.18012,0.18123,0.18888
20,0.18012,0.18125,0.189
21,0.18012,0.18126,0.18911
22,0.18012,0.18128,0.18923
23,0.18012,0.18129,0.18935
24,0.18012,0.18131,0.18946
25,0.18012,0.18132,0.18958
26,0.18012,0.18134,0.1897
27,0.18012,0.18136,0.18981
28,0.18012,0.18137,0.18993
29,0.18012,0.18139,0.19005
30,0.18012,0.1814,0.19016
31,0.18012,0.18142,0.19028
32,0.18012,0.18143,0.1904
33,0.18012,0.18145,0.19051
34,0.18012,0.18146,0.19063
35,0.18012,0.18148,0.19074
36,0.18012,0.18149,0.19086
37,0.18012,0.18151,0.19098
38,0.18012,0.18153,0.19109
39,0.18012,0.18154,0.19121
40,0.18012,0.18156,0.19132
41,0.18012,0.18157,0.19144
42,0.18012,0.18159,0.19155
43,0.18012,0.1816,0.19167
44,0.18012,0.18162,0.19178
45,0.18012,0.18163,0.1919
46,0.18012,0.18165,0.19201
47,0.18012,0.18166,0.19213
48,0.18012,0.18168,0.19224
49,0.18012,0.1817,0.19235
50,0.18012,0.18171,0.19247
51,0.18012,0.18173,0.19258
52,0.18012,0.18174,0.19269
53,0.18012,0.18176,0.19281
54,0.18012,0.18177,0.19292
55,0.18012,0.18179,0.19303
56,0.18012,0.1818,0.19315
57,0.18012,0.18276,0.19982
58,0.18012,0.18278,0.19992
59,0.18012,0.18279,0.20002
60,0.18012,0.18281,0.20012
61,0.18012,0.18282,0.20022
62,0.18012,0.18284,0.20032
63,0.18012,0.18285,0.20042
64,0.18012,0.18287,0.20052
65,0.18012,0.18288,0.20062
66,0.18012,0.1829,0.20072
67,0.18012,0.18291,0.20082
68,0.18012,0.18293,0.20092
69,0.18012,0.18295,0.20102
70,0.18012,0.18296,0.20112
71,0.18012,0.18298,0.20122
72,0.18012,0.18299,0.20132
73,0.18012,0.18301,0.20141
74,0.18012,0.18302,0.20151
75,0.18012,0.18304,0.20161
76,0.18012,0.18305,0.20171
77,0.18012,0.18307,0.2018
78,0.18012,0.18308,0.2019
79,0.18012,0.1831,0.202
80,0.18012,0.18312,0.20209
81,0.18012,0.18313,0.20219
82,0.18012,0.18315,0.20228
83,0.18012,0.18316,0.20238
84,0.18012,0.18318,0.20247
85,0.18012,0.18319,0.20257
86,0.18012,0.18321,0.20266
87,0.18012,0.18322,0.20276
88,0.18012,0.18324,0.20285
89,0.18012,0.18325,0.20295
90,0.18012,0.18327,0.20304
91,0.18012,0.18329,0.20313
92,0.18012,0.1833,0.20323
93,0.18012,0.18332,0.20332
94,0.18012,0.18333,0.20341
95,0.18012,0.18335,0.2035
96,0.18012,0.18336,0.2036
97,0.18012,0.18338,0.20369
98,0.18012,0.18339,0.20378
99,0.18012,0.18341,0.20387
100,0.18012,0.18342,0.20396
101,0.18012,0.18344,0.20405
102,0.18012,0.18345,0.20414
103,0.18012,0.18347,0.20423
104,0.18012,0.18349,0.20432
105,0.18012,0.1835,0.20441
106,0.18012,0.18352,0.2045
107,0.18012,0.18353,0.20459
108,0.18012,0.18355,0.20468
109,0.18012,0.18356,0.20477
110,0.18012,0.18358,0.20486
111,0.18012,0.18359,0.20494
112,0.18012,0.18361,0.20503
113,0.18012,0.18362,0.20512
114,0.18012,0.18458,0.20995
115,0.18012,0.1846,0.21002
116,0.18012,0.18461,0.21008
117,0.18012,0.18463,0.21015
118,0.18012,0.18464,0.21022
119,0.18012,0.18466,0.21028
120,0.18012,0.18467,0.21035
121,0.18012,0.18469,0.21041
122,0.18012,0.18471,0.21048
123,0.18012,0.18472,0.21055
124,0.18012,0.18474,0.21061
125,0.18012,0.18475,0.21067
126,0.18012,0.18477,0.21074
127,0.18012,0.18478,0.2108
128,0.18012,0.1848,0.21087
129,0.18012,0.18481,0.21093
130,0.18012,0.18483,0.21099
131,0.18012,0.18484,0.21105
132,0.18012,0.18486,0.21112
133,0.18012,0.18487,0.21118
134,0.18012,0.18489,0.21124
135,0.18012,0.18491,0.2113
136,0.18012,0.18492,0.21136
137,0.18012,0.18494,0.21142
138,0.18012,0.18495,0.21148
139,0.18012,0.18497,0.21154
140,0.18012,0.18498,0.2116
141,0.18012,0.185,0.21166
142,0.18012,0.18501,0.21172
143,0.18012,0.18503,0.21177
144,0.18012,0.18504,0.21183
145,0.18012,0.18506,0.21189
146,0.18012,0.18508,0.21195
147,0.18012,0.18509,0.212
148,0.18012,0.18511,0.21206
149,0.18012,0.18512,0.21211
150,0.18012,0.18514,0.21217
151,0.18012,0.18515,0.21222
152,0.18012,0.18517,0.21228
153,0.18012,0.18518,0.21233
154,0.18012,0.1852,0.21239
155,0.18012,0.18521,0.21244
156,0.18012,0.18523,0.21249
157,0.18012,0.18525,0.21255
158,0.18012,0.18526,0.2126
159,0.18012,0.18528,0.21265
160,0.18012,0.18529,0.2127
161,0.18012,0.18531,0.21276
162,0.18012,0.18532,0.21281
163,0.18012,0.18534,0.21286
164,0.18012,0.18535,0.21291
165,0.18012,0.18537,0.21296
166,0.18012,0.18538,0.21301
167,0.18012,0.1854,0.21306
168,0.18012,0.18542,0.21311
169,0.18012,0.18543,0.21315
170,0.18012,0.18545,0.2132
171,0.18012,0.1864,0.21544
172,0.18012,0.18642,0.21546
173,0.18012,0.18643,0.21549
174,0.18012,0.18645,0.21551
175,0.18012,0.18646,0.21553
176,0.18012,0.18648,0.21555
177,0.18012,0.1865,0.21557
178,0.18012,0.18651,0.2156
179,0.18012,0.18653,0.21562
180,0.18012,0.18654,0.21564
181,0.18012,0.18656,0.21566
182,0.18012,0.18657,0.21568
183,0.18012,0.18659,0.2157
184,0.18012,0.1866,0.21571
185,0.18012,0.18662,0.21573
186,0.18012,0.18663,0.21575
187,0.18012,0.18665,0.21577
188,0.18012,0.18667,0.21579
189,0.18012,0.18668,0.2158
190,0.18012,0.1867,0.21582
191,0.18012,0.18671,0.21584
192,0.18012,0.18673,0.21585
193,0.18012,0.18674,0.21587
194,0.18012,0.18676,0.21588
195,0.18012,0.18677,0.2159
196,0.18012,0.18679,0.21591
197,0.18012,0.1868,0.21592
198,0.18012,0.18682,0.21594
199,0.18012,0.18684,0.21595
200,0.18012,0.18685,0.21596
201,0.18012,0.18687,0.21597
202,0.18012,0.18688,0.21599
203,0.18012,0.1869,0.216
204,0.18012,0.18691,0.21601
205,0.18012,0.18693,0.21602
206,0.18012,0.18694,0.21603
207,0.18012,0.18696,0.21604
208,0.18012,0.18697,0.21605
209,0.18012,0.18699,0.21606
210,0.18012,0.187,0.21606
211,0.18012,0.18702,0.21607
212,0.18012,0.18704,0.21608
213,0.18012,0.18705,0.21609
214,0.18012,0.18707,0.21609
215,0.18012,0.18708,0.2161
216,0.18012,0.1871,0.21611
217,0.18012,0.18711,0.21611
218,0.18012,0.18713,0.21612
219,0.18012,0.18714,0.21612
220,0.18012,0.18716,0.21612
221,0.18012,0.18717,0.21613
222,0.18012,0.18719,0.21613
223,0.18012,0.18721,0.21614
224,0.18012,0.18722,0.21614
225,0.18012,0.18724,0.21614
226,0.18012,0.18725,0.21614
227,0.18012,0.18822,0.21544
228,0.18012,0.18824,0.21541
229,0.18012,0.18826,0.21539
230,0.18012,0.18827,0.21536
231,0.18012,0.18829,0.21534
232,0.18012,0.1883,0.21531
233,0.18012,0.18832,0.21529
234,0.18012,0.18833,0.21526
235,0.18012,0.18835,0.21523
236,0.18012,0.18836,0.21521
237,0.18012,0.18838,0.21518
238,0.18012,0.18839,0.21515
239,0.18012,0.18841,0.21512
240,0.18012,0.18842,0.21509
241,0.18012,0.18844,0.21506
242,0.18012,0.18846,0.21504
243,0.18012,0.18847,0.21501
244,0.18012,0.18849,0.21497
245,0.18012,0.1885,0.21494
246,0.18012,0.18852,0.21491
247,0.18012,0.18853,0.21488
248,0.18012,0.18855,0.21485
249,0.18012,0.18856,0.21482
250,0.18012,0.18858,0.21478
251,0.18012,0.18859,0.21475
252,0.18012,0.18861,0.21472
253,0.18012,0.18863,0.21468
254,0.18012,0.18864,0.21465
255,0.18012,0.18866,0.21461
256,0.18012,0.18867,0.21458
257,0.18012,0.18869,0.21454
258,0.18012,0.1887,0.21451
259,0.18012,0.18872,0.21447
260,0.18012,0.18873,0.21443
261,0.18012,0.18875,0.2144
262,0.18012,0.18876,0.21436
263,0.18012,0.18878,0.21432
264,0.18012,0.1888,0.21428
265,0.18012,0.18881,0.21424
266,0.18012,0.18883,0.21421
267,0.18012,0.18884,0.21417
268,0.18012,0.18886,0.21413
269,0.18012,0.18887,0.21409
270,0.18012,0.18889,0.21405
271,0.18012,0.1889,0.214
272,0.18012,0.18892,0.21396
273,0.18012,0.18893,0.21392
274,0.18012,0.18895,0.21388
275,0.18012,0.18897,0.21384
276,0.18012,0.18898,0.21379
277,0.18012,0.189,0.21375
278,0.18012,0.18901,0.21371
279,0.18012,0.18903,0.21366
280,0.18012,0.18904,0.21362
281,0.18012,0.18906,0.21357
282,0.18012,0.18907,0.21353
283,0.18012,0.19005,0.20995
284,0.18012,0.19006,0.20988
285,0.18012,0.19008,0.20981
286,0.18012,0.19009,0.20974
287,0.18012,0.19011,0.20967
288,0.18012,0.19012,0.2096
289,0.18012,0.19014,0.20953
290,0.18012,0.19015,0.20946
291,0.18012,0.19017,0.20939
292,0.18012,0.19018,0.20932
293,0.18012,0.1902,0.20925
294,0.18012,0.19022,0.20918
295,0.18012,0.19023,0.20911
296,0.18012,0.19025,0.20904
297,0.18012,0.19026,0.20896
298,0.18012,0.19028,0.20889
299,0.18012,0.19029,0.20882
300,0.18012,0.19031,0.20874
301,0.18012,0.19032,0.20867
302,0.18012,0.19034,0.2086
303,0.18012,0.19035,0.20852
304,0.18012,0.19037,0.20845
305,0.18012,0.19039,0.20837
306,0.18012,0.1904,0.2083
307,0.18012,0.19042,0.20822
308,0.18012,0.19043,0.20815
309,0.18012,0.19045,0.20807
310,0.18012,0.19046,0.20799
311,0.18012,0.19048,0.20792
312,0.18012,0.19049,0.20784
313,0.18012,0.19051,0.20776
314,0.18012,0.19052,0.20768
315,0.18012,0.19054,0.2076
316,0.18012,0.19055,0.20753
317,0.18012,0.19057,0.20745
318,0.18012,0.19059,0.20737
319,0.18012,0.1906,0.20729
320,0.18012,0.19062,0.20721
321,0.18012,0.19063,0.20713
322,0.18012,0.19065,0.20705
323,0.18012,0.19066,0.20697
324,0.18012,0.19068,0.20689
325,0.18012,0.19069,0.20681
326,0.18012,0.19071,0.20672
327,0.18012,0.19072,0.20664
328,0.18012,0.19074,0.20656
329,0.18012,0.19076,0.20648
330,0.18012,0.19077,0.20639
331,0.18012,0.19079,0.20631
332,0.18012,0.1908,0.20623
333,0.18012,0.19082,0.20614
334,0.18012,0.19083,0.20606
335,0.18012,0.19085,0.20598
336,0.18012,0.19086,0.20589
337,0.18012,0.19088,0.20581
338,0.18012,0.19089,0.20572
339,0.18012,0.19185,0.19992
340,0.18012,0.19187,0.19982
341,0.18012,0.19188,0.19972
342,0.18012,0.1919,0.19962
343,0.18012,0.19191,0.19951
344,0.18012,0.19193,0.19941
345,0.18012,0.19194,0.19931
346,0.18012,0.19196,0.19921
347,0.18012,0.19197,0.1991
348,0.18012,0.19199,0.199
349,0.18012,0.19201,0.1989
350,0.18012,0.19202,0.19879
351,0.18012,0.19204,0.19869
352,0.18012,0.19205,0.19859
353,0.18012,0.19207,0.19848
354,0.18012,0.19208,0.19838
355,0.18012,0.1921,0.19827
356,0.18012,0.19211,0.19817
357,0.18012,0.19213,0.19806
358,0.18012,0.19214,0.19796
359,0.18012,0.19216,0.19785
360,0.18012,0.19218,0.19775
361,0.18012,0.19219,0.19764
362,0.18012,0.19221,0.19754
363,0.18012,0.19222,0.19743
364,0.18012,0.19224,0.19732
365,0.18012,0.19225,0.19722
366,0.18012,0.19227,0.19711
367,0.18012,0.19228,0.197
368,0.18012,0.1923,0.1969
369,0.18012,0.19231,0.19679
370,0.18012,0.19233,0.19668
371,0.18012,0.19235,0.19657
372,0.18012,0.19236,0.19646
373,0.18012,0.19238,0.19636
374,0.18012,0.19239,0.19625
375,0.18012,0.19241,0.19614
376,0.18012,0.19242,0.19603
377,0.18012,0.19244,0.19592
378,0.18012,0.19245,0.19581
379,0.18012,0.19247,0.1957
380,0.18012,0.19248,0.1956
381,0.18012,0.1925,0.19549
382,0.18012,0.19252,0.19538
383,0.18012,0.19253,0.19527
384,0.18012,0.19255,0.19516
385,0.18012,0.19256,0.19505
386,0.18012,0.19258,0.19494
387,0.18012,0.19259,0.19483
388,0.18012,0.19261,0.19471
389,0.18012,0.19262,0.1946
390,0.18012,0.19264,0.19449
391,0.18012,0.19265,0.19438
392,0.18012,0.19267,0.19427
393,0.18012,0.19268,0.19416
394,0.18012,0.1927,0.19405
395,0.18012,0.19272,0.19393
396,0.18012,0.19367,0.18675
397,0.18012,0.19369,0.18663
398,0.18012,0.1937,0.18651
399,0.18012,0.19372,0.18639
400,0.18012,0.19373,0.18627
401,0.18012,0.19375,0.18615
402,0.18012,0.19377,0.18603
403,0.18012,0.19378,0.18591
404,0.18012,0.1938,0.18579
405,0.18012,0.19381,0.18567
406,0.18012,0.19383,0.18555
407,0.18012,0.19384,0.18543
408,0.18012,0.19386,0.18531
409,0.18012,0.19387,0.18519
410,0.18012,0.19389,0.18507
411,0.18012,0.1939,0.18495
412,0.18012,0.19392,0.18483
413,0.18012,0.19394,0.18471
414,0.18012,0.19395,0.18459
415,0.18012,0.19397,0.18447
416,0.18012,0.19398,0.18435
417,0.18012,0.194,0.18423
418,0.18012,0.19401,0.18411
419,0.18012,0.19403,0.18399
420,0.18012,0.19404,0.18387
421,0.18012,0.19406,0.18375
422,0.18012,0.19407,0.18363
423,0.18012,0.19409,0.18351
424,0.18012,0.1941,0.18339
425,0.18012,0.19412,0.18327
426,0.18012,0.19414,0.18315
427,0.18012,0.19415,0.18303
428,0.18012,0.19417,0.18291
429,0.18012,0.19418,0.18278
430,0.18012,0.1942,0.18266
431,0.18012,0.19421,0.18254
432,0.18012,0.19423,0.18242
433,0.18012,0.19424,0.1823
434,0.18012,0.19426,0.18218
435,0.18012,0.19427,0.18206
436,0.18012,0.19429,0.18194
437,0.18012,0.19431,0.18182
438,0.18012,0.19432,0.1817
439,0.18012,0.19434,0.18157
440,0.18012,0.19435,0.18145
441,0.18012,0.19437,0.18133
442,0.18012,0.19438,0.18121
443,0.18012,0.1944,0.18109
444,0.18012,0.19441,0.18097
445,0.18012,0.19443,0.18085
446,0.18012,0.19444,0.18073
447,0.18012,0.19446,0.18061
448,0.18012,0.19448,0.18048
449,0.18012,0.19449,0.18036
450,0.18012,0.19451,0.18024
451,0.18012,0.19452,0.18012
452,0.18012,0.19549,0.17254
453,0.18012,0.19551,0.17243
454,0.18012,0.19552,0.17231
455,0.18012,0.19554,0.17219
456,0.18012,0.19556,0.17207
457,0.18012,0.19557,0.17195
458,0.18012,0.19559,0.17184
459,0.18012,0.1956,0.17172
460,0.18012,0.19562,0.1716
461,0.18012,0.19563,0.17148
462,0.18012,0.19565,0.17136
463,0.18012,0.19566,0.17125
464,0.18012,0.19568,0.17113
465,0.18012,0.19569,0.17101
466,0.18012,0.19571,0.17089
467,0.18012,0.19573,0.17078
468,0.18012,0.19574,0.17066
469,0.18012,0.19576,0.17054
470,0.18012,0.19577,0.17043
471,0.18012,0.19579,0.17031
472,0.18012,0.1958,0.17019
473,0.18012,0.19582,0.17008
474,0.18012,0.19583,0.16996
475,0.18012,0.19585,0.16985
476,0.18012,0.19586,0.16973
477,0.18012,0.19588,0.16961
478,0.18012,0.1959,0.1695
479,0.18012,0.19591,0.16938
480,0.18012,0.19593,0.16927
481,0.18012,0.19594,0.16915
482,0.18012,0.19596,0.16904
483,0.18012,0.19597,0.16892
484,0.18012,0.19599,0.1688
485,0.18012,0.196,0.16869
486,0.18012,0.19602,0.16857
487,0.18012,0.19603,0.16846
488,0.18012,0.19605,0.16835
489,0.18012,0.19606,0.16823
490,0.18012,0.19608,0.16812
491,0.18012,0.1961,0.168
492,0.18012,0.19611,0.16789
493,0.18012,0.19613,0.16777
494,0.18012,0.19614,0.16766
495,0.18012,0.19616,0.16755
496,0.18012,0.19617,0.16743
497,0.18012,0.19619,0.16732
498,0.18012,0.1962,0.16721
499,0.18012,0.19622,0.16709
500,0.18012,0.19623,0.16698
501,0.18012,0.19625,0.16687
502,0.18012,0.19627,0.16676
503,0.18012,0.19628,0.16664
504,0.18012,0.1963,0.16653
505,0.18012,0.19631,0.16642
506,0.18012,0.19633,0.16631
507,0.18012,0.19634,0.1662
508,0.18012,0.19732,0.15952
509,0.18012,0.19733,0.15942
510,0.18012,0.19735,0.15932
511,0.18012,0.19736,0.15922
512,0.18012,0.19738,0.15912
513,0.18012,0.19739,0.15903
514,0.18012,0.19741,0.15893
515,0.18012,0.19742,0.15883
516,0.18012,0.19744,0.15873
517,0.18012,0.19745,0.15863
518,0.18012,0.19747,0.15854
519,0.18012,0.19748,0.15844
520,0.18012,0.1975,0.15834
521,0.18012,0.19752,0.15825
522,0.18012,0.19753,0.15815
523,0.18012,0.19755,0.15805
524,0.18012,0.19756,0.15796
525,0.18012,0.19758,0.15786
526,0.18012,0.19759,0.15777
527,0.18012,0.19761,0.15767
528,0.18012,0.19762,0.15758
529,0.18012,0.19764,0.15748
530,0.18012,0.19765,0.15739
531,0.18012,0.19767,0.1573
532,0.18012,0.19769,0.1572
533,0.18012,0.1977,0.15711
534,0.18012,0.19772,0.15702
535,0.18012,0.19773,0.15692
536,0.18012,0.19775,0.15683
537,0.18012,0.19776,0.15674
538,0.18012,0.19778,0.15665
539,0.18012,0.19779,0.15656
540,0.18012,0.19781,0.15646
541,0.18012,0.19782,0.15637
542,0.18012,0.19784,0.15628
543,0.18012,0.19786,0.15619
544,0.18012,0.19787,0.1561
545,0.18012,0.19789,0.15601
546,0.18012,0.1979,0.15592
547,0.18012,0.19792,0.15583
548,0.18012,0.19793,0.15574
549,0.18012,0.19795,0.15565
550,0.18012,0.19796,0.15556
551,0.18012,0.19798,0.15547
552,0.18012,0.19799,0.15539
553,0.18012,0.19801,0.1553
554,0.18012,0.19803,0.15521
555,0.18012,0.19804,0.15512
556,0.18012,0.19806,0.15504
557,0.18012,0.19807,0.15495
558,0.18012,0.19809,0.15486
559,0.18012,0.1981,0.15478
560,0.18012,0.19812,0.15469
561,0.18012,0.19813,0.15461
562,0.18012,0.19815,0.15452
563,0.18012,0.19816,0.15443
564,0.18012,0.19912,0.14976
565,0.18012,0.19914,0.1497
566,0.18012,0.19915,0.14963
567,0.18012,0.19917,0.14957
568,0.18012,0.19918,0.1495
569,0.18012,0.1992,0.14944
570,0.18012,0.19921,0.14938
571,0.18012,0.19923,0.14931
572,0.18012,0.19924,0.14925
573,0.18012,0.19926,0.14919
574,0.18012,0.19928,0.14913
575,0.18012,0.19929,0.14907
576,0.18012,0.19931,0.149
577,0.18012,0.19932,0.14894
578,0.18012,0.19934,0.14888
579,0.18012,0.19935,0.14882
580,0.18012,0.19937,0.14876
581,0.18012,0.19938,0.1487
582,0.18012,0.1994,0.14864
583,0.18012,0.19941,0.14859
584,0.18012,0.19943,0.14853
585,0.18012,0.19945,0.14847
586,0.18012,0.19946,0.14841
587,0.18012,0.19948,0.14835
588,0.18012,0.19949,0.1483
589,0.18012,0.19951,0.14824
590,0.18012,0.19952,0.14818
591,0.18012,0.19954,0.14813
592,0.18012,0.19955,0.14807
593,0.18012,0.19957,0.14802
594,0.18012,0.19958,0.14796
595,0.18012,0.1996,0.14791
596,0.18012,0.19961,0.14785
597,0.18012,0.19963,0.1478
598,0.18012,0.19965,0.14775
599,0.18012,0.19966,0.14769
600,0.18012,0.19968,0.14764
601,0.18012,0.19969,0.14759
602,0.18012,0.19971,0.14754
603,0.18012,0.19972,0.14749
604,0.18012,0.19974,0.14744
605,0.18012,0.19975,0.14738
606,0.18012,0.19977,0.14733
607,0.18012,0.19978,0.14728
608,0.18012,0.1998,0.14723
609,0.18012,0.19982,0.14719
610,0.18012,0.19983,0.14714
611,0.18012,0.19985,0.14709
612,0.18012,0.19986,0.14704
613,0.18012,0.19988,0.14699
614,0.18012,0.19989,0.14694
615,0.18012,0.19991,0.1469
616,0.18012,0.19992,0.14685
617,0.18012,0.19994,0.1468
618,0.18012,0.19995,0.14676
619,0.18012,0.19997,0.14671
620,0.18012,0.19999,0.14667
621,0.18012,0.20094,0.14463
622,0.18012,0.20096,0.14461
623,0.18012,0.20097,0.14459
624,0.18012,0.20099,0.14457
625,0.18012,0.201,0.14455
626,0.18012,0.20102,0.14453
627,0.18012,0.20103,0.14451
628,0.18012,0.20105,0.14449
629,0.18012,0.20107,0.14447
630,0.18012,0.20108,0.14446
631,0.18012,0.2011,0.14444
632,0.18012,0.20111,0.14442
633,0.18012,0.20113,0.14441
634,0.18012,0.20114,0.14439
635,0.18012,0.20116,0.14438
636,0.18012,0.20117,0.14436
637,0.18012,0.20119,0.14435
638,0.18012,0.2012,0.14433
639,0.18012,0.20122,0.14432
640,0.18012,0.20124,0.14431
641,0.18012,0.20125,0.14429
642,0.18012,0.20127,0.14428
643,0.18012,0.20128,0.14427
644,0.18012,0.2013,0.14426
645,0.18012,0.20131,0.14425
646,0.18012,0.20133,0.14423
647,0.18012,0.20134,0.14422
648,0.18012,0.20136,0.14421
649,0.18012,0.20137,0.1442
650,0.18012,0.20139,0.1442
651,0.18012,0.20141,0.14419
652,0.18012,0.20142,0.14418
653,0.18012,0.20144,0.14417
654,0.18012,0.20145,0.14416
655,0.18012,0.20147,0.14416
656,0.18012,0.20148,0.14415
657,0.18012,0.2015,0.14414
658,0.18012,0.20151,0.14414
659,0.18012,0.20153,0.14413
660,0.18012,0.20154,0.14413
661,0.18012,0.20156,0.14412
662,0.18012,0.20158,0.14412
663,0.18012,0.20159,0.14411
664,0.18012,0.20161,0.14411
665,0.18012,0.20162,0.14411
666,0.18012,0.20164,0.1441
667,0.18012,0.20165,0.1441
668,0.18012,0.20167,0.1441
669,0.18012,0.20168,0.1441
670,0.18012,0.2017,0.1441
671,0.18012,0.20171,0.1441
672,0.18012,0.20173,0.1441
673,0.18012,0.20174,0.1441
674,0.18012,0.20176,0.1441
675,0.18012,0.20178,0.1441
676,0.18012,0.20179,0.1441
677,0.18012,0.20181,0.1441
678,0.18012,0.20276,0.14501
679,0.18012,0.20278,0.14504
680,0.18012,0.20279,0.14506
681,0.18012,0.20281,0.14509
682,0.18012,0.20283,0.14512
683,0.18012,0.20284,0.14515
684,0.18012,0.20286,0.14518
685,0.18012,0.20287,0.14521
686,0.18012,0.20289,0.14524
687,0.18012,0.2029,0.14527
688,0.18012,0.20292,0.1453
689,0.18012,0.20293,0.14533
690,0.18012,0.20295,0.14536
691,0.18012,0.20296,0.14539
692,0.18012,0.20298,0.14543
693,0.18012,0.203,0.14546
694,0.18012,0.20301,0.14549
695,0.18012,0.20303,0.14553
696,0.18012,0.20304,0.14556
697,0.18012,0.20306,0.14559
698,0.18012,0.20307,0.14563
699,0.18012,0.20309,0.14566
700,0.18012,0.2031,0.1457
701,0.18012,0.20312,0.14573
702,0.18012,0.20313,0.14577
703,0.18012,0.20315,0.14581
704,0.18012,0.20316,0.14585
705,0.18012,0.20318,0.14588
706,0.18012,0.2032,0.14592
707,0.18012,0.20321,0.14596
708,0.18012,0.20323,0.146
709,0.18012,0.20324,0.14604
710,0.18012,0.20326,0.14608
711,0.18012,0.20327,0.14612
712,0.18012,0.20329,0.14616
713,0.18012,0.2033,0.1462
714,0.18012,0.20332,0.14624
715,0.18012,0.20333,0.14628
716,0.18012,0.20335,0.14632
717,0.18012,0.20337,0.14636
718,0.18012,0.20338,0.1464
719,0.18012,0.2034,0.14645
720,0.18012,0.20341,0.14649
721,0.18012,0.20343,0.14653
722,0.18012,0.20344,0.14658
723,0.18012,0.20346,0.14662
724,0.18012,0.20347,0.14667
725,0.18012,0.20349,0.14671
726,0.18012,0.2035,0.14676
727,0.18012,0.20352,0.1468
728,0.18012,0.20354,0.14685
729,0.18012,0.20355,0.1469
730,0.18012,0.20357,0.14694
731,0.18012,0.20358,0.14699
732,0.18012,0.2036,0.14704
733,0.18012,0.20361,0.14709
734,0.18012,0.20458,0.15085
735,0.18012,0.2046,0.15092
736,0.18012,0.20462,0.15099
737,0.18012,0.20463,0.15106
738,0.18012,0.20465,0.15113
739,0.18012,0.20466,0.15121
740,0.18012,0.20468,0.15128
741,0.18012,0.20469,0.15135
742,0.18012,0.20471,0.15142
743,0.18012,0.20472,0.1515
744,0.18012,0.20474,0.15157
745,0.18012,0.20475,0.15165
746,0.18012,0.20477,0.15172
747,0.18012,0.20479,0.1518
748,0.18012,0.2048,0.15187
749,0.18012,0.20482,0.15195
750,0.18012,0.20483,0.15202
751,0.18012,0.20485,0.1521
752,0.18012,0.20486,0.15217
753,0.18012,0.20488,0.15225
754,0.18012,0.20489,0.15233
755,0.18012,0.20491,0.1524
756,0.18012,0.20492,0.15248
757,0.18012,0.20494,0.15256
758,0.18012,0.20496,0.15264
759,0.18012,0.20497,0.15272
760,0.18012,0.20499,0.1528
761,0.18012,0.205,0.15287
762,0.18012,0.20502,0.15295
763,0.18012,0.20503,0.15303
764,0.18012,0.20505,0.15311
765,0.18012,0.20506,0.15319
766,0.18012,0.20508,0.15327
767,0.18012,0.20509,0.15336
768,0.18012,0.20511,0.15344
769,0.18012,0.20513,0.15352
770,0.18012,0.20514,0.1536
771,0.18012,0.20516,0.15368
772,0.18012,0.20517,0.15376
773,0.18012,0.20519,0.15385
774,0.18012,0.2052,0.15393
775,0.18012,0.20522,0.15401
776,0.18012,0.20523,0.1541
777,0.18012,0.20525,0.15418
778,0.18012,0.20526,0.15427
779,0.18012,0.20528,0.15435
780,0.18012,0.20529,0.15443
781,0.18012,0.20531,0.15452
782,0.18012,0.20533,0.15461
783,0.18012,0.20534,0.15469
784,0.18012,0.20536,0.15478
785,0.18012,0.20537,0.15486
786,0.18012,0.20539,0.15495
787,0.18012,0.2054,0.15504
788,0.18012,0.20542,0.15512
789,0.18012,0.20543,0.15521
790,0.18012,0.20641,0.16124
791,0.18012,0.20642,0.16135
792,0.18012,0.20644,0.16145
793,0.18012,0.20645,0.16155
794,0.18012,0.20647,0.16166
795,0.18012,0.20648,0.16176
796,0.18012,0.2065,0.16186
797,0.18012,0.20651,0.16197
798,0.18012,0.20653,0.16207
799,0.18012,0.20655,0.16218
800,0.18012,0.20656,0.16228
801,0.18012,0.20658,0.16239
802,0.18012,0.20659,0.1625
803,0.18012,0.20661,0.1626
804,0.18012,0.20662,0.16271
805,0.18012,0.20664,0.16281
806,0.18012,0.20665,0.16292
807,0.18012,0.20667,0.16303
808,0.18012,0.20668,0.16313
809,0.18012,0.2067,0.16324
810,0.18012,0.20671,0.16335
811,0.18012,0.20673,0.16345
812,0.18012,0.20675,0.16356
813,0.18012,0.20676,0.16367
814,0.18012,0.20678,0.16378
815,0.18012,0.20679,0.16389
816,0.18012,0.20681,0.16399
817,0.18012,0.20682,0.1641
818,0.18012,0.20684,0.16421
819,0.18012,0.20685,0.16432
820,0.18012,0.20687,0.16443
821,0.18012,0.20688,0.16454
822,0.18012,0.2069,0.16465
823,0.18012,0.20692,0.16476
824,0.18012,0.20693,0.16487
825,0.18012,0.20695,0.16498
826,0.18012,0.20696,0.16509
827,0.18012,0.20698,0.1652
828,0.18012,0.20699,0.16531
829,0.18012,0.20701,0.16542
830,0.18012,0.20702,0.16553
831,0.18012,0.20704,0.16564
832,0.18012,0.20705,0.16575
833,0.18012,0.20707,0.16586
834,0.18012,0.20709,0.16597
835,0.18012,0.2071,0.16608
836,0.18012,0.20712,0.1662
837,0.18012,0.20713,0.16631
838,0.18012,0.20715,0.16642
839,0.18012,0.20716,0.16653
840,0.18012,0.20718,0.16664
841,0.18012,0.20719,0.16676
842,0.18012,0.20721,0.16687
843,0.18012,0.20722,0.16698
844,0.18012,0.20724,0.16709
845,0.18012,0.20726,0.16721
846,0.18012,0.20821,0.17445
847,0.18012,0.20823,0.17457
848,0.18012,0.20824,0.17469
849,0.18012,0.20826,0.17481
850,0.18012,0.20827,0.17493
851,0.18012,0.20829,0.17505
852,0.18012,0.2083,0.17517
853,0.18012,0.20832,0.17529
854,0.18012,0.20834,0.17541
855,0.18012,0.20835,0.17553
856,0.18012,0.20837,0.17565
857,0.18012,0.20838,0.17577
858,0.18012,0.2084,0.17589
859,0.18012,0.20841,0.17601
860,0.18012,0.20843,0.17613
861,0.18012,0.20844,0.17625
862,0.18012,0.20846,0.17637
863,0.18012,0.20847,0.17649
864,0.18012,0.20849,0.17661
865,0.18012,0.20851,0.17673
866,0.18012,0.20852,0.17685
867,0.18012,0.20854,0.17697
868,0.18012,0.20855,0.1771
869,0.18012,0.20857,0.17722
870,0.18012,0.20858,0.17734
871,0.18012,0.2086,0.17746
872,0.18012,0.20861,0.17758
873,0.18012,0.20863,0.1777
874,0.18012,0.20864,0.17782
875,0.18012,0.20866,0.17794
876,0.18012,0.20867,0.17806
877,0.18012,0.20869,0.17818
878,0.18012,0.20871,0.1783
879,0.18012,0.20872,0.17843
880,0.18012,0.20874,0.17855
881,0.18012,0.20875,0.17867
882,0.18012,0.20877,0.17879
883,0.18012,0.20878,0.17891
884,0.18012,0.2088,0.17903
885,0.18012,0.20881,0.17915
886,0.18012,0.20883,0.17927
887,0.18012,0.20884,0.17939
888,0.18012,0.20886,0.17952
889,0.18012,0.20888,0.17964
890,0.18012,0.20889,0.17976
891,0.18012,0.20891,0.17988
892,0.18012,0.20892,0.18
893,0.18012,0.20894,0.18012
894,0.18012,0.20895,0.18024
895,0.18012,0.20897,0.18036
896,0.18012,0.20898,0.18048
897,0.18012,0.209,0.18061
898,0.18012,0.20901,0.18073
899,0.18012,0.20903,0.18085
900,0.18012,0.20905,0.18097
901,0.18012,0.20906,0.18109
902,0.18012,0.20908,0.18121
903,0.18012,0.21003,0.18864
904,0.18012,0.21005,0.18876
905,0.18012,0.21006,0.18888
906,0.18012,0.21008,0.189
907,0.18012,0.21009,0.18911
908,0.18012,0.21011,0.18923
909,0.18012,0.21013,0.18935
910,0.18012,0.21014,0.18946
911,0.18012,0.21016,0.18958
912,0.18012,0.21017,0.1897
913,0.18012,0.21019,0.18981
914,0.18012,0.2102,0.18993
915,0.18012,0.21022,0.19005
916,0.18012,0.21023,0.19016
917,0.18012,0.21025,0.19028
918,0.18012,0.21026,0.1904
919,0.18012,0.21028,0.19051
920,0.18012,0.2103,0.19063
921,0.18012,0.21031,0.19074
922,0.18012,0.21033,0.19086
923,0.18012,0.21034,0.19098
924,0.18012,0.21036,0.19109
925,0.18012,0.21037,0.19121
926,0.18012,0.21039,0.19132
927,0.18012,0.2104,0.19144
928,0.18012,0.21042,0.19155
929,0.18012,0.21043,0.19167
930,0.18012,0.21045,0.19178
931,0.18012,0.21047,0.1919
932,0.18012,0.21048,0.19201
933,0.18012,0.2105,0.19213
934,0.18012,0.21051,0.19224
935,0.18012,0.21053,0.19235
936,0.18012,0.21054,0.19247
937,0.18012,0.21056,0.19258
938,0.18012,0.21057,0.19269
939,0.18012,0.21059,0.19281
940,0.18012,0.2106,0.19292
941,0.18012,0.21062,0.19303
942,0.18012,0.21064,0.19315
943,0.18012,0.21065,0.19326
944,0.18012,0.21067,0.19337
945,0.18012,0.21068,0.19349
946,0.18012,0.2107,0.1936
947,0.18012,0.21071,0.19371
948,0.18012,0.21073,0.19382
949,0.18012,0.21074,0.19393
950,0.18012,0.21076,0.19405
951,0.18012,0.21077,0.19416
952,0.18012,0.21079,0.19427
953,0.18012,0.2108,0.19438
954,0.18012,0.21082,0.19449
955,0.18012,0.21084,0.1946
956,0.18012,0.21085,0.19471
957,0.18012,0.21087,0.19483
958,0.18012,0.21088,0.19494
959,0.18012,0.2109,0.19505
960,0.18012,0.21185,0.20151
961,0.18012,0.21187,0.20161
962,0.18012,0.21189,0.20171
963,0.18012,0.2119,0.2018
964,0.18012,0.21192,0.2019
965,0.18012,0.21193,0.202
966,0.18012,0.21195,0.20209
967,0.18012,0.21196,0.20219
968,0.18012,0.21198,0.20228
969,0.18012,0.21199,0.20238
970,0.18012,0.21201,0.20247
971,0.18012,0.21202,0.20257
972,0.18012,0.21204,0.20266
973,0.18012,0.21206,0.20276
974,0.18012,0.21207,0.20285
975,0.18012,0.21209,0.20295
976,0.18012,0.2121,0.20304
977,0.18012,0.21212,0.20313
978,0.18012,0.21213,0.20323
979,0.18012,0.21215,0.20332
980,0.18012,0.21216,0.20341
981,0.18012,0.21218,0.2035
982,0.18012,0.21219,0.2036
983,0.18012,0.21221,0.20369
984,0.18012,0.21222,0.20378
985,0.18012,0.21224,0.20387
986,0.18012,0.21226,0.20396
987,0.18012,0.21227,0.20405
988,0.18012,0.21229,0.20414
989,0.18012,0.2123,0.20423
990,0.18012,0.21232,0.20432
991,0.18012,0.21233,0.20441
992,0.18012,0.21235,0.2045
993,0.18012,0.21236,0.20459
994,0.18012,0.21238,0.20468
995,0.18012,0.21239,0.20477
996,0.18012,0.21241,0.20486
997,0.18012,0.21243,0.20494
998,0.18012,0.21244,0.20503
999,0.18012,0.21246,0.20512
1000,0.18012,0.21247,0.20521
1001,0.18012,0.21249,0.20529
1002,0.18012,0.2125,0.20538
1003,0.18012,0.21252,0.20547
1004,0.18012,0.21253,0.20555
1005,0.18012,0.21255,0.20564
1006,0.18012,0.21256,0.20572
1007,0.18012,0.21258,0.20581
1008,0.18012,0.2126,0.20589
1009,0.18012,0.21261,0.20598
1010,0.18012,0.21263,0.20606
1011,0.18012,0.21264,0.20614
1012,0.18012,0.21266,0.20623
1013,0.18012,0.21267,0.20631
1014,0.18012,0.21269,0.20639
1015,0.18012,0.2127,0.20648
1016,0.18012,0.21368,0.21105
1017,0.18012,0.21369,0.21112
1018,0.18012,0.21371,0.21118
1019,0.18012,0.21372,0.21124
1020,0.18012,0.21374,0.2113
1021,0.18012,0.21375,0.21136
1022,0.18012,0.21377,0.21142
1023,0.18012,0.21378,0.21148
1024,0.18012,0.2138,0.21154
1025,0.18012,0.21381,0.2116
1026,0.18012,0.21383,0.21166
1027,0.18012,0.21385,0.21172
1028,0.18012,0.21386,0.21177
1029,0.18012,0.21388,0.21183
1030,0.18012,0.21389,0.21189
1031,0.18012,0.21391,0.21195
1032,0.18012,0.21392,0.212
1033,0.18012,0.21394,0.21206
1034,0.18012,0.21395,0.21211
1035,0.18012,0.21397,0.21217
1036,0.18012,0.21398,0.21222
1037,0.18012,0.214,0.21228
1038,0.18012,0.21402,0.21233
1039,0.18012,0.21403,0.21239
1040,0.18012,0.21405,0.21244
1041,0.18012,0.21406,0.21249
1042,0.18012,0.21408,0.21255
1043,0.18012,0.21409,0.2126
1044,0.18012,0.21411,0.21265
1045,0.18012,0.21412,0.2127
1046,0.18012,0.21414,0.21276
1047,0.18012,0.21415,0.21281
1048,0.18012,0.21417,0.21286
1049,0.18012,0.21419,0.21291
1050,0.18012,0.2142,0.21296
1051,0.18012,0.21422,0.21301
1052,0.18012,0.21423,0.21306
1053,0.18012,0.21425,0.21311
1054,0.18012,0.21426,0.21315
1055,0.18012,0.21428,0.2132
1056,0.18012,0.21429,0.21325
1057,0.18012,0.21431,0.2133
1058,0.18012,0.21432,0.21334
1059,0.18012,0.21434,0.21339
1060,0.18012,0.21435,0.21344
1061,0.18012,0.21437,0.21348
1062,0.18012,0.21439,0.21353
1063,0.18012,0.2144,0.21357
1064,0.18012,0.21442,0.21362
1065,0.18012,0.21443,0.21366
1066,0.18012,0.21445,0.21371
1067,0.18012,0.21446,0.21375
1068,0.18012,0.21448,0.21379
1069,0.18012,0.21449,0.21384
1070,0.18012,0.21451,0.21388
1071,0.18012,0.21452,0.21392
1072,0.18012,0.2155,0.21579
1073,0.18012,0.21551,0.2158
1074,0.18012,0.21553,0.21582
1075,0.18012,0.21554,0.21584
1076,0.18012,0.21556,0.21585
1077,0.18012,0.21557,0.21587
1078,0.18012,0.21559,0.21588
1079,0.18012,0.21561,0.2159
1080,0.18012,0.21562,0.21591
1081,0.18012,0.21564,0.21592
1082,0.18012,0.21565,0.21594
1083,0.18012,0.21567,0.21595
1084,0.18012,0.21568,0.21596
1085,0.18012,0.2157,0.21597
1086,0.18012,0.21571,0.21599
1087,0.18012,0.21573,0.216
1088,0.18012,0.21574,0.21601
1089,0.18012,0.21576,0.21602
1090,0.18012,0.21577,0.21603
1091,0.18012,0.21579,0.21604
1092,0.18012,0.21581,0.21605
1093,0.18012,0.21582,0.21606
1094,0.18012,0.21584,0.21606
1095,0.18012,0.21585,0.21607
1096,0.18012,0.21587,0.21608
1097,0.18012,0.21588,0.21609
1098,0.18012,0.2159,0.21609
1099,0.18012,0.21591,0.2161
1100,0.18012,0.21593,0.21611
1101,0.18012,0.21594,0.21611
1102,0.18012,0.21596,0.21612
1103,0.18012,0.21598,0.21612
1104,0.18012,0.21599,0.21612
1105,0.18012,0.21601,0.21613
1106,0.18012,0.21602,0.21613
1107,0.18012,0.21604,0.21614
1108,0.18012,0.21605,0.21614
1109,0.18012,0.21607,0.21614
1110,0.18012,0.21608,0.21614
1111,0.18012,0.2161,0.21614
1112,0.18012,0.21611,0.21614
1113,0.18012,0.21613,0.21615
1114,0.18012,0.21615,0.21615


==> mi_xEnKF_alt.csv <==
x,sig,lb,ub
1,0.26857,0.31223,0.2249
2,0.26798,0.30955,0.22642
3,0.2706,0.31288,0.22832
4,0.29773,0.34972,0.24573
5,0.31093,0.37224,0.24961
6,0.35965,0.42606,0.29325
7,0.30881,0.378,0.23961
8,0.32498,0.39509,0.25487
9,0.31064,0.38735,0.23393
10,0.31211,0.38642,0.2378
11,0.326,0.3984,0.2536
12,0.33548,0.40726,0.2637
13,0.32761,0.40034,0.25488
14,0.32365,0.3973,0.25001
15,0.32341,0.39849,0.24833
16,0.31817,0.39928,0.23707
17,0.30914,0.39901,0.21926
18,0.32542,0.40496,0.24588
19,0.32918,0.40723,0.25113
20,0.32813,0.40608,0.25018
21,0.33461,0.41283,0.2564
22,0.3348,0.4124,0.2572
23,0.33709,0.4143,0.25989
24,0.32637,0.40119,0.25154
25,0.31507,0.38505,0.24508
26,0.32627,0.39771,0.25483
27,0.31884,0.38622,0.25146
28,0.28432,0.34292,0.22572
29,0.28756,0.34318,0.23195
30,0.27319,0.32298,0.22341
31,0.24805,0.29057,0.20553
32,0.27988,0.33018,0.22957
33,0.28629,0.33649,0.23609
34,0.29313,0.34343,0.24282
35,0.30038,0.35157,0.24919
36,0.29963,0.34959,0.24967
37,0.28354,0.33105,0.23603
38,0.27573,0.3223,0.22916
39,0.2589,0.30505,0.21276
40,0.24975,0.2937,0.2058
41,0.25605,0.29805,0.21405
42,0.24649,0.28916,0.20383
43,0.24448,0.287,0.20197
44,0.24148,0.28212,0.20085
45,0.24157,0.28137,0.20178
46,0.23857,0.27773,0.1994
47,0.23322,0.27188,0.19456
48,0.23144,0.26941,0.19348
49,0.22763,0.26558,0.18968
50,0.23331,0.27062,0.19599
51,0.23454,0.2716,0.19747
52,0.23512,0.2722,0.19805
53,0.23139,0.26859,0.19418
54,0.23093,0.26789,0.19397
55,0.23133,0.26831,0.19435
56,0.22964,0.26648,0.19279
57,0.22964,0.26645,0.19283
58,0.22952,0.26606,0.19299
59,0.22969,0.26634,0.19304
60,0.22945,0.26584,0.19305
61,0.23058,0.26932,0.19184
62,0.23179,0.27383,0.18974
63,0.23335,0.2768,0.1899
64,0.23971,0.29279,0.18662
65,0.23845,0.29125,0.18565
66,0.23771,0.28999,0.18544
67,0.23182,0.27976,0.18387
68,0.23288,0.28235,0.18341
69,0.23514,0.287,0.18328
70,0.23701,0.29037,0.18364
71,0.23975,0.2949,0.18459
72,0.23746,0.29183,0.18309
73,0.24277,0.3004,0.18513
74,0.24469,0.30268,0.1867
75,0.24781,0.30617,0.18946
76,0.2513,0.3099,0.1927
77,0.25133,0.30993,0.19272
78,0.24708,0.30573,0.18843
79,0.24653,0.30516,0.1879
80,0.24716,0.30554,0.18878
81,0.24417,0.30266,0.18568
82,0.24782,0.30535,0.1903
83,0.25069,0.30722,0.19417
84,0.25403,0.3097,0.19837
85,0.2568,0.31172,0.20188
86,0.25352,0.30826,0.19878
87,0.25959,0.31272,0.20646
88,0.26638,0.31843,0.21433
89,0.26402,0.31547,0.21258
90,0.26339,0.314,0.21277
91,0.26469,0.31427,0.21511
92,0.25672,0.3065,0.20694
93,0.24898,0.29896,0.19899
94,0.23017,0.2838,0.17653
95,0.22444,0.278,0.17088
96,0.23176,0.28213,0.18139
97,0.23646,0.28442,0.18851
98,0.24511,0.29063,0.19959
99,0.24964,0.29344,0.20583
100,0.24472,0.2881,0.20134
101,0.23284,0.2755,0.19018
102,0.23278,0.27434,0.19122
103,0.23773,0.27821,0.19725
104,0.23382,0.27391,0.19373
105,0.23017,0.27012,0.19021
106,0.22923,0.2689,0.18955
107,0.22434,0.26443,0.18424
108,0.22738,0.26689,0.18787
109,0.22773,0.26712,0.18835
110,0.22679,0.26621,0.18736
111,0.22799,0.2672,0.18878
112,0.22775,0.26696,0.18854
113,0.22721,0.26647,0.18796
114,0.22716,0.26632,0.18799
115,0.22722,0.26647,0.18797
116,0.22727,0.26659,0.18795
117,0.22698,0.26611,0.18785
118,0.22691,0.26607,0.18775
119,0.2272,0.26633,0.18807
120,0.22751,0.26696,0.18807
121,0.2282,0.26824,0.18817
122,0.2292,0.27043,0.18796
123,0.23001,0.27196,0.18806
124,0.23226,0.27618,0.18835
125,0.23288,0.27744,0.18832
126,0.23242,0.27762,0.18723
127,0.2344,0.28055,0.18824
128,0.23542,0.28155,0.18928
129,0.23901,0.28665,0.19136
130,0.23825,0.28555,0.19096
131,0.23608,0.28345,0.18872
132,0.23628,0.284,0.18857
133,0.23784,0.28571,0.18997
134,0.23995,0.28772,0.19219
135,0.24043,0.2884,0.19246
136,0.24391,0.29164,0.19617
137,0.24518,0.29303,0.19733
138,0.24301,0.29098,0.19503
139,0.24251,0.29016,0.19485
140,0.23838,0.28617,0.19059
141,0.2407,0.28788,0.19351
142,0.237,0.28419,0.18981
143,0.24236,0.28819,0.19652
144,0.24373,0.28917,0.19828
145,0.2457,0.29062,0.20078
146,0.24397,0.28855,0.1994
147,0.24836,0.29174,0.20499
148,0.24477,0.28826,0.20127
149,0.24441,0.28721,0.20161
150,0.24874,0.29042,0.20705
151,0.23254,0.27391,0.19118
152,0.23648,0.27607,0.1969
153,0.24468,0.28323,0.20614
154,0.24411,0.28189,0.20634
155,0.24232,0.27981,0.20483
156,0.2413,0.27814,0.20445
157,0.24861,0.28467,0.21254
158,0.24711,0.28287,0.21135
159,0.24657,0.28203,0.21112
160,0.24769,0.28279,0.21259
161,0.24642,0.28137,0.21147
162,0.24583,0.2806,0.21107
163,0.25204,0.2865,0.21757
164,0.25189,0.28624,0.21754
165,0.2506,0.28488,0.21632
166,0.25106,0.28526,0.21686
167,0.25078,0.28494,0.21661
168,0.25027,0.28442,0.21612
169,0.24982,0.28398,0.21566
170,0.24953,0.2837,0.21537
171,0.2495,0.28368,0.21533
172,0.24897,0.2833,0.21464
173,0.24905,0.28331,0.2148
174,0.24838,0.28278,0.21398
175,0.24847,0.28272,0.21423
176,0.24862,0.28277,0.21446
177,0.24725,0.28186,0.21264
178,0.24724,0.28203,0.21245
179,0.24793,0.28266,0.21319
180,0.24707,0.28189,0.21224
181,0.24684,0.28182,0.21186
182,0.24731,0.2818,0.21282
183,0.24684,0.28165,0.21204
184,0.24658,0.2815,0.21167
185,0.24636,0.28188,0.21084
186,0.24647,0.28204,0.21091
187,0.24685,0.28284,0.21085
188,0.24684,0.28288,0.21079
189,0.2477,0.28418,0.21122
190,0.24687,0.28307,0.21067
191,0.24699,0.28327,0.21071
192,0.24787,0.28434,0.2114
193,0.24795,0.28444,0.21145
194,0.24781,0.28434,0.21128
195,0.24851,0.28516,0.21186
196,0.24987,0.28649,0.21326
197,0.24709,0.2835,0.21068
198,0.24675,0.2831,0.21041
199,0.24632,0.28256,0.21007
200,0.24873,0.28482,0.21263
201,0.23903,0.27477,0.20329
202,0.24563,0.28084,0.21043
203,0.24205,0.27698,0.20712
204,0.24738,0.28174,0.21303
205,0.24858,0.28273,0.21443
206,0.24789,0.28175,0.21404
207,0.24702,0.28055,0.21349
208,0.24379,0.27732,0.21026
209,0.24402,0.27721,0.21083
210,0.24814,0.28073,0.21555
211,0.24383,0.27631,0.21134
212,0.24565,0.27763,0.21366
213,0.24453,0.27627,0.2128
214,0.24499,0.27642,0.21355
215,0.24405,0.2753,0.21281
216,0.24412,0.27511,0.21312
217,0.23986,0.27101,0.20872
218,0.23757,0.26879,0.20634
219,0.23925,0.27018,0.20832
220,0.23851,0.26942,0.20761
221,0.23844,0.26923,0.20764
222,0.23861,0.26932,0.2079
223,0.23764,0.26836,0.20693
224,0.23823,0.26889,0.20757
225,0.23859,0.26922,0.20796
226,0.23848,0.26911,0.20785
227,0.23867,0.26927,0.20808
228,0.23889,0.26945,0.20832
229,0.23922,0.26968,0.20877
230,0.23791,0.26845,0.20738
231,0.2387,0.26903,0.20836
232,0.24036,0.27041,0.21031
233,0.23969,0.26957,0.20982
234,0.23821,0.26804,0.20837
235,0.23782,0.26749,0.20815
236,0.23759,0.26718,0.20801
237,0.23826,0.26752,0.209
238,0.23851,0.26778,0.20925
239,0.23767,0.26696,0.20839
240,0.23645,0.26569,0.2072
241,0.23713,0.26628,0.20799
242,0.2356,0.2656,0.20559
243,0.23565,0.26558,0.20572
244,0.23564,0.26552,0.20577
245,0.23554,0.26525,0.20583
246,0.23542,0.26508,0.20576
247,0.23568,0.26538,0.20599
248,0.23509,0.26479,0.20538
249,0.23528,0.26518,0.20539
250,0.23298,0.2631,0.20286
251,0.23159,0.26328,0.19989
252,0.23608,0.26691,0.20525
253,0.23137,0.26206,0.20068
254,0.23306,0.26348,0.20264
255,0.23678,0.26699,0.20656
256,0.2412,0.27131,0.21108
257,0.2401,0.2701,0.2101
258,0.2378,0.26767,0.20793
259,0.23391,0.26368,0.20414
260,0.23854,0.26792,0.20916
261,0.24147,0.27057,0.21237
262,0.23962,0.2685,0.21074
263,0.23715,0.26597,0.20833
264,0.23833,0.26689,0.20978
265,0.24282,0.27112,0.21452
266,0.24029,0.26844,0.21213
267,0.23972,0.26756,0.21189
268,0.2411,0.26864,0.21356
269,0.24157,0.2688,0.21433
270,0.237,0.26407,0.20993
271,0.2367,0.26357,0.20982
272,0.23911,0.26569,0.21252
273,0.23928,0.26575,0.21281
274,0.23833,0.26469,0.21198
275,0.2392,0.26545,0.21295
276,0.2373,0.2635,0.21111
277,0.23699,0.26313,0.21086
278,0.23627,0.26238,0.21017
279,0.23563,0.26173,0.20953
280,0.23575,0.26183,0.20967
281,0.23485,0.26094,0.20877
282,0.23473,0.26082,0.20865
283,0.23474,0.26081,0.20866
284,0.23463,0.26069,0.20857
285,0.23443,0.26049,0.20837
286,0.23486,0.26082,0.20891
287,0.23556,0.26138,0.20974
288,0.23545,0.26124,0.20966
289,0.23588,0.26157,0.2102
290,0.23462,0.26036,0.20888
291,0.23582,0.26133,0.2103
292,0.23635,0.26169,0.21102
293,0.2383,0.26338,0.21322
294,0.23867,0.26379,0.21355
295,0.24028,0.26531,0.21526
296,0.23988,0.26545,0.2143
297,0.24059,0.26612,0.21507
298,0.24084,0.26671,0.21496
299,0.24122,0.26711,0.21533
300,0.24168,0.26826,0.2151
301,0.23344,0.26171,0.20516
302,0.22782,0.25776,0.19788
303,0.23055,0.26027,0.20083
304,0.23025,0.26011,0.2004
305,0.22964,0.25991,0.19936
306,0.23688,0.26605,0.20771
307,0.23591,0.26507,0.20676
308,0.23639,0.26545,0.20732
309,0.23314,0.26227,0.204
310,0.23281,0.26185,0.20378
311,0.23211,0.26096,0.20327
312,0.23413,0.26265,0.20561
313,0.23413,0.26253,0.20572
314,0.23308,0.26124,0.20492
315,0.23498,0.26294,0.20702
316,0.23716,0.26489,0.20944
317,0.23561,0.26309,0.20813
318,0.23751,0.26484,0.21019
319,0.23733,0.26436,0.2103
320,0.23647,0.26323,0.20971
321,0.23504,0.26153,0.20856
322,0.23701,0.26359,0.21043
323,0.23762,0.26403,0.2112
324,0.24114,0.26751,0.21477
325,0.23936,0.26543,0.21329
326,0.24141,0.26733,0.21548
327,0.24103,0.26671,0.21536
328,0.2396,0.26515,0.21405
329,0.23929,0.26467,0.21391
330,0.23955,0.26494,0.21416
331,0.23789,0.263,0.21279
332,0.23721,0.26222,0.21219
333,0.23622,0.26115,0.21129
334,0.23609,0.26099,0.2112
335,0.23673,0.26167,0.21179
336,0.23741,0.26242,0.2124
337,0.23702,0.26198,0.21207
338,0.23734,0.26231,0.21237
339,0.23739,0.26236,0.21241
340,0.23736,0.26232,0.21239
341,0.23761,0.26254,0.21269
342,0.23755,0.26244,0.21266
343,0.23773,0.26255,0.21291
344,0.238,0.26279,0.21321
345,0.23883,0.26353,0.21413
346,0.23861,0.26323,0.21399
347,0.2402,0.26484,0.21557
348,0.24159,0.26636,0.21681
349,0.24269,0.26753,0.21785
350,0.24385,0.26878,0.21892
351,0.24901,0.27579,0.22223
352,0.25213,0.28029,0.22397
353,0.24745,0.27471,0.22018
354,0.24582,0.27398,0.21765
355,0.2422,0.27046,0.21394
356,0.24297,0.27178,0.21415
357,0.24185,0.27063,0.21307
358,0.23926,0.26876,0.20976
359,0.23711,0.26716,0.20706
360,0.23504,0.26579,0.2043
361,0.23482,0.26582,0.20383
362,0.2339,0.26483,0.20297
363,0.23328,0.26424,0.20232
364,0.23184,0.26301,0.20066
365,0.2305,0.26194,0.19907
366,0.23149,0.26324,0.19973
367,0.23124,0.26296,0.19951
368,0.2281,0.26064,0.19556
369,0.22653,0.25924,0.19382
370,0.22579,0.2585,0.19309
371,0.22311,0.25595,0.19027
372,0.22298,0.25571,0.19025
373,0.222,0.25446,0.18954
374,0.22048,0.25332,0.18764
375,0.21824,0.25129,0.18518
376,0.21349,0.24735,0.17962
377,0.21245,0.24607,0.17883
378,0.21352,0.2466,0.18044
379,0.21317,0.24594,0.1804
380,0.21193,0.24457,0.1793
381,0.21416,0.24627,0.18204
382,0.21432,0.2461,0.18254
383,0.21433,0.24593,0.18274
384,0.21363,0.24508,0.18217
385,0.21434,0.24564,0.18304
386,0.21413,0.24531,0.18296
387,0.21462,0.24566,0.18359
388,0.21447,0.24543,0.1835
389,0.21352,0.24438,0.18266
390,0.21406,0.24478,0.18334
391,0.21475,0.24542,0.18408
392,0.21445,0.2451,0.18381
393,0.21414,0.24481,0.18348
394,0.214,0.24467,0.18333
395,0.21394,0.2446,0.18328
396,0.21396,0.24463,0.18329
397,0.21397,0.24465,0.18328
398,0.21401,0.24469,0.18333
399,0.21446,0.24548,0.18345
400,0.21457,0.24571,0.18343
401,0.20826,0.24001,0.1765
402,0.21098,0.24271,0.17925
403,0.21298,0.24493,0.18103
404,0.21351,0.24564,0.18138
405,0.21303,0.24536,0.1807
406,0.20794,0.24072,0.17515
407,0.20688,0.24003,0.17372
408,0.20854,0.24163,0.17546
409,0.20281,0.23701,0.1686
410,0.20225,0.23668,0.16782
411,0.20257,0.23732,0.16781
412,0.19968,0.2352,0.16417
413,0.19739,0.23367,0.16111
414,0.19597,0.23276,0.15917
415,0.19555,0.2329,0.1582
416,0.19597,0.23292,0.15902
417,0.19682,0.23382,0.15982
418,0.19714,0.23462,0.15965
419,0.19297,0.23158,0.15436
420,0.1945,0.23293,0.15608
421,0.19329,0.23142,0.15516
422,0.19358,0.23154,0.15562
423,0.19167,0.22997,0.15337
424,0.19107,0.22923,0.1529
425,0.18901,0.2275,0.15052
426,0.18622,0.22518,0.14726
427,0.18462,0.22381,0.14543
428,0.18278,0.22206,0.1435
429,0.18117,0.22067,0.14167
430,0.18104,0.22012,0.14197
431,0.18021,0.21906,0.14135
432,0.18088,0.21921,0.14255
433,0.18148,0.2196,0.14337
434,0.17827,0.21628,0.14026
435,0.17824,0.21591,0.14058
436,0.17629,0.21364,0.13895
437,0.17773,0.21467,0.14078
438,0.17834,0.21528,0.1414
439,0.17761,0.21416,0.14107
440,0.17805,0.21466,0.14144
441,0.17876,0.21519,0.14232
442,0.17868,0.21501,0.14236
443,0.17926,0.21551,0.143
444,0.17869,0.21482,0.14257
445,0.17776,0.21375,0.14176
446,0.17752,0.2135,0.14155
447,0.17652,0.21239,0.14065
448,0.17739,0.2133,0.14148
449,0.17743,0.21332,0.14154
450,0.17766,0.21356,0.14176
451,0.17671,0.21231,0.14111
452,0.17636,0.21192,0.14079
453,0.17615,0.21175,0.14054
454,0.17564,0.21103,0.14024
455,0.17612,0.2119,0.14034
456,0.17477,0.21072,0.13881
457,0.17784,0.21439,0.14129
458,0.17772,0.21501,0.14043
459,0.16945,0.20562,0.13328
460,0.16636,0.20344,0.12929
461,0.16031,0.19958,0.12105
462,0.15791,0.19748,0.11834
463,0.1584,0.19776,0.11904
464,0.16132,0.2007,0.12195
465,0.16038,0.19987,0.1209
466,0.15974,0.19932,0.12015
467,0.15882,0.19878,0.11887
468,0.15841,0.19888,0.11793
469,0.15975,0.20021,0.11928
470,0.15909,0.19982,0.11837
471,0.15944,0.19996,0.11892
472,0.16105,0.20159,0.12052
473,0.1624,0.20291,0.1219
474,0.16543,0.20634,0.12453
475,0.16475,0.2055,0.124
476,0.16592,0.20657,0.12526
477,0.16483,0.20519,0.12447
478,0.1619,0.202,0.1218
479,0.1603,0.20023,0.12038
480,0.15955,0.19928,0.11981
481,0.16085,0.20059,0.12111
482,0.16061,0.20023,0.12098
483,0.16253,0.20219,0.12288
484,0.1584,0.1975,0.1193
485,0.15722,0.19601,0.11843
486,0.15542,0.19376,0.11709
487,0.15311,0.19097,0.11525
488,0.15436,0.19207,0.11666
489,0.15447,0.19206,0.11688
490,0.15496,0.19261,0.1173
491,0.15152,0.18881,0.11423
492,0.15037,0.18748,0.11327
493,0.15127,0.18835,0.11419
494,0.1505,0.18746,0.11353
495,0.14915,0.18577,0.11252
496,0.14785,0.18413,0.11157
497,0.14725,0.1832,0.11131
498,0.14802,0.18415,0.11189
499,0.14738,0.18321,0.11154
500,0.146,0.18147,0.11052
501,0.14665,0.18143,0.11188
502,0.14426,0.17862,0.10989
503,0.14481,0.17911,0.11052
504,0.14568,0.18033,0.11102
505,0.14619,0.18076,0.11162
506,0.14635,0.18088,0.11183
507,0.14665,0.18128,0.11201
508,0.14586,0.18055,0.11117
509,0.14486,0.17931,0.11042
510,0.14644,0.18177,0.1111
511,0.14365,0.17854,0.10876
512,0.1413,0.17596,0.10665
513,0.13983,0.17443,0.10523
514,0.14051,0.17547,0.10556
515,0.13902,0.17485,0.10318
516,0.13721,0.17237,0.10205
517,0.13835,0.17319,0.1035
518,0.13671,0.17111,0.10232
519,0.137,0.17115,0.10286
520,0.13678,0.17156,0.10201
521,0.13491,0.16943,0.10038
522,0.13383,0.16861,0.099048
523,0.13287,0.1674,0.098347
524,0.13334,0.16779,0.098898
525,0.13295,0.16692,0.098985
526,0.13313,0.16713,0.099135
527,0.13226,0.16615,0.098369
528,0.13133,0.16493,0.097727
529,0.13145,0.16522,0.097691
530,0.13087,0.16399,0.097753
531,0.12956,0.16227,0.096857
532,0.12916,0.16144,0.096881
533,0.12916,0.16172,0.0966
534,0.12998,0.16304,0.096927
535,0.1293,0.16203,0.096558
536,0.12954,0.16233,0.096755
537,0.12916,0.16202,0.096291
538,0.12883,0.16141,0.096244
539,0.12647,0.15784,0.095097
540,0.12624,0.15725,0.09524
541,0.12614,0.15692,0.095368
542,0.1269,0.1579,0.095901
543,0.12731,0.15843,0.096186
544,0.12795,0.15923,0.096676
545,0.12946,0.16158,0.09733
546,0.13072,0.16336,0.098088
547,0.12984,0.16192,0.097755
548,0.12888,0.16036,0.097398
549,0.12784,0.1588,0.096884
550,0.1272,0.15771,0.096688
551,0.12955,0.16018,0.09892
552,0.13361,0.16517,0.10206
553,0.13187,0.16281,0.10093
554,0.13143,0.16278,0.10008
555,0.13135,0.16278,0.099913
556,0.13089,0.16148,0.10029
557,0.13015,0.15995,0.10035
558,0.12901,0.15833,0.099683
559,0.1286,0.15783,0.099362
560,0.12944,0.15896,0.099927
561,0.12929,0.1587,0.099892
562,0.12897,0.15813,0.099803
563,0.12881,0.15789,0.099734
564,0.12899,0.15815,0.099838
565,0.12874,0.15771,0.099759
566,0.12846,0.15749,0.099436
567,0.12839,0.15714,0.099644
568,0.12936,0.15843,0.10028
569,0.12822,0.15671,0.099733
570,0.12877,0.15761,0.099937
571,0.12839,0.15762,0.099171
572,0.12709,0.15596,0.098217
573,0.12654,0.15564,0.09743
574,0.1265,0.15558,0.097407
575,0.12451,0.15334,0.095673
576,0.12465,0.15261,0.096702
577,0.12536,0.15339,0.097327
578,0.12544,0.15362,0.097267
579,0.12575,0.15419,0.097315
580,0.12546,0.15378,0.097138
581,0.12573,0.15422,0.097248
582,0.1253,0.15356,0.097043
583,0.12473,0.15255,0.096904
584,0.12471,0.15245,0.096966
585,0.12456,0.15234,0.096784
586,0.12472,0.15259,0.096845
587,0.12523,0.15346,0.097002
588,0.12522,0.15346,0.096978
589,0.12522,0.15351,0.096921
590,0.1248,0.1528,0.096808
591,0.12555,0.15402,0.097072
592,0.12577,0.15441,0.097134
593,0.12456,0.15261,0.096507
594,0.12487,0.1531,0.096652
595,0.12508,0.15339,0.09677
596,0.12655,0.15567,0.097428
597,0.12529,0.15397,0.096605
598,0.12451,0.15234,0.096688
599,0.12461,0.15234,0.096876
600,0.12426,0.15173,0.096798
601,0.12013,0.14514,0.095119
602,0.11793,0.14107,0.094782
603,0.11924,0.14186,0.096614
604,0.11851,0.14069,0.096328
605,0.1188,0.1411,0.096492
606,0.1188,0.14079,0.096816
607,0.11932,0.14137,0.097269
608,0.12104,0.14375,0.098325
609,0.12374,0.14776,0.099728
610,0.1228,0.14653,0.09908
611,0.1233,0.14731,0.099295
612,0.12351,0.14744,0.099575
613,0.12369,0.14765,0.099718
614,0.12384,0.14775,0.099936
615,0.12386,0.14778,0.099939
616,0.12386,0.14782,0.099898
617,0.12412,0.14814,0.10011
618,0.1244,0.14856,0.10024
619,0.12452,0.1487,0.10033
620,0.12465,0.14891,0.1004
621,0.12466,0.14891,0.1004
622,0.12466,0.14892,0.10039
623,0.12467,0.14895,0.10038
624,0.12473,0.14911,0.10035
625,0.12464,0.14895,0.10032
626,0.12459,0.14888,0.1003
627,0.12461,0.14903,0.10018
628,0.12465,0.14938,0.099921
629,0.12456,0.14924,0.099882
630,0.12455,0.14906,0.10004
631,0.12469,0.14953,0.099847
632,0.1244,0.14887,0.099933
633,0.12436,0.14903,0.099688
634,0.12436,0.14912,0.099607
635,0.1245,0.14959,0.099404
636,0.12465,0.14991,0.099397
637,0.1244,0.14955,0.099256
638,0.12411,0.14891,0.099309
639,0.12376,0.14861,0.098907
640,0.12409,0.14934,0.098842
641,0.12389,0.14879,0.098993
642,0.12377,0.14854,0.099006
643,0.12331,0.14795,0.098672
644,0.12369,0.1487,0.098682
645,0.12343,0.14824,0.098611
646,0.12343,0.14815,0.098702
647,0.12372,0.14859,0.098856
648,0.12307,0.14781,0.098331
649,0.12384,0.14907,0.098611
650,0.1235,0.14866,0.098347
651,0.12795,0.15333,0.10258
652,0.12431,0.14844,0.10017
653,0.1245,0.14895,0.10006
654,0.12706,0.1524,0.10173
655,0.12617,0.15087,0.10148
656,0.12757,0.15263,0.10251
657,0.12704,0.15176,0.10231
658,0.12717,0.15198,0.10236
659,0.12671,0.15142,0.10199
660,0.12684,0.15119,0.10249
661,0.12849,0.1534,0.10357
662,0.1285,0.15323,0.10377
663,0.12731,0.15147,0.10315
664,0.12781,0.15223,0.1034
665,0.12674,0.15057,0.1029
666,0.12594,0.14934,0.10255
667,0.12581,0.14913,0.1025
668,0.12533,0.14828,0.10238
669,0.1255,0.14849,0.10251
670,0.12595,0.14912,0.10277
671,0.12597,0.14919,0.10276
672,0.12615,0.14939,0.10292
673,0.12613,0.14934,0.10293
674,0.12628,0.14955,0.10301
675,0.12628,0.14952,0.10304
676,0.12633,0.1496,0.10306
677,0.1263,0.14957,0.10304
678,0.12633,0.14961,0.10305
679,0.12633,0.14962,0.10305
680,0.12634,0.14962,0.10305
681,0.12641,0.14977,0.10305
682,0.1263,0.14953,0.10306
683,0.12632,0.14957,0.10308
684,0.1264,0.14972,0.10309
685,0.12653,0.14997,0.10309
686,0.12638,0.14966,0.1031
687,0.12642,0.14977,0.10307
688,0.12647,0.14987,0.10306
689,0.12654,0.15002,0.10307
690,0.12674,0.1505,0.10298
691,0.12648,0.14986,0.10309
692,0.12645,0.1498,0.10311
693,0.12644,0.14988,0.10301
694,0.12647,0.15007,0.10286
695,0.12652,0.15017,0.10288
696,0.12638,0.15021,0.10255
697,0.12636,0.15022,0.10249
698,0.1262,0.15006,0.10234
699,0.12627,0.15021,0.10233
700,0.12614,0.15023,0.10205
701,0.12288,0.14674,0.099013
702,0.12321,0.14611,0.1003
703,0.12314,0.146,0.10028
704,0.12333,0.14605,0.10061
705,0.12298,0.1455,0.10047
706,0.1253,0.1484,0.10219
707,0.12515,0.14817,0.10212
708,0.1257,0.14895,0.10245
709,0.12682,0.1504,0.10324
710,0.12792,0.15189,0.10395
711,0.12887,0.15323,0.1045
712,0.13081,0.15588,0.10575
713,0.13123,0.15645,0.10601
714,0.13255,0.15832,0.10677
715,0.13084,0.15586,0.10582
716,0.13067,0.15563,0.1057
717,0.13134,0.15658,0.10611
718,0.13008,0.1547,0.10546
719,0.12884,0.15288,0.1048
720,0.12845,0.15231,0.10458
721,0.12879,0.15302,0.10455
722,0.12784,0.15165,0.10404
723,0.12854,0.15242,0.10465
724,0.12668,0.14992,0.10345
725,0.12676,0.15003,0.10349
726,0.12692,0.15033,0.10351
727,0.12646,0.1496,0.10331
728,0.12684,0.1502,0.10348
729,0.12669,0.15005,0.10333
730,0.12635,0.14957,0.10314
731,0.12624,0.14943,0.10305
732,0.12625,0.14937,0.10313
733,0.12607,0.14916,0.10298
734,0.12606,0.14913,0.10298
735,0.12596,0.14898,0.10295
736,0.12603,0.14906,0.10301
737,0.12624,0.14934,0.10314
738,0.12606,0.14903,0.10309
739,0.12658,0.14984,0.10332
740,0.12681,0.15023,0.1034
741,0.12705,0.15061,0.10348
742,0.12702,0.15052,0.10351
743,0.12683,0.15014,0.10352
744,0.12633,0.14924,0.10342
745,0.12644,0.14936,0.10352
746,0.12637,0.14923,0.10352
747,0.12619,0.1489,0.10349
748,0.12655,0.14956,0.10355
749,0.12646,0.14944,0.10348
750,0.12622,0.14901,0.10342
751,0.13409,0.16009,0.10809
752,0.13282,0.1578,0.10784
753,0.13551,0.1619,0.10912
754,0.13394,0.15948,0.10841
755,0.13282,0.15757,0.10807
756,0.13267,0.15728,0.10805
757,0.1332,0.15803,0.10837
758,0.13309,0.1578,0.10838
759,0.13225,0.15655,0.10794
760,0.13155,0.1559,0.1072
761,0.13383,0.1591,0.10855
762,0.13556,0.1613,0.10981
763,0.13505,0.16048,0.10962
764,0.1351,0.16045,0.10976
765,0.13591,0.16152,0.11029
766,0.1354,0.16066,0.11013
767,0.13626,0.16183,0.1107
768,0.13714,0.16294,0.11135
769,0.13553,0.1605,0.11057
770,0.13661,0.16201,0.11121
771,0.13671,0.16196,0.11146
772,0.13676,0.16183,0.11169
773,0.1367,0.16162,0.11179
774,0.13665,0.16135,0.11194
775,0.13608,0.16037,0.11178
776,0.13904,0.1646,0.11349
777,0.1391,0.16466,0.11353
778,0.13785,0.163,0.1127
779,0.1376,0.16258,0.11262
780,0.13809,0.1634,0.11279
781,0.13743,0.1624,0.11247
782,0.13768,0.1627,0.11266
783,0.13766,0.16284,0.11248
784,0.13823,0.16375,0.11272
785,0.13852,0.16402,0.11302
786,0.13798,0.16324,0.11272
787,0.13843,0.16388,0.11299
788,0.13855,0.16405,0.11304
789,0.13842,0.16387,0.11297
790,0.13849,0.16396,0.11302
791,0.13839,0.16387,0.11291
792,0.13838,0.16387,0.11289
793,0.1383,0.16384,0.11277
794,0.13825,0.16376,0.11273
795,0.13816,0.16366,0.11267
796,0.13829,0.16383,0.11275
797,0.13784,0.16328,0.1124
798,0.13749,0.16283,0.11214
799,0.13761,0.16299,0.11223
800,0.13735,0.16295,0.11174
801,0.14127,0.16784,0.1147
802,0.14475,0.17281,0.11668
803,0.14543,0.17382,0.11704
804,0.14351,0.17113,0.11589
805,0.14445,0.17263,0.11626
806,0.14248,0.16989,0.11507
807,0.14217,0.16932,0.11502
808,0.14274,0.17016,0.11532
809,0.14355,0.17102,0.11608
810,0.1452,0.17331,0.11709
811,0.14577,0.17411,0.11743
812,0.14752,0.17655,0.11848
813,0.14849,0.17789,0.11909
814,0.15086,0.18106,0.12065
815,0.15448,0.18612,0.12285
816,0.15442,0.18599,0.12284
817,0.15965,0.19324,0.12606
818,0.15642,0.18852,0.12431
819,0.15829,0.19095,0.12562
820,0.15821,0.1907,0.12573
821,0.16009,0.19306,0.12712
822,0.15946,0.19205,0.12687
823,0.15762,0.18936,0.12588
824,0.15774,0.18936,0.12613
825,0.15741,0.18885,0.12596
826,0.15819,0.18958,0.12681
827,0.15768,0.18868,0.12669
828,0.15816,0.18907,0.12724
829,0.16016,0.19157,0.12875
830,0.15908,0.18984,0.12832
831,0.16029,0.19131,0.12927
832,0.16091,0.19196,0.12986
833,0.16043,0.19114,0.12971
834,0.15994,0.19035,0.12954
835,0.16175,0.19265,0.13084
836,0.16279,0.19403,0.13154
837,0.16418,0.19585,0.13251
838,0.16401,0.19556,0.13246
839,0.16492,0.19674,0.13309
840,0.1654,0.19731,0.13348
841,0.16526,0.19712,0.13339
842,0.16478,0.19646,0.1331
843,0.16511,0.19689,0.13333
844,0.1651,0.19686,0.13333
845,0.16524,0.19703,0.13346
846,0.16516,0.19691,0.13341
847,0.1651,0.19686,0.13334
848,0.165,0.19669,0.13331
849,0.16499,0.19671,0.13328
850,0.16507,0.19678,0.13336
851,0.16873,0.20122,0.13624
852,0.17273,0.20757,0.13788
853,0.17699,0.21337,0.14062
854,0.17969,0.21682,0.14255
855,0.18215,0.22119,0.14311
856,0.18356,0.22288,0.14424
857,0.18712,0.22807,0.14617
858,0.18567,0.22629,0.14505
859,0.18577,0.22561,0.14593
860,0.18531,0.22519,0.14543
861,0.18513,0.22552,0.14475
862,0.18633,0.22691,0.14576
863,0.18693,0.2282,0.14566
864,0.18638,0.22728,0.14549
865,0.1868,0.22761,0.14598
866,0.18628,0.22657,0.14599
867,0.18667,0.22685,0.14648
868,0.18777,0.22833,0.1472
869,0.18966,0.23024,0.14908
870,0.18885,0.22955,0.14816
871,0.18795,0.2279,0.14799
872,0.18895,0.22887,0.14904
873,0.18744,0.22663,0.14826
874,0.18811,0.22739,0.14883
875,0.19002,0.22944,0.1506
876,0.18997,0.22906,0.15087
877,0.19067,0.2297,0.15165
878,0.19129,0.23017,0.15241
879,0.19309,0.23218,0.15399
880,0.19179,0.23026,0.15332
881,0.19149,0.22956,0.15342
882,0.19062,0.22813,0.15312
883,0.19089,0.22819,0.15359
884,0.19205,0.22925,0.15486
885,0.19016,0.2265,0.15382
886,0.18924,0.22523,0.15326
887,0.18906,0.22471,0.15341
888,0.18956,0.22514,0.15397
889,0.19082,0.22631,0.15533
890,0.19266,0.22835,0.15697
891,0.19162,0.2267,0.15654
892,0.19323,0.22859,0.15787
893,0.19407,0.22958,0.15857
894,0.19437,0.22989,0.15886
895,0.19381,0.2291,0.15852
896,0.19336,0.2285,0.15822
897,0.19418,0.2294,0.15896
898,0.19377,0.22878,0.15875
899,0.1938,0.22877,0.15883
900,0.19362,0.22853,0.1587
901,0.19359,0.22858,0.1586
902,0.19391,0.22898,0.15885
903,0.19323,0.2282,0.15825
904,0.19445,0.22981,0.1591
905,0.19214,0.22756,0.15671
906,0.1921,0.2271,0.1571
907,0.18934,0.22442,0.15425
908,0.18919,0.22439,0.154
909,0.19301,0.22847,0.15754
910,0.19146,0.22696,0.15596
911,0.19177,0.22749,0.15604
912,0.19236,0.22918,0.15554
913,0.19395,0.23159,0.15631
914,0.1989,0.23916,0.15864
915,0.19905,0.23982,0.15828
916,0.20483,0.24625,0.16342
917,0.20798,0.24888,0.16708
918,0.20757,0.24935,0.16578
919,0.21181,0.25451,0.16912
920,0.21386,0.25636,0.17136
921,0.21523,0.2578,0.17266
922,0.21679,0.25959,0.17399
923,0.21844,0.26165,0.17522
924,0.21587,0.25837,0.17338
925,0.21564,0.25815,0.17314
926,0.21531,0.25734,0.17328
927,0.21388,0.25526,0.17249
928,0.21422,0.25537,0.17308
929,0.21059,0.25078,0.17041
930,0.20894,0.24868,0.1692
931,0.20788,0.24702,0.16874
932,0.20866,0.2477,0.16962
933,0.21006,0.24904,0.17108
934,0.20958,0.24815,0.171
935,0.21044,0.24887,0.17201
936,0.20857,0.24628,0.17086
937,0.20988,0.2475,0.17227
938,0.20626,0.24278,0.16974
939,0.20849,0.24506,0.17192
940,0.21076,0.24741,0.1741
941,0.21224,0.24883,0.17564
942,0.21238,0.24868,0.17608
943,0.21135,0.24707,0.17563
944,0.21133,0.24672,0.17595
945,0.21271,0.24803,0.17739
946,0.21211,0.24701,0.1772
947,0.21137,0.24591,0.17683
948,0.21082,0.24502,0.17662
949,0.21025,0.24419,0.17631
950,0.20919,0.2428,0.17558
951,0.20855,0.24156,0.17555
952,0.21141,0.24509,0.17773
953,0.21283,0.24621,0.17945
954,0.21319,0.24641,0.17997
955,0.2122,0.24517,0.17924
956,0.21242,0.24537,0.17948
957,0.21109,0.24386,0.17832
958,0.21091,0.24362,0.17821
959,0.21112,0.24392,0.17832
960,0.21052,0.24322,0.17782
961,0.20967,0.24234,0.17701
962,0.20972,0.24264,0.1768
963,0.21361,0.24674,0.18048
964,0.21649,0.24999,0.183
965,0.21739,0.2515,0.18329
966,0.21695,0.25136,0.18255
967,0.22,0.25518,0.18483
968,0.22468,0.26088,0.18848
969,0.23041,0.26824,0.19258
970,0.23048,0.26792,0.19304
971,0.22822,0.26488,0.19155
972,0.22909,0.26653,0.19165
973,0.23037,0.26794,0.19279
974,0.23151,0.26919,0.19383
975,0.23184,0.27059,0.19309
976,0.23268,0.27118,0.19418
977,0.2333,0.27182,0.19478
978,0.23591,0.27467,0.19715
979,0.22999,0.2679,0.19207
980,0.23101,0.26919,0.19284
981,0.22977,0.26758,0.19196
982,0.22827,0.26583,0.1907
983,0.23,0.26753,0.19246
984,0.22818,0.26547,0.19089
985,0.22673,0.26402,0.18944
986,0.2274,0.2649,0.1899
987,0.2263,0.26373,0.18887
988,0.22739,0.26459,0.19019
989,0.22748,0.26474,0.19021
990,0.2253,0.26224,0.18835
991,0.2253,0.26205,0.18854
992,0.22454,0.26137,0.18771
993,0.22311,0.25951,0.18671
994,0.22359,0.25994,0.18725
995,0.22168,0.25778,0.18558
996,0.22139,0.25708,0.18569
997,0.22008,0.25515,0.18501
998,0.22122,0.25607,0.18637
999,0.22074,0.25517,0.1863
1000,0.2201,0.2542,0.186
1001,0.22258,0.25553,0.18963
1002,0.21021,0.24231,0.1781
1003,0.21145,0.24292,0.17998
1004,0.21535,0.24633,0.18438
1005,0.21342,0.24423,0.18262
1006,0.21378,0.2446,0.18296
1007,0.21498,0.24551,0.18444
1008,0.2175,0.24786,0.18715
1009,0.21844,0.24861,0.18827
1010,0.217,0.24705,0.18696
1011,0.21569,0.24557,0.18581
1012,0.21655,0.24643,0.18666
1013,0.21739,0.2473,0.18749
1014,0.21821,0.24815,0.18826
1015,0.21821,0.24815,0.18828
1016,0.21849,0.24837,0.18862
1017,0.21842,0.24834,0.1885
1018,0.2191,0.2489,0.18929
1019,0.21958,0.24939,0.18977
1020,0.22149,0.25125,0.19172
1021,0.22344,0.25336,0.19351
1022,0.22391,0.2545,0.19332
1023,0.22552,0.25652,0.19453
1024,0.22612,0.25723,0.19501
1025,0.22579,0.25698,0.1946
1026,0.228,0.25954,0.19646
1027,0.22862,0.26047,0.19677
1028,0.22789,0.25978,0.196
1029,0.22984,0.26254,0.19715
1030,0.22929,0.2617,0.19688
1031,0.23044,0.26324,0.19764
1032,0.23021,0.26294,0.19749
1033,0.23266,0.26606,0.19926
1034,0.2345,0.26837,0.20063
1035,0.23325,0.2669,0.19961
1036,0.23278,0.26643,0.19913
1037,0.23268,0.26614,0.19923
1038,0.23357,0.26702,0.20012
1039,0.23199,0.26526,0.19871
1040,0.23357,0.26702,0.20012
1041,0.23295,0.26619,0.19971
1042,0.2326,0.26575,0.19946
1043,0.23493,0.26819,0.20166
1044,0.23497,0.26805,0.20189
1045,0.23266,0.26542,0.1999
1046,0.235,0.26774,0.20226
1047,0.23125,0.26351,0.19899
1048,0.23298,0.2652,0.20077
1049,0.2333,0.26541,0.2012
1050,0.23297,0.26492,0.20102
1051,0.22796,0.25871,0.19721
1052,0.23814,0.26911,0.20717
1053,0.23946,0.27057,0.20835
1054,0.23722,0.26778,0.20667
1055,0.23535,0.26509,0.2056
1056,0.23468,0.26407,0.20529
1057,0.23493,0.26399,0.20586
1058,0.239,0.268,0.21001
1059,0.24046,0.26933,0.2116
1060,0.23928,0.26826,0.2103
1061,0.2381,0.26706,0.20915
1062,0.23779,0.26679,0.20879
1063,0.23725,0.26595,0.20856
1064,0.23615,0.26477,0.20752
1065,0.2363,0.26496,0.20763
1066,0.2366,0.26521,0.208
1067,0.23791,0.26653,0.20928
1068,0.23801,0.26656,0.20945
1069,0.23886,0.2675,0.21021
1070,0.23898,0.26763,0.21033
1071,0.239,0.26765,0.21036
1072,0.239,0.26768,0.21033
1073,0.23897,0.2675,0.21044
1074,0.23896,0.26755,0.21037
1075,0.23916,0.26785,0.21047
1076,0.23897,0.26738,0.21055
1077,0.23903,0.26756,0.21051
1078,0.23896,0.26744,0.21048
1079,0.23891,0.26749,0.21033
1080,0.23892,0.26754,0.21031
1081,0.23888,0.2671,0.21067
1082,0.23885,0.26714,0.21056
1083,0.23879,0.26705,0.21053
1084,0.23894,0.26728,0.2106
1085,0.23907,0.26777,0.21038
1086,0.23901,0.26818,0.20984
1087,0.23838,0.2672,0.20956
1088,0.23837,0.26718,0.20956
1089,0.23857,0.26742,0.20972
1090,0.23912,0.26804,0.21021
1091,0.23861,0.26744,0.20977
1092,0.23822,0.26697,0.20948
1093,0.23759,0.26624,0.20893
1094,0.2373,0.26598,0.20862
1095,0.23753,0.2663,0.20875
1096,0.2381,0.26699,0.2092
1097,0.2397,0.2688,0.2106
1098,0.23985,0.26893,0.21076
1099,0.23961,0.26875,0.21047
1100,0.23967,0.26879,0.21055
1101,0.24547,0.27396,0.21697
1102,0.24235,0.27018,0.21452
1103,0.24008,0.26767,0.21249
1104,0.24369,0.2711,0.21628
1105,0.24091,0.26831,0.21351
1106,0.2436,0.27078,0.21641
1107,0.24043,0.26735,0.21351
1108,0.23644,0.26334,0.20954
1109,0.2356,0.26229,0.2089
1110,0.23336,0.25991,0.20682
1111,0.23472,0.26101,0.20844
1112,0.23399,0.26021,0.20776
1113,0.23207,0.2586,0.20555
1114,0.23243,0.25837,0.2065


==> mi_xEnKF_asc.csv <==
x,sig,lb,ub
1,0.30045,0.34507,0.25584
2,0.31163,0.35484,0.26841
3,0.28908,0.32993,0.24823
4,0.29714,0.33895,0.25533
5,0.33898,0.41552,0.26244
6,0.30542,0.39796,0.21288
7,0.3002,0.38835,0.21204
8,0.30013,0.38508,0.21519
9,0.30282,0.38897,0.21668
10,0.29289,0.37822,0.20756
11,0.29611,0.38482,0.20739
12,0.3049,0.39477,0.21502
13,0.29241,0.38252,0.2023
14,0.28853,0.37903,0.19803
15,0.28129,0.37157,0.19102
16,0.2826,0.37377,0.19144
17,0.28984,0.38725,0.19243
18,0.28511,0.3845,0.18573
19,0.28806,0.38554,0.19058
20,0.28172,0.37703,0.18641
21,0.30294,0.40827,0.19761
22,0.29859,0.41424,0.18295
23,0.29764,0.41601,0.17926
24,0.29436,0.41726,0.17147
25,0.28152,0.4204,0.14263
26,0.27436,0.42243,0.12629
27,0.27059,0.4219,0.11928
28,0.28958,0.43643,0.14274
29,0.29089,0.43456,0.14722
30,0.27899,0.4172,0.14078
31,0.2804,0.41579,0.14502
32,0.28904,0.42516,0.15292
33,0.28158,0.41196,0.1512
34,0.27483,0.39755,0.15211
35,0.25576,0.36209,0.14943
36,0.2693,0.38121,0.15738
37,0.28848,0.40717,0.1698
38,0.28855,0.40366,0.17344
39,0.28478,0.39444,0.17513
40,0.27233,0.37265,0.17202
41,0.27567,0.37306,0.17827
42,0.26365,0.35218,0.17511
43,0.24681,0.32452,0.1691
44,0.25961,0.33898,0.18024
45,0.26831,0.34887,0.18775
46,0.25684,0.3318,0.18189
47,0.26657,0.34278,0.19035
48,0.26068,0.33394,0.18743
49,0.2469,0.31644,0.17736
50,0.24768,0.31647,0.17889
51,0.24856,0.31661,0.18051
52,0.24723,0.31457,0.17989
53,0.24729,0.31427,0.18031
54,0.2494,0.31636,0.18243
55,0.24975,0.31657,0.18294
56,0.249,0.31567,0.18233
57,0.249,0.31567,0.18234
58,0.24943,0.31555,0.1833
59,0.25046,0.31501,0.18592
60,0.24945,0.31518,0.18372
61,0.24884,0.3153,0.18237
62,0.24855,0.31557,0.18153
63,0.25106,0.31379,0.18834
64,0.24741,0.31675,0.17807
65,0.24686,0.31989,0.17384
66,0.24714,0.32946,0.16482
67,0.24424,0.32488,0.1636
68,0.24122,0.31714,0.16531
69,0.24134,0.31591,0.16676
70,0.24166,0.31569,0.16763
71,0.24219,0.31452,0.16987
72,0.24313,0.31256,0.17371
73,0.24003,0.31834,0.16172
74,0.24114,0.32031,0.16198
75,0.23841,0.31672,0.16009
76,0.2343,0.31107,0.15753
77,0.23533,0.31238,0.15828
78,0.23535,0.31231,0.15838
79,0.24003,0.31776,0.16229
80,0.23913,0.31631,0.16194
81,0.24386,0.32128,0.16645
82,0.24739,0.32473,0.17006
83,0.24565,0.32225,0.16904
84,0.25259,0.32928,0.17591
85,0.24864,0.32425,0.17304
86,0.24799,0.32256,0.17343
87,0.24632,0.31971,0.17293
88,0.23625,0.30827,0.16422
89,0.23532,0.30573,0.16492
90,0.24273,0.31132,0.17414
91,0.23497,0.30194,0.168
92,0.22612,0.2916,0.16063
93,0.22457,0.28813,0.16101
94,0.23716,0.29844,0.17587
95,0.23176,0.29118,0.17235
96,0.23138,0.28898,0.17379
97,0.22477,0.28105,0.1685
98,0.21814,0.27323,0.16305
99,0.21642,0.27012,0.16272
100,0.21127,0.26402,0.15851
101,0.21538,0.26613,0.16463
102,0.20961,0.25926,0.15995
103,0.21507,0.26366,0.16649
104,0.20274,0.25121,0.15427
105,0.20241,0.25031,0.15451
106,0.20599,0.25331,0.15866
107,0.20788,0.25533,0.16043
108,0.2088,0.25606,0.16154
109,0.20821,0.25531,0.1611
110,0.20601,0.2533,0.15872
111,0.20495,0.25221,0.1577
112,0.20505,0.25213,0.15796
113,0.20557,0.25264,0.1585
114,0.20556,0.25259,0.15853
115,0.2056,0.25268,0.15851
116,0.20559,0.25276,0.15842
117,0.20582,0.25346,0.15818
118,0.20517,0.25196,0.15837
119,0.20542,0.25289,0.15796
120,0.20548,0.25302,0.15794
121,0.20603,0.25459,0.15748
122,0.20656,0.25601,0.15711
123,0.20689,0.25688,0.15689
124,0.2098,0.26325,0.15636
125,0.20902,0.26227,0.15577
126,0.20664,0.25909,0.15419
127,0.20696,0.25967,0.15425
128,0.20901,0.26313,0.15488
129,0.20901,0.26335,0.15467
130,0.20912,0.26359,0.15464
131,0.20719,0.26141,0.15297
132,0.20557,0.25961,0.15153
133,0.20446,0.25847,0.15044
134,0.2039,0.25785,0.14994
135,0.20261,0.25657,0.14865
136,0.20196,0.25584,0.14807
137,0.20012,0.25397,0.14628
138,0.20049,0.25414,0.14684
139,0.20086,0.25425,0.14747
140,0.20664,0.25945,0.15384
141,0.2067,0.25925,0.15415
142,0.20069,0.25332,0.14806
143,0.19659,0.24932,0.14385
144,0.19079,0.24387,0.1377
145,0.18709,0.24003,0.13414
146,0.19122,0.24303,0.13941
147,0.19634,0.24705,0.14563
148,0.1896,0.24025,0.13896
149,0.19197,0.24162,0.14231
150,0.19462,0.2433,0.14594
151,0.19282,0.23967,0.14597
152,0.19085,0.23642,0.14529
153,0.19147,0.23624,0.1467
154,0.18636,0.2307,0.14202
155,0.18983,0.23348,0.14619
156,0.19303,0.23614,0.14993
157,0.19447,0.23702,0.15192
158,0.18665,0.22922,0.14407
159,0.18716,0.22942,0.1449
160,0.18415,0.22635,0.14195
161,0.18103,0.22334,0.13871
162,0.17975,0.22206,0.13745
163,0.18387,0.22571,0.14203
164,0.18579,0.22745,0.14413
165,0.18734,0.22885,0.14583
166,0.18676,0.22825,0.14526
167,0.18748,0.22891,0.14606
168,0.18756,0.22897,0.14616
169,0.18738,0.22879,0.14596
170,0.18728,0.2287,0.14586
171,0.18722,0.22867,0.14577
172,0.18747,0.22879,0.14615
173,0.18767,0.22885,0.14649
174,0.18758,0.2288,0.14635
175,0.18705,0.22863,0.14546
176,0.18562,0.22802,0.14322
177,0.18587,0.22793,0.14381
178,0.18672,0.22798,0.14546
179,0.18694,0.22791,0.14597
180,0.18532,0.22761,0.14304
181,0.18587,0.22716,0.14459
182,0.18534,0.22728,0.14341
183,0.18483,0.22786,0.14181
184,0.18475,0.22756,0.14194
185,0.18472,0.22749,0.14196
186,0.18472,0.22763,0.14181
187,0.1847,0.2277,0.14169
188,0.18434,0.22708,0.14161
189,0.18443,0.22721,0.14165
190,0.18403,0.22659,0.14147
191,0.18327,0.22568,0.14086
192,0.18398,0.22665,0.14132
193,0.18165,0.22397,0.13932
194,0.18282,0.22527,0.14038
195,0.18288,0.22539,0.14037
196,0.18184,0.22417,0.13951
197,0.18042,0.2227,0.13814
198,0.18321,0.22542,0.141
199,0.18385,0.22592,0.14178
200,0.18802,0.2299,0.14613
201,0.1837,0.22429,0.14312
202,0.18171,0.22241,0.141
203,0.18376,0.22468,0.14284
204,0.1821,0.22244,0.14176
205,0.18847,0.22894,0.148
206,0.18521,0.22551,0.1449
207,0.1895,0.22934,0.14966
208,0.19098,0.23008,0.15189
209,0.19062,0.22927,0.15198
210,0.19217,0.23052,0.15383
211,0.19333,0.23137,0.1553
212,0.19304,0.23078,0.15529
213,0.19194,0.22938,0.15449
214,0.1911,0.22832,0.15387
215,0.19145,0.22838,0.15452
216,0.19326,0.22993,0.1566
217,0.19214,0.22858,0.1557
218,0.1898,0.2261,0.15349
219,0.19222,0.22842,0.15603
220,0.1927,0.2288,0.1566
221,0.19416,0.23023,0.1581
222,0.19458,0.23058,0.15858
223,0.19476,0.23072,0.15879
224,0.19514,0.23109,0.15919
225,0.19505,0.231,0.1591
226,0.1951,0.23106,0.15915
227,0.19494,0.23091,0.15896
228,0.19489,0.23083,0.15895
229,0.19471,0.23061,0.1588
230,0.19351,0.22962,0.15741
231,0.19436,0.23024,0.15849
232,0.19563,0.23118,0.16007
233,0.19831,0.23323,0.16338
234,0.19766,0.23248,0.16283
235,0.19689,0.23161,0.16218
236,0.19536,0.23009,0.16064
237,0.19588,0.23031,0.16145
238,0.19805,0.23192,0.16418
239,0.19815,0.23181,0.16448
240,0.1955,0.22955,0.16145
241,0.19531,0.22958,0.16104
242,0.19527,0.22941,0.16112
243,0.19553,0.22938,0.16167
244,0.19487,0.22919,0.16055
245,0.19473,0.22938,0.16008
246,0.19474,0.22949,0.16
247,0.19491,0.22977,0.16006
248,0.19518,0.23016,0.16021
249,0.19441,0.22919,0.15962
250,0.1948,0.22969,0.15991
251,0.18735,0.22204,0.15266
252,0.19519,0.23087,0.1595
253,0.19499,0.2305,0.15948
254,0.19389,0.22901,0.15876
255,0.19404,0.22882,0.15925
256,0.19895,0.23391,0.16399
257,0.19689,0.2315,0.16229
258,0.19694,0.23137,0.16251
259,0.19271,0.22693,0.15849
260,0.18824,0.22242,0.15406
261,0.18706,0.22119,0.15293
262,0.18986,0.22346,0.15626
263,0.18559,0.21916,0.15202
264,0.18588,0.21919,0.15257
265,0.19107,0.22396,0.15817
266,0.19075,0.2234,0.1581
267,0.18724,0.21968,0.1548
268,0.18652,0.21877,0.15428
269,0.18531,0.21734,0.15328
270,0.18527,0.21708,0.15347
271,0.18986,0.22149,0.15823
272,0.1883,0.2198,0.1568
273,0.1897,0.22106,0.15835
274,0.19103,0.22229,0.15977
275,0.19228,0.22344,0.16112
276,0.19249,0.22362,0.16137
277,0.19161,0.22266,0.16056
278,0.19127,0.22226,0.16028
279,0.19145,0.22242,0.16048
280,0.19128,0.22223,0.16033
281,0.19081,0.22173,0.15989
282,0.1908,0.22172,0.15989
283,0.1907,0.22162,0.15977
284,0.19107,0.22195,0.16018
285,0.19019,0.22113,0.15926
286,0.18978,0.2207,0.15885
287,0.18952,0.2204,0.15865
288,0.18888,0.21976,0.15801
289,0.18743,0.2184,0.15646
290,0.18824,0.21902,0.15746
291,0.18757,0.21834,0.15681
292,0.18689,0.21767,0.1561
293,0.1853,0.2164,0.15421
294,0.1851,0.21621,0.15399
295,0.18544,0.21629,0.15459
296,0.18572,0.21639,0.15506
297,0.18589,0.21655,0.15522
298,0.18562,0.21645,0.15478
299,0.18549,0.2164,0.15457
300,0.1855,0.21647,0.15452
301,0.18331,0.21475,0.15186
302,0.18102,0.21245,0.14959
303,0.17792,0.20969,0.14615
304,0.18131,0.21327,0.14936
305,0.18247,0.21465,0.15028
306,0.18487,0.21683,0.15291
307,0.18647,0.21875,0.1542
308,0.18757,0.21964,0.1555
309,0.18606,0.2181,0.15402
310,0.18251,0.21449,0.15053
311,0.18204,0.2139,0.15018
312,0.18423,0.21576,0.15269
313,0.18219,0.2135,0.15089
314,0.18217,0.21327,0.15107
315,0.18258,0.2135,0.15165
316,0.1866,0.21741,0.1558
317,0.18528,0.21587,0.15468
318,0.18349,0.21394,0.15305
319,0.17877,0.20916,0.14838
320,0.18044,0.21058,0.1503
321,0.18214,0.2123,0.15198
322,0.18298,0.21286,0.1531
323,0.18402,0.21374,0.1543
324,0.18523,0.21468,0.15578
325,0.18826,0.21736,0.15915
326,0.18643,0.21525,0.15762
327,0.18439,0.21298,0.15579
328,0.18378,0.21221,0.15535
329,0.18281,0.21109,0.15453
330,0.18154,0.20977,0.15332
331,0.18096,0.20916,0.15275
332,0.18163,0.20976,0.1535
333,0.18143,0.20951,0.15335
334,0.18159,0.20967,0.15352
335,0.18219,0.21025,0.15413
336,0.18233,0.21039,0.15428
337,0.18238,0.21043,0.15433
338,0.18229,0.21035,0.15424
339,0.18239,0.21043,0.15435
340,0.18233,0.21038,0.15429
341,0.18251,0.21052,0.1545
342,0.18232,0.21031,0.15432
343,0.18244,0.21039,0.1545
344,0.18226,0.21025,0.15427
345,0.18276,0.21063,0.15489
346,0.18371,0.21152,0.1559
347,0.18425,0.21195,0.15656
348,0.18572,0.21327,0.15817
349,0.18544,0.21284,0.15804
350,0.18474,0.21212,0.15735
351,0.18964,0.21836,0.16092
352,0.19415,0.22397,0.16434
353,0.19585,0.22605,0.16565
354,0.19568,0.22604,0.16532
355,0.1945,0.22472,0.16428
356,0.19374,0.22394,0.16353
357,0.19478,0.22571,0.16386
358,0.19266,0.22286,0.16245
359,0.19114,0.22081,0.16148
360,0.18851,0.21838,0.15864
361,0.1886,0.21825,0.15894
362,0.18698,0.21663,0.15734
363,0.1857,0.21533,0.15608
364,0.18567,0.21531,0.15603
365,0.18426,0.21374,0.15478
366,0.18184,0.21141,0.15228
367,0.18206,0.21138,0.15274
368,0.18212,0.21136,0.15288
369,0.1793,0.20836,0.15024
370,0.18169,0.21044,0.15293
371,0.18038,0.20881,0.15195
372,0.18018,0.2084,0.15197
373,0.18436,0.21223,0.15649
374,0.18633,0.21393,0.15874
375,0.18992,0.21739,0.16245
376,0.19105,0.21831,0.1638
377,0.1902,0.21719,0.16321
378,0.18875,0.21548,0.16202
379,0.18795,0.21443,0.16147
380,0.18577,0.21187,0.15967
381,0.18483,0.21066,0.159
382,0.18545,0.21106,0.15984
383,0.18448,0.20989,0.15908
384,0.18608,0.21143,0.16073
385,0.18605,0.21122,0.16089
386,0.18545,0.21059,0.16032
387,0.18597,0.21109,0.16085
388,0.1858,0.21094,0.16066
389,0.18661,0.2117,0.16152
390,0.18568,0.21063,0.16072
391,0.1862,0.2112,0.1612
392,0.1872,0.21224,0.16216
393,0.18729,0.21233,0.16225
394,0.18732,0.21236,0.16228
395,0.18722,0.21225,0.16218
396,0.18717,0.2122,0.16213
397,0.18729,0.21231,0.16227
398,0.18734,0.21235,0.16233
399,0.18765,0.21265,0.16265
400,0.18759,0.21257,0.16262
401,0.19149,0.21746,0.16551
402,0.1899,0.21607,0.16372
403,0.19089,0.21713,0.16465
404,0.1923,0.21902,0.16559
405,0.19389,0.22123,0.16656
406,0.20164,0.23107,0.17222
407,0.19992,0.22857,0.17127
408,0.19638,0.22407,0.16869
409,0.19662,0.22431,0.16893
410,0.19614,0.22372,0.16856
411,0.19681,0.22448,0.16913
412,0.19322,0.22067,0.16577
413,0.19355,0.22083,0.16626
414,0.19186,0.21911,0.16461
415,0.19096,0.21819,0.16372
416,0.19064,0.21792,0.16337
417,0.19121,0.21833,0.16409
418,0.19253,0.21972,0.16533
419,0.19169,0.21883,0.16455
420,0.1912,0.21832,0.16408
421,0.18689,0.214,0.15978
422,0.18874,0.21567,0.16181
423,0.18945,0.2161,0.1628
424,0.1899,0.2164,0.1634
425,0.19172,0.21816,0.16528
426,0.19156,0.21796,0.16517
427,0.19039,0.21643,0.16434
428,0.18852,0.21437,0.16268
429,0.18929,0.21491,0.16368
430,0.19186,0.21724,0.16647
431,0.19234,0.21747,0.16721
432,0.19142,0.2163,0.16655
433,0.19212,0.21675,0.16748
434,0.19164,0.21601,0.16727
435,0.19047,0.21456,0.16638
436,0.18596,0.20979,0.16213
437,0.18696,0.21051,0.16342
438,0.18502,0.20837,0.16167
439,0.18591,0.20911,0.16271
440,0.18654,0.20956,0.16351
441,0.18902,0.21192,0.16611
442,0.19022,0.21305,0.16739
443,0.18997,0.2127,0.16723
444,0.18899,0.21161,0.16638
445,0.18907,0.21162,0.16652
446,0.18738,0.20985,0.16492
447,0.18675,0.20914,0.16436
448,0.18697,0.20935,0.16458
449,0.18734,0.20972,0.16497
450,0.18696,0.2093,0.16461
451,0.18784,0.21032,0.16535
452,0.18832,0.21091,0.16573
453,0.18798,0.21056,0.1654
454,0.18949,0.21249,0.16649
455,0.18985,0.21305,0.16666
456,0.19212,0.21601,0.16823
457,0.1946,0.21933,0.16987
458,0.19813,0.22397,0.17229
459,0.19441,0.21911,0.1697
460,0.18995,0.21366,0.16624
461,0.1891,0.2128,0.16539
462,0.19026,0.21401,0.16652
463,0.18633,0.21001,0.16264
464,0.18628,0.20994,0.16262
465,0.18765,0.21148,0.16382
466,0.19001,0.21386,0.16615
467,0.19338,0.2177,0.16907
468,0.19308,0.2174,0.16876
469,0.19448,0.21885,0.1701
470,0.19727,0.22209,0.17244
471,0.1964,0.22106,0.17175
472,0.19991,0.22491,0.1749
473,0.19794,0.22258,0.1733
474,0.19823,0.22277,0.17368
475,0.20027,0.22509,0.17546
476,0.20027,0.22501,0.17552
477,0.19966,0.22425,0.17507
478,0.19927,0.22368,0.17486
479,0.19966,0.22407,0.17525
480,0.198,0.22211,0.17389
481,0.19329,0.21701,0.16957
482,0.19569,0.2194,0.17199
483,0.19615,0.21972,0.17259
484,0.19656,0.22001,0.17312
485,0.19465,0.21772,0.17158
486,0.1913,0.21399,0.16861
487,0.19196,0.21439,0.16953
488,0.19131,0.21348,0.16913
489,0.1929,0.21485,0.17095
490,0.19297,0.21469,0.17125
491,0.19284,0.21432,0.17136
492,0.19015,0.21137,0.16893
493,0.19083,0.21184,0.16983
494,0.1901,0.21084,0.16937
495,0.18811,0.20874,0.16748
496,0.18576,0.20636,0.16515
497,0.18698,0.20757,0.16638
498,0.18826,0.20878,0.16774
499,0.18632,0.20674,0.1659
500,0.18632,0.20679,0.16586
501,0.18562,0.2059,0.16535
502,0.18947,0.2104,0.16855
503,0.18771,0.20848,0.16694
504,0.19007,0.21105,0.16908
505,0.18726,0.20799,0.16653
506,0.18828,0.20905,0.16751
507,0.18837,0.20934,0.16741
508,0.18891,0.20982,0.168
509,0.18963,0.21068,0.16858
510,0.18977,0.2108,0.16875
511,0.18787,0.2086,0.16714
512,0.19229,0.21413,0.17045
513,0.19619,0.21919,0.17318
514,0.19488,0.2176,0.17217
515,0.19196,0.21385,0.17006
516,0.19074,0.2125,0.16897
517,0.18995,0.21164,0.16826
518,0.18878,0.21054,0.16702
519,0.18645,0.208,0.16491
520,0.18826,0.20989,0.16664
521,0.18721,0.20896,0.16547
522,0.18783,0.20966,0.16599
523,0.18682,0.20861,0.16503
524,0.18726,0.20904,0.16549
525,0.18886,0.21066,0.16706
526,0.1901,0.21194,0.16827
527,0.18776,0.20941,0.1661
528,0.19011,0.21184,0.16837
529,0.19163,0.21349,0.16977
530,0.19078,0.21248,0.16907
531,0.19009,0.21172,0.16846
532,0.18654,0.20799,0.16508
533,0.18635,0.20769,0.16501
534,0.18734,0.20859,0.1661
535,0.19057,0.21181,0.16933
536,0.19147,0.21275,0.1702
537,0.1921,0.21328,0.17092
538,0.19283,0.21387,0.17179
539,0.1891,0.20988,0.16831
540,0.19012,0.21077,0.16947
541,0.19275,0.21344,0.17207
542,0.19016,0.2107,0.16961
543,0.19148,0.21188,0.17107
544,0.19066,0.21078,0.17054
545,0.19118,0.21092,0.17143
546,0.19235,0.21198,0.17273
547,0.19499,0.2146,0.17538
548,0.19552,0.21499,0.17604
549,0.19322,0.21225,0.1742
550,0.19078,0.20967,0.17189
551,0.19589,0.21556,0.17621
552,0.19394,0.21281,0.17507
553,0.1933,0.21182,0.17478
554,0.19256,0.21055,0.17457
555,0.19118,0.20885,0.17352
556,0.18906,0.20655,0.17157
557,0.18667,0.20413,0.16921
558,0.18391,0.20149,0.16633
559,0.18186,0.19958,0.16413
560,0.18308,0.20073,0.16542
561,0.18154,0.19932,0.16377
562,0.18175,0.19956,0.16394
563,0.18188,0.1997,0.16406
564,0.18203,0.19984,0.16423
565,0.18149,0.19942,0.16357
566,0.18158,0.19948,0.16368
567,0.18056,0.19868,0.16244
568,0.17841,0.19694,0.15989
569,0.17538,0.19504,0.15572
570,0.1782,0.197,0.15941
571,0.18071,0.19896,0.16247
572,0.18115,0.19938,0.16292
573,0.17878,0.19746,0.1601
574,0.17861,0.19735,0.15987
575,0.1799,0.19851,0.16129
576,0.1775,0.19666,0.15833
577,0.18146,0.20021,0.16272
578,0.18281,0.20167,0.16395
579,0.18275,0.20164,0.16387
580,0.18248,0.20137,0.16359
581,0.18421,0.20337,0.16505
582,0.18476,0.20395,0.16557
583,0.18391,0.203,0.16481
584,0.18173,0.20077,0.1627
585,0.18251,0.20163,0.16338
586,0.18364,0.20267,0.16461
587,0.18615,0.20531,0.16698
588,0.18542,0.20456,0.16629
589,0.1866,0.20569,0.16752
590,0.18751,0.2065,0.16852
591,0.18597,0.20481,0.16713
592,0.18515,0.20395,0.16634
593,0.18509,0.20371,0.16647
594,0.18734,0.20595,0.16872
595,0.18572,0.20418,0.16726
596,0.18843,0.2068,0.17005
597,0.18744,0.20563,0.16925
598,0.18623,0.20425,0.1682
599,0.18591,0.20379,0.16803
600,0.18714,0.20491,0.16937
601,0.18349,0.20085,0.16613
602,0.18211,0.19974,0.16447
603,0.18624,0.20387,0.16862
604,0.18313,0.20014,0.16612
605,0.18097,0.19793,0.164
606,0.18361,0.20006,0.16716
607,0.18718,0.20367,0.17068
608,0.18496,0.2013,0.16863
609,0.18718,0.20343,0.17093
610,0.18489,0.2012,0.16858
611,0.1865,0.2026,0.17041
612,0.18906,0.20515,0.17298
613,0.18903,0.20506,0.17301
614,0.19073,0.20679,0.17466
615,0.18979,0.20576,0.17382
616,0.18957,0.2055,0.17364
617,0.19078,0.20678,0.17479
618,0.19075,0.20673,0.17476
619,0.19054,0.20652,0.17456
620,0.19055,0.20652,0.17457
621,0.19056,0.20654,0.17459
622,0.19054,0.20651,0.17458
623,0.19056,0.20654,0.17459
624,0.19109,0.20728,0.17489
625,0.19102,0.20718,0.17486
626,0.19144,0.20781,0.17506
627,0.19153,0.20805,0.17502
628,0.19145,0.20797,0.17493
629,0.19171,0.20841,0.175
630,0.19159,0.20833,0.17486
631,0.19139,0.20811,0.17466
632,0.19176,0.20856,0.17496
633,0.19026,0.20672,0.1738
634,0.19052,0.20708,0.17397
635,0.19044,0.20702,0.17386
636,0.19059,0.20737,0.17382
637,0.19031,0.20694,0.17369
638,0.19029,0.20711,0.17347
639,0.19071,0.20757,0.17386
640,0.1915,0.20843,0.17458
641,0.19206,0.20913,0.17498
642,0.19031,0.20709,0.17353
643,0.19005,0.20682,0.17328
644,0.18894,0.20568,0.1722
645,0.18857,0.20535,0.1718
646,0.18694,0.20385,0.17004
647,0.18713,0.20401,0.17024
648,0.18698,0.20381,0.17015
649,0.18632,0.20316,0.16948
650,0.18546,0.20226,0.16865
651,0.18066,0.19953,0.16179
652,0.19143,0.21067,0.17219
653,0.18736,0.20544,0.16929
654,0.19065,0.20801,0.17328
655,0.18501,0.2019,0.16812
656,0.18246,0.19924,0.16569
657,0.18592,0.20228,0.16955
658,0.18919,0.20559,0.17279
659,0.19201,0.20864,0.17538
660,0.19242,0.20912,0.17572
661,0.19248,0.20891,0.17604
662,0.18922,0.20522,0.17321
663,0.18887,0.20473,0.173
664,0.19126,0.20715,0.17537
665,0.19034,0.20599,0.17469
666,0.19092,0.20651,0.17533
667,0.19226,0.20786,0.17666
668,0.1917,0.20731,0.17608
669,0.19143,0.207,0.17587
670,0.19318,0.20876,0.1776
671,0.19584,0.21164,0.18003
672,0.19635,0.21215,0.18055
673,0.19672,0.21254,0.1809
674,0.19659,0.21238,0.18079
675,0.19714,0.21298,0.1813
676,0.19703,0.21286,0.18121
677,0.19702,0.21285,0.1812
678,0.19703,0.21285,0.1812
679,0.19698,0.21283,0.18113
680,0.19689,0.21275,0.18103
681,0.19661,0.21246,0.18077
682,0.19721,0.21293,0.18149
683,0.19738,0.21314,0.18161
684,0.19692,0.21282,0.18102
685,0.19724,0.21308,0.1814
686,0.19741,0.21323,0.1816
687,0.19784,0.21376,0.18193
688,0.19867,0.21528,0.18206
689,0.19874,0.21503,0.18246
690,0.19929,0.2156,0.18299
691,0.19946,0.21568,0.18324
692,0.19932,0.21551,0.18314
693,0.19978,0.21618,0.18339
694,0.19945,0.21577,0.18313
695,0.19936,0.21558,0.18315
696,0.19927,0.21525,0.18329
697,0.1993,0.21517,0.18342
698,0.19944,0.21524,0.18363
699,0.19962,0.21547,0.18377
700,0.19898,0.21475,0.1832
701,0.19298,0.2103,0.17566
702,0.18463,0.20357,0.1657
703,0.19,0.20756,0.17243
704,0.19116,0.20819,0.17412
705,0.19447,0.2113,0.17763
706,0.19677,0.21351,0.18004
707,0.19911,0.21576,0.18246
708,0.20233,0.21933,0.18533
709,0.20488,0.22199,0.18776
710,0.20303,0.2198,0.18625
711,0.2016,0.21811,0.18509
712,0.20161,0.21807,0.18514
713,0.19873,0.21486,0.18261
714,0.20035,0.21649,0.1842
715,0.19927,0.21517,0.18337
716,0.20011,0.21594,0.18427
717,0.20126,0.2171,0.18541
718,0.20101,0.21669,0.18533
719,0.20086,0.2164,0.18531
720,0.20002,0.2154,0.18463
721,0.20046,0.2158,0.18511
722,0.20145,0.21676,0.18615
723,0.20141,0.21664,0.18619
724,0.20467,0.22021,0.18913
725,0.2054,0.221,0.1898
726,0.20507,0.22058,0.18956
727,0.20513,0.22062,0.18965
728,0.20498,0.22049,0.18947
729,0.20497,0.22046,0.18949
730,0.20457,0.21999,0.18914
731,0.20465,0.22005,0.18924
732,0.205,0.22048,0.18952
733,0.20502,0.22047,0.18956
734,0.20516,0.22064,0.18968
735,0.20505,0.2205,0.18959
736,0.20496,0.22039,0.18954
737,0.20513,0.22059,0.18968
738,0.20524,0.22071,0.18978
739,0.20532,0.22077,0.18986
740,0.20619,0.22181,0.19056
741,0.20574,0.22125,0.19024
742,0.20521,0.22056,0.18987
743,0.20535,0.22074,0.18996
744,0.20485,0.22014,0.18955
745,0.20443,0.21962,0.18924
746,0.2045,0.21971,0.18929
747,0.20366,0.2189,0.18841
748,0.20337,0.21878,0.18796
749,0.20317,0.21862,0.18771
750,0.20318,0.21869,0.18767
751,0.1996,0.21598,0.18323
752,0.20231,0.21846,0.18617
753,0.20874,0.22588,0.1916
754,0.20717,0.22389,0.19045
755,0.20625,0.2226,0.1899
756,0.20985,0.22667,0.19303
757,0.21243,0.22949,0.19536
758,0.21018,0.22699,0.19337
759,0.21009,0.2268,0.19338
760,0.21051,0.22709,0.19393
761,0.21015,0.22657,0.19373
762,0.21137,0.22785,0.19489
763,0.20916,0.22536,0.19297
764,0.2072,0.22321,0.19118
765,0.2118,0.22823,0.19536
766,0.21203,0.22833,0.19573
767,0.21453,0.23101,0.19805
768,0.21435,0.23065,0.19806
769,0.21571,0.23204,0.19938
770,0.21553,0.23174,0.19931
771,0.21194,0.22764,0.19625
772,0.21233,0.22798,0.19668
773,0.21245,0.22793,0.19697
774,0.21206,0.22737,0.19674
775,0.21336,0.22859,0.19812
776,0.216,0.23131,0.2007
777,0.21544,0.23056,0.20032
778,0.21598,0.23105,0.20091
779,0.21581,0.23077,0.20085
780,0.21707,0.23212,0.20202
781,0.21651,0.23143,0.20158
782,0.21686,0.23179,0.20194
783,0.21738,0.23232,0.20243
784,0.21649,0.23131,0.20167
785,0.2159,0.23064,0.20116
786,0.2152,0.22987,0.20053
787,0.21549,0.23018,0.2008
788,0.21557,0.23027,0.20087
789,0.21551,0.23018,0.20084
790,0.21547,0.23014,0.20079
791,0.21536,0.23003,0.20068
792,0.21512,0.22981,0.20043
793,0.21487,0.22956,0.20017
794,0.21476,0.22946,0.20006
795,0.21519,0.22983,0.20054
796,0.21499,0.22962,0.20035
797,0.21491,0.22952,0.2003
798,0.21487,0.22945,0.20029
799,0.21532,0.22982,0.20082
800,0.21418,0.22885,0.19951
801,0.21645,0.23243,0.20047
802,0.20975,0.22563,0.19387
803,0.21097,0.22668,0.19526
804,0.21206,0.22778,0.19635
805,0.21406,0.22978,0.19834
806,0.21506,0.23089,0.19923
807,0.21367,0.22945,0.19789
808,0.21432,0.23009,0.19855
809,0.21306,0.22882,0.19731
810,0.21439,0.23027,0.19851
811,0.21546,0.23132,0.1996
812,0.21741,0.23353,0.2013
813,0.21711,0.23318,0.20104
814,0.21602,0.23198,0.20005
815,0.21663,0.23271,0.20054
816,0.21774,0.23379,0.20168
817,0.21692,0.23258,0.20125
818,0.21876,0.2345,0.20302
819,0.21871,0.23434,0.20307
820,0.21999,0.23568,0.20429
821,0.21866,0.23406,0.20325
822,0.21979,0.23524,0.20434
823,0.22134,0.23681,0.20587
824,0.22031,0.23558,0.20504
825,0.2189,0.23384,0.20396
826,0.21753,0.23215,0.20291
827,0.21997,0.23481,0.20512
828,0.21525,0.22973,0.20078
829,0.21363,0.22799,0.19928
830,0.21332,0.22738,0.19926
831,0.21042,0.2242,0.19665
832,0.21078,0.22439,0.19716
833,0.21017,0.22363,0.19671
834,0.20909,0.22246,0.19572
835,0.20795,0.22126,0.19463
836,0.20767,0.22093,0.19442
837,0.20811,0.2213,0.19493
838,0.2087,0.22187,0.19554
839,0.20976,0.22287,0.19666
840,0.21012,0.22319,0.19705
841,0.20943,0.22248,0.19638
842,0.20965,0.2227,0.19659
843,0.20985,0.2229,0.1968
844,0.21002,0.22306,0.19698
845,0.20987,0.2229,0.19684
846,0.20991,0.22294,0.19689
847,0.20999,0.223,0.19698
848,0.20998,0.22298,0.19697
849,0.20995,0.22295,0.19694
850,0.20978,0.22283,0.19674
851,0.20962,0.22343,0.19582
852,0.20821,0.22201,0.19441
853,0.20163,0.21692,0.18635
854,0.20552,0.2202,0.19085
855,0.2062,0.22054,0.19186
856,0.20743,0.2216,0.19326
857,0.20935,0.22352,0.19518
858,0.20739,0.22166,0.19311
859,0.20917,0.22342,0.19492
860,0.20844,0.22264,0.19425
861,0.20454,0.21918,0.1899
862,0.20617,0.22088,0.19146
863,0.20626,0.22066,0.19186
864,0.20688,0.22117,0.19259
865,0.20527,0.21965,0.19089
866,0.20684,0.22107,0.19261
867,0.20783,0.22202,0.19363
868,0.20725,0.22137,0.19314
869,0.20669,0.22077,0.1926
870,0.2061,0.22022,0.19198
871,0.20749,0.22158,0.1934
872,0.2086,0.22253,0.19467
873,0.20975,0.22363,0.19587
874,0.20675,0.22075,0.19276
875,0.2059,0.22004,0.19175
876,0.20304,0.21736,0.18871
877,0.20389,0.21809,0.18968
878,0.20576,0.21975,0.19176
879,0.20642,0.22034,0.19251
880,0.20783,0.22163,0.19403
881,0.20565,0.21951,0.19179
882,0.2056,0.21919,0.192
883,0.2036,0.21718,0.19002
884,0.20084,0.21456,0.18712
885,0.2011,0.21474,0.18745
886,0.20294,0.21647,0.18941
887,0.20225,0.21595,0.18856
888,0.20159,0.21535,0.18783
889,0.20448,0.21791,0.19105
890,0.20703,0.22029,0.19376
891,0.20656,0.2195,0.19361
892,0.20778,0.22075,0.19482
893,0.20437,0.21727,0.19146
894,0.20226,0.2151,0.18941
895,0.20128,0.21417,0.18839
896,0.2032,0.21616,0.19023
897,0.20272,0.21559,0.18985
898,0.2025,0.21528,0.18971
899,0.202,0.21477,0.18922
900,0.20159,0.21437,0.18881
901,0.20226,0.21548,0.18904
902,0.20226,0.21547,0.18906
903,0.20254,0.21589,0.1892
904,0.20292,0.21619,0.18966
905,0.20095,0.21427,0.18764
906,0.19992,0.21322,0.18662
907,0.19888,0.21268,0.18509
908,0.19735,0.21131,0.18338
909,0.201,0.21608,0.18592
910,0.2002,0.21403,0.18637
911,0.19945,0.2134,0.1855
912,0.19725,0.21145,0.18304
913,0.19863,0.2127,0.18457
914,0.20356,0.21797,0.18915
915,0.20702,0.2216,0.19244
916,0.20496,0.21925,0.19067
917,0.20487,0.21897,0.19077
918,0.20684,0.22139,0.1923
919,0.20979,0.22466,0.19493
920,0.20754,0.22201,0.19308
921,0.20754,0.22197,0.19311
922,0.20812,0.22255,0.19368
923,0.20903,0.22357,0.19449
924,0.20772,0.2221,0.19333
925,0.20798,0.22222,0.19373
926,0.21098,0.22557,0.19639
927,0.21059,0.2251,0.19608
928,0.21109,0.22567,0.19651
929,0.20779,0.22221,0.19336
930,0.20821,0.22246,0.19396
931,0.20835,0.22278,0.19393
932,0.20809,0.22223,0.19395
933,0.20805,0.2221,0.194
934,0.20786,0.2218,0.19392
935,0.20708,0.22079,0.19338
936,0.2086,0.22212,0.19508
937,0.20549,0.21874,0.19224
938,0.20586,0.2191,0.19262
939,0.20634,0.21946,0.19322
940,0.20713,0.22028,0.19399
941,0.20703,0.22015,0.19392
942,0.20828,0.22128,0.19527
943,0.20621,0.21916,0.19325
944,0.20657,0.21946,0.19367
945,0.20495,0.21797,0.19192
946,0.20616,0.21906,0.19327
947,0.20683,0.21955,0.19411
948,0.20735,0.21986,0.19483
949,0.20733,0.21985,0.19482
950,0.2082,0.22066,0.19574
951,0.21272,0.22641,0.19902
952,0.21645,0.23105,0.20185
953,0.21637,0.2307,0.20204
954,0.2154,0.22955,0.20125
955,0.21424,0.22804,0.20043
956,0.21701,0.23185,0.20217
957,0.21692,0.23176,0.20209
958,0.21614,0.23091,0.20136
959,0.21608,0.2309,0.20126
960,0.21588,0.23058,0.20118
961,0.21573,0.23041,0.20104
962,0.21724,0.23227,0.20222
963,0.21884,0.23428,0.20341
964,0.21594,0.23002,0.20185
965,0.21522,0.22919,0.20125
966,0.21952,0.23458,0.20446
967,0.21889,0.23363,0.20415
968,0.22016,0.23512,0.20521
969,0.21898,0.23359,0.20437
970,0.2165,0.23093,0.20207
971,0.21539,0.22966,0.20113
972,0.21323,0.22737,0.19908
973,0.21385,0.22803,0.19967
974,0.21469,0.22886,0.20053
975,0.21368,0.22822,0.19914
976,0.2175,0.23198,0.20303
977,0.21826,0.23272,0.2038
978,0.22041,0.23525,0.20558
979,0.22247,0.23776,0.20718
980,0.22442,0.24038,0.20846
981,0.22294,0.23859,0.2073
982,0.22118,0.23643,0.20592
983,0.22201,0.23737,0.20665
984,0.22196,0.23729,0.20663
985,0.22046,0.23568,0.20525
986,0.22211,0.23719,0.20703
987,0.21949,0.23405,0.20493
988,0.22057,0.23521,0.20594
989,0.22135,0.23587,0.20682
990,0.22219,0.23682,0.20755
991,0.2204,0.2347,0.2061
992,0.22209,0.23667,0.2075
993,0.22289,0.23731,0.20847
994,0.22184,0.23596,0.20772
995,0.21919,0.23283,0.20554
996,0.21506,0.22855,0.20157
997,0.21332,0.22674,0.1999
998,0.2154,0.22868,0.20212
999,0.21341,0.22643,0.20039
1000,0.21544,0.22836,0.20252
1001,0.21971,0.23306,0.20635
1002,0.21859,0.23132,0.20587
1003,0.21189,0.22425,0.19953
1004,0.21036,0.22332,0.1974
1005,0.21599,0.22869,0.20328
1006,0.21013,0.22332,0.19693
1007,0.21043,0.22357,0.1973
1008,0.21197,0.22509,0.19885
1009,0.21278,0.22651,0.19906
1010,0.21417,0.22799,0.20035
1011,0.21448,0.22847,0.2005
1012,0.21557,0.22935,0.20178
1013,0.21552,0.22931,0.20174
1014,0.2149,0.22876,0.20103
1015,0.21519,0.22907,0.20132
1016,0.21524,0.22908,0.2014
1017,0.2148,0.22889,0.20071
1018,0.21356,0.22773,0.19938
1019,0.21374,0.22787,0.19961
1020,0.21184,0.22688,0.19681
1021,0.21289,0.22704,0.19875
1022,0.21153,0.22664,0.19643
1023,0.21116,0.22584,0.19648
1024,0.21312,0.2273,0.19895
1025,0.2153,0.22938,0.20122
1026,0.21462,0.22898,0.20027
1027,0.21851,0.23354,0.20349
1028,0.22015,0.23535,0.20495
1029,0.22061,0.23556,0.20566
1030,0.22064,0.23542,0.20586
1031,0.21933,0.23396,0.2047
1032,0.22013,0.23509,0.20517
1033,0.21937,0.23386,0.20489
1034,0.21864,0.233,0.20428
1035,0.21711,0.23156,0.20267
1036,0.21745,0.23175,0.20315
1037,0.21666,0.23088,0.20245
1038,0.21884,0.23309,0.20459
1039,0.21656,0.23072,0.2024
1040,0.21711,0.2312,0.20302
1041,0.21803,0.2321,0.20396
1042,0.21625,0.23024,0.20225
1043,0.2154,0.22937,0.20142
1044,0.21597,0.22982,0.20212
1045,0.21514,0.22897,0.2013
1046,0.21508,0.22896,0.20121
1047,0.21569,0.22951,0.20186
1048,0.21613,0.2298,0.20246
1049,0.21533,0.22893,0.20173
1050,0.21263,0.22621,0.19905
1051,0.2015,0.21659,0.18641
1052,0.20241,0.21663,0.18818
1053,0.20128,0.21533,0.18724
1054,0.20096,0.21463,0.18729
1055,0.20468,0.21761,0.19175
1056,0.20422,0.21714,0.19131
1057,0.20496,0.21777,0.19215
1058,0.20337,0.21603,0.19071
1059,0.2019,0.21485,0.18894
1060,0.19881,0.21198,0.18565
1061,0.20012,0.21308,0.18716
1062,0.2007,0.21345,0.18796
1063,0.20074,0.21341,0.18807
1064,0.2023,0.21483,0.18977
1065,0.20215,0.21476,0.18954
1066,0.20223,0.21469,0.18977
1067,0.20209,0.2146,0.18958
1068,0.20182,0.21436,0.18929
1069,0.20207,0.21459,0.18955
1070,0.20195,0.21448,0.18943
1071,0.20208,0.21461,0.18956
1072,0.20211,0.21469,0.18954
1073,0.20204,0.21469,0.18938
1074,0.20201,0.21483,0.18919
1075,0.20201,0.21464,0.18939
1076,0.20206,0.21458,0.18954
1077,0.202,0.21455,0.18946
1078,0.20195,0.21457,0.18934
1079,0.20221,0.21473,0.18969
1080,0.20204,0.21455,0.18954
1081,0.20234,0.21506,0.18961
1082,0.20232,0.21505,0.18959
1083,0.20234,0.21477,0.1899
1084,0.2021,0.21449,0.18971
1085,0.20259,0.21497,0.19021
1086,0.20302,0.21547,0.19057
1087,0.20349,0.21608,0.1909
1088,0.20309,0.21562,0.19055
1089,0.20389,0.21662,0.19115
1090,0.20397,0.21667,0.19127
1091,0.20394,0.21663,0.19125
1092,0.20524,0.21812,0.19236
1093,0.20619,0.21925,0.19314
1094,0.20519,0.21815,0.19222
1095,0.20525,0.21838,0.19213
1096,0.20452,0.2176,0.19145
1097,0.20457,0.21776,0.19138
1098,0.2035,0.21664,0.19036
1099,0.20303,0.21603,0.19004
1100,0.20447,0.21747,0.19147
1101,0.21666,0.23196,0.20135
1102,0.21161,0.22524,0.19797
1103,0.21529,0.22889,0.20168
1104,0.21928,0.23323,0.20532
1105,0.21812,0.2316,0.20464
1106,0.21192,0.22488,0.19897
1107,0.21016,0.22291,0.19741
1108,0.21169,0.22426,0.19911
1109,0.20718,0.22001,0.19434
1110,0.20671,0.21952,0.1939
1111,0.20643,0.21915,0.19371
1112,0.20712,0.21992,0.19432
1113,0.2043,0.21731,0.19129
1114,0.20456,0.21726,0.19185


==> mi_xEnKF_sta.csv <==
x,sig,lb,ub
1,0.3513,0.38698,0.31561
2,0.38996,0.43179,0.34813
3,0.32114,0.36959,0.27269
4,0.32221,0.37014,0.27428
5,0.31915,0.36753,0.27077
6,0.31931,0.36775,0.27087
7,0.30108,0.35475,0.24741
8,0.30149,0.35398,0.249
9,0.30327,0.35458,0.25196
10,0.3084,0.36145,0.25534
11,0.31713,0.37168,0.26258
12,0.31075,0.36511,0.2564
13,0.29282,0.35396,0.23167
14,0.28425,0.35858,0.20992
15,0.27746,0.37723,0.17768
16,0.28273,0.37108,0.19438
17,0.2673,0.37774,0.15686
18,0.2718,0.37277,0.17083
19,0.26811,0.371,0.16521
20,0.27076,0.37407,0.16745
21,0.26329,0.36482,0.16176
22,0.25429,0.35178,0.1568
23,0.24723,0.34792,0.14653
24,0.24764,0.34565,0.14964
25,0.24632,0.34313,0.14951
26,0.24488,0.34047,0.1493
27,0.25414,0.35207,0.15621
28,0.25425,0.35097,0.15752
29,0.25394,0.34964,0.15823
30,0.26446,0.3599,0.16901
31,0.25512,0.34838,0.16185
32,0.25828,0.34949,0.16708
33,0.26196,0.35128,0.17264
34,0.25437,0.33819,0.17054
35,0.2509,0.32952,0.17229
36,0.2295,0.29809,0.16091
37,0.20794,0.26754,0.14833
38,0.20884,0.26513,0.15255
39,0.21628,0.27242,0.16014
40,0.24174,0.30505,0.17842
41,0.23112,0.29075,0.1715
42,0.22924,0.28663,0.17185
43,0.22517,0.28042,0.16993
44,0.20674,0.25926,0.15422
45,0.20262,0.25328,0.15195
46,0.1899,0.23787,0.14192
47,0.19533,0.24281,0.14784
48,0.19026,0.23676,0.14377
49,0.19066,0.23729,0.14403
50,0.18831,0.23452,0.1421
51,0.18996,0.23584,0.14408
52,0.18746,0.23264,0.14228
53,0.18906,0.23425,0.14386
54,0.19095,0.23621,0.14569
55,0.19395,0.2396,0.1483
56,0.19368,0.23934,0.14802
57,0.19515,0.23968,0.15063
58,0.19702,0.24041,0.15364
59,0.19564,0.24049,0.15078
60,0.19435,0.23922,0.14949
61,0.19296,0.23842,0.1475
62,0.19345,0.23854,0.14837
63,0.19327,0.23939,0.14714
64,0.19429,0.23827,0.15031
65,0.19266,0.23976,0.14556
66,0.19414,0.23886,0.14943
67,0.193,0.23825,0.14774
68,0.19379,0.23756,0.15001
69,0.19399,0.23763,0.15035
70,0.19315,0.23819,0.14811
71,0.19309,0.24011,0.14607
72,0.19226,0.23781,0.14671
73,0.19293,0.24064,0.14523
74,0.19371,0.24229,0.14514
75,0.19331,0.24189,0.14473
76,0.19267,0.24102,0.14433
77,0.19197,0.23999,0.14395
78,0.19097,0.23891,0.14303
79,0.1909,0.23856,0.14323
80,0.19087,0.23846,0.14328
81,0.19349,0.24147,0.1455
82,0.19884,0.24642,0.15126
83,0.19956,0.24721,0.15192
84,0.19804,0.24509,0.15099
85,0.19976,0.24671,0.15282
86,0.19945,0.24641,0.15249
87,0.19375,0.23959,0.14792
88,0.19798,0.24311,0.15286
89,0.19803,0.24363,0.15243
90,0.19775,0.24231,0.15319
91,0.19946,0.24312,0.1558
92,0.19969,0.2424,0.15699
93,0.19305,0.23527,0.15083
94,0.19106,0.23257,0.14955
95,0.18955,0.22959,0.14951
96,0.18569,0.22459,0.1468
97,0.19501,0.23286,0.15715
98,0.18948,0.22643,0.15253
99,0.18616,0.22281,0.14951
100,0.18214,0.21813,0.14616
101,0.17259,0.20744,0.13775
102,0.17201,0.20622,0.1378
103,0.17109,0.20514,0.13703
104,0.17814,0.21162,0.14466
105,0.17717,0.21038,0.14395
106,0.17368,0.2066,0.14076
107,0.17823,0.21118,0.14529
108,0.18115,0.214,0.1483
109,0.1807,0.21353,0.14786
110,0.17839,0.21103,0.14574
111,0.17787,0.21046,0.14528
112,0.17775,0.21031,0.14519
113,0.17788,0.21044,0.14532
114,0.1779,0.21028,0.14551
115,0.1779,0.21026,0.14554
116,0.17793,0.2097,0.14617
117,0.17791,0.21004,0.14579
118,0.17796,0.21073,0.1452
119,0.17801,0.21093,0.14509
120,0.17803,0.21099,0.14507
121,0.1776,0.20915,0.14606
122,0.17743,0.20947,0.1454
123,0.17747,0.20908,0.14585
124,0.17818,0.20918,0.14718
125,0.17758,0.20869,0.14647
126,0.17772,0.2088,0.14664
127,0.17741,0.20886,0.14595
128,0.17755,0.20981,0.14529
129,0.17821,0.21104,0.14539
130,0.17789,0.2106,0.14519
131,0.17871,0.21177,0.14565
132,0.17917,0.21235,0.146
133,0.18063,0.21423,0.14702
134,0.18164,0.21527,0.148
135,0.18331,0.21718,0.14945
136,0.18317,0.21693,0.1494
137,0.18301,0.21671,0.14931
138,0.18524,0.21905,0.15142
139,0.18056,0.21396,0.14717
140,0.17957,0.2128,0.14634
141,0.17658,0.20963,0.14353
142,0.17601,0.20883,0.1432
143,0.17837,0.21088,0.14586
144,0.1811,0.21333,0.14888
145,0.17846,0.21038,0.14655
146,0.17729,0.20895,0.14562
147,0.17799,0.20961,0.14637
148,0.17747,0.20867,0.14628
149,0.17897,0.20975,0.14818
150,0.1806,0.21098,0.15022
151,0.17393,0.20322,0.14465
152,0.17433,0.20301,0.14565
153,0.16451,0.1931,0.13592
154,0.17149,0.19947,0.14351
155,0.16996,0.19777,0.14215
156,0.1665,0.19457,0.13843
157,0.16662,0.19406,0.13918
158,0.16316,0.19045,0.13586
159,0.16385,0.19112,0.13658
160,0.1631,0.19015,0.13605
161,0.16809,0.19511,0.14106
162,0.17045,0.19741,0.1435
163,0.16656,0.19337,0.13975
164,0.16733,0.19411,0.14055
165,0.16575,0.19253,0.13897
166,0.16557,0.19232,0.13882
167,0.16575,0.19241,0.13909
168,0.1662,0.19284,0.13955
169,0.1661,0.19274,0.13945
170,0.16645,0.19311,0.13979
171,0.16648,0.19313,0.13982
172,0.16608,0.19278,0.13937
173,0.16588,0.19259,0.13917
174,0.16518,0.19207,0.13829
175,0.16506,0.19193,0.13819
176,0.16535,0.19206,0.13863
177,0.1661,0.19253,0.13967
178,0.16574,0.19219,0.1393
179,0.16502,0.19174,0.1383
180,0.16505,0.19173,0.13837
181,0.16518,0.19177,0.13859
182,0.16516,0.19178,0.13854
183,0.16541,0.19187,0.13896
184,0.16544,0.19183,0.13906
185,0.16537,0.19187,0.13886
186,0.16533,0.19209,0.13857
187,0.16538,0.19227,0.13849
188,0.16569,0.19291,0.13846
189,0.1659,0.19331,0.1385
190,0.16727,0.19537,0.13916
191,0.16768,0.19585,0.1395
192,0.1696,0.1983,0.14091
193,0.1688,0.19739,0.14022
194,0.16955,0.19829,0.1408
195,0.16927,0.19785,0.14069
196,0.17023,0.19897,0.1415
197,0.17122,0.20003,0.14242
198,0.16763,0.19621,0.13905
199,0.16545,0.19385,0.13704
200,0.16299,0.19117,0.13481
201,0.16705,0.19507,0.13903
202,0.17463,0.20332,0.14594
203,0.17178,0.1998,0.14376
204,0.17432,0.20214,0.14651
205,0.17548,0.20302,0.14795
206,0.1713,0.19828,0.14432
207,0.17224,0.19898,0.14549
208,0.16968,0.19618,0.14318
209,0.17371,0.20002,0.1474
210,0.17332,0.19932,0.14732
211,0.17723,0.20315,0.1513
212,0.17581,0.20145,0.15016
213,0.17692,0.20235,0.15148
214,0.17654,0.20177,0.15131
215,0.17227,0.19733,0.14721
216,0.17038,0.19525,0.14552
217,0.17137,0.19613,0.14662
218,0.17126,0.19591,0.1466
219,0.16973,0.19432,0.14515
220,0.16899,0.19354,0.14444
221,0.16925,0.19375,0.14475
222,0.16838,0.19287,0.14389
223,0.16909,0.19354,0.14464
224,0.16872,0.19319,0.14426
225,0.16948,0.19394,0.14502
226,0.16919,0.19363,0.14474
227,0.16919,0.19363,0.14474
228,0.1685,0.19308,0.14392
229,0.16856,0.19303,0.1441
230,0.16892,0.19331,0.14454
231,0.16885,0.19319,0.14452
232,0.16881,0.19318,0.14444
233,0.16892,0.1932,0.14464
234,0.16965,0.19369,0.14561
235,0.17111,0.19497,0.14725
236,0.1709,0.19468,0.14711
237,0.17237,0.19599,0.14876
238,0.17352,0.19701,0.15003
239,0.17197,0.19535,0.14858
240,0.17234,0.19592,0.14875
241,0.17249,0.19601,0.14897
242,0.17178,0.19559,0.14797
243,0.172,0.19586,0.14813
244,0.17158,0.19515,0.14801
245,0.17166,0.19531,0.14802
246,0.17158,0.19507,0.14809
247,0.17165,0.19513,0.14816
248,0.17156,0.19506,0.14805
249,0.1712,0.19479,0.14761
250,0.1707,0.19437,0.14704
251,0.16897,0.19252,0.14542
252,0.16768,0.19239,0.14297
253,0.16675,0.19083,0.14267
254,0.17018,0.19411,0.14624
255,0.16938,0.19306,0.1457
256,0.17231,0.1961,0.14853
257,0.17094,0.19448,0.1474
258,0.17322,0.19673,0.1497
259,0.17184,0.19515,0.14853
260,0.17216,0.19538,0.14894
261,0.17424,0.19729,0.15118
262,0.17322,0.19612,0.15033
263,0.1722,0.19491,0.1495
264,0.17648,0.19917,0.1538
265,0.17827,0.20087,0.15567
266,0.17718,0.19963,0.15474
267,0.17836,0.20079,0.15593
268,0.17744,0.19956,0.15532
269,0.17865,0.20065,0.15664
270,0.18102,0.20288,0.15916
271,0.17828,0.19996,0.15661
272,0.17976,0.20137,0.15814
273,0.18169,0.20334,0.16005
274,0.18166,0.2032,0.16013
275,0.18353,0.20506,0.16199
276,0.18362,0.20509,0.16215
277,0.18253,0.20396,0.16111
278,0.18094,0.20223,0.15965
279,0.18074,0.202,0.15947
280,0.18106,0.20232,0.15979
281,0.18116,0.20243,0.15988
282,0.18125,0.20254,0.15995
283,0.18119,0.20248,0.15991
284,0.1817,0.20294,0.16047
285,0.18167,0.2029,0.16043
286,0.18124,0.20249,0.15999
287,0.18134,0.2025,0.16018
288,0.18141,0.20247,0.16034
289,0.1819,0.20286,0.16093
290,0.18352,0.20433,0.1627
291,0.18367,0.20439,0.16295
292,0.18271,0.20337,0.16205
293,0.18095,0.20166,0.16024
294,0.18161,0.20214,0.16108
295,0.18346,0.20385,0.16307
296,0.18341,0.20384,0.16298
297,0.18318,0.20357,0.16279
298,0.18351,0.20376,0.16326
299,0.18443,0.20466,0.1642
300,0.18317,0.20345,0.16289
301,0.16901,0.19136,0.14665
302,0.17018,0.19204,0.14832
303,0.1686,0.19083,0.14638
304,0.16904,0.19118,0.14691
305,0.17135,0.19295,0.14974
306,0.17283,0.19425,0.15142
307,0.17249,0.19398,0.151
308,0.17492,0.19613,0.1537
309,0.17682,0.19791,0.15574
310,0.1786,0.19972,0.15749
311,0.17822,0.19945,0.15699
312,0.18064,0.20183,0.15945
313,0.18216,0.20328,0.16104
314,0.18706,0.20844,0.16567
315,0.18905,0.21055,0.16754
316,0.19115,0.21293,0.16937
317,0.19097,0.21215,0.16979
318,0.18822,0.20898,0.16746
319,0.18737,0.20787,0.16687
320,0.18577,0.20601,0.16554
321,0.18457,0.20454,0.16461
322,0.18566,0.2055,0.16582
323,0.18453,0.20409,0.16496
324,0.18276,0.20208,0.16344
325,0.18203,0.20123,0.16282
326,0.18175,0.20079,0.1627
327,0.18243,0.20142,0.16344
328,0.18107,0.19991,0.16222
329,0.18149,0.20023,0.16275
330,0.18159,0.20026,0.16292
331,0.18299,0.20174,0.16425
332,0.18279,0.20146,0.16411
333,0.18268,0.20131,0.16404
334,0.1819,0.2005,0.1633
335,0.18117,0.19971,0.16262
336,0.1813,0.19983,0.16277
337,0.18122,0.19973,0.16272
338,0.18132,0.19983,0.16281
339,0.18128,0.1998,0.16276
340,0.18122,0.19974,0.16271
341,0.18119,0.1997,0.16269
342,0.18102,0.19952,0.16252
343,0.1805,0.19902,0.16198
344,0.18002,0.19857,0.16147
345,0.18033,0.19886,0.16179
346,0.17986,0.19834,0.16139
347,0.17975,0.19821,0.16128
348,0.18006,0.19847,0.16166
349,0.18085,0.19918,0.16251
350,0.18038,0.19863,0.16213
351,0.17882,0.19758,0.16006
352,0.17953,0.19847,0.16058
353,0.17739,0.19662,0.15816
354,0.17433,0.19414,0.15451
355,0.17571,0.19552,0.15591
356,0.17645,0.19602,0.15688
357,0.17914,0.19871,0.15957
358,0.18078,0.20044,0.16113
359,0.18271,0.20258,0.16285
360,0.18135,0.20105,0.16165
361,0.17979,0.19964,0.15994
362,0.17782,0.19783,0.15781
363,0.17896,0.19865,0.15928
364,0.18383,0.20372,0.16394
365,0.185,0.20493,0.16507
366,0.18359,0.20328,0.16391
367,0.18499,0.20472,0.16527
368,0.18285,0.20226,0.16344
369,0.18027,0.19942,0.16112
370,0.1817,0.20084,0.16257
371,0.18026,0.19922,0.1613
372,0.18091,0.1997,0.16211
373,0.18369,0.20246,0.16491
374,0.18442,0.20311,0.16574
375,0.18619,0.20483,0.16755
376,0.18292,0.20116,0.16468
377,0.18418,0.20231,0.16605
378,0.18834,0.20657,0.17011
379,0.18912,0.20748,0.17076
380,0.18605,0.20408,0.16802
381,0.18558,0.20342,0.16773
382,0.18462,0.20223,0.16701
383,0.18518,0.20273,0.16764
384,0.18577,0.2032,0.16835
385,0.18626,0.20367,0.16886
386,0.18572,0.20308,0.16837
387,0.18501,0.20225,0.16777
388,0.18439,0.20154,0.16725
389,0.18512,0.20225,0.168
390,0.18372,0.2007,0.16673
391,0.18359,0.20053,0.16666
392,0.18372,0.20066,0.16679
393,0.18348,0.20039,0.16657
394,0.18361,0.20053,0.16669
395,0.18359,0.20051,0.16667
396,0.18344,0.20037,0.1665
397,0.18327,0.20022,0.16632
398,0.18322,0.20018,0.16625
399,0.18355,0.20048,0.16661
400,0.18398,0.20087,0.1671
401,0.186,0.20379,0.16821
402,0.19093,0.20996,0.17189
403,0.18442,0.20245,0.16639
404,0.18299,0.20092,0.16506
405,0.18285,0.20088,0.16482
406,0.17785,0.19686,0.15883
407,0.18048,0.19886,0.1621
408,0.18005,0.19856,0.16153
409,0.18435,0.20333,0.16536
410,0.18345,0.20208,0.16481
411,0.18423,0.20274,0.16573
412,0.18217,0.20044,0.1639
413,0.18132,0.19957,0.16307
414,0.17974,0.19804,0.16144
415,0.18066,0.19887,0.16245
416,0.18288,0.20115,0.16461
417,0.1821,0.20041,0.16378
418,0.18291,0.20114,0.16467
419,0.18223,0.20037,0.16409
420,0.18251,0.20085,0.16416
421,0.18453,0.20279,0.16627
422,0.18473,0.20298,0.16649
423,0.18305,0.20098,0.16511
424,0.18167,0.19942,0.16391
425,0.18148,0.19913,0.16382
426,0.18124,0.19879,0.1637
427,0.17974,0.19723,0.16226
428,0.18029,0.19762,0.16295
429,0.18282,0.20012,0.16551
430,0.18241,0.19957,0.16526
431,0.18211,0.19909,0.16514
432,0.1778,0.19474,0.16085
433,0.17636,0.19324,0.15948
434,0.1739,0.19053,0.15726
435,0.17337,0.18986,0.15688
436,0.17472,0.19097,0.15848
437,0.1779,0.19401,0.16179
438,0.18138,0.19754,0.16521
439,0.18119,0.19715,0.16523
440,0.18069,0.19649,0.16488
441,0.18191,0.19766,0.16616
442,0.18257,0.19825,0.1669
443,0.18349,0.19917,0.16782
444,0.18433,0.2,0.16866
445,0.18293,0.19848,0.16738
446,0.18338,0.19892,0.16784
447,0.18331,0.19882,0.1678
448,0.18288,0.19836,0.1674
449,0.18257,0.19802,0.16712
450,0.183,0.19847,0.16753
451,0.18249,0.19804,0.16694
452,0.18258,0.19813,0.16703
453,0.18221,0.19773,0.16669
454,0.18432,0.20024,0.16841
455,0.1815,0.19719,0.16582
456,0.18333,0.19915,0.1675
457,0.18166,0.19773,0.16558
458,0.18082,0.19684,0.1648
459,0.17947,0.19602,0.16293
460,0.18153,0.19763,0.16542
461,0.18004,0.19739,0.16269
462,0.17823,0.19718,0.15928
463,0.18028,0.19745,0.16312
464,0.17998,0.19707,0.16288
465,0.18138,0.19943,0.16334
466,0.18118,0.19993,0.16243
467,0.1821,0.2004,0.1638
468,0.17815,0.19617,0.16012
469,0.17951,0.19715,0.16186
470,0.18282,0.20034,0.16529
471,0.18466,0.2023,0.16703
472,0.18616,0.20396,0.16835
473,0.18574,0.20341,0.16807
474,0.18602,0.20394,0.16811
475,0.18641,0.20429,0.16853
476,0.18654,0.20433,0.16876
477,0.18513,0.20284,0.16743
478,0.18459,0.20207,0.16711
479,0.18438,0.2016,0.16716
480,0.1836,0.20066,0.16655
481,0.18517,0.20221,0.16813
482,0.18978,0.20713,0.17243
483,0.18732,0.20427,0.17037
484,0.1875,0.2043,0.1707
485,0.18471,0.20125,0.16817
486,0.18717,0.20374,0.1706
487,0.1898,0.20646,0.17314
488,0.18645,0.20271,0.1702
489,0.19017,0.20656,0.17378
490,0.18795,0.20399,0.17191
491,0.18835,0.20424,0.17247
492,0.19032,0.20622,0.17441
493,0.19042,0.20613,0.1747
494,0.19435,0.21035,0.17836
495,0.1987,0.21524,0.18217
496,0.19872,0.21516,0.18229
497,0.19588,0.21178,0.17999
498,0.1953,0.21104,0.17956
499,0.19422,0.20976,0.17867
500,0.19336,0.20879,0.17793
501,0.18971,0.20545,0.17396
502,0.18997,0.20638,0.17355
503,0.19415,0.21045,0.17785
504,0.19289,0.20883,0.17696
505,0.19254,0.20857,0.17651
506,0.19347,0.2092,0.17774
507,0.19412,0.20989,0.17835
508,0.19256,0.20825,0.17686
509,0.19199,0.20788,0.1761
510,0.19144,0.20726,0.17563
511,0.19536,0.21149,0.17922
512,0.19755,0.21463,0.18047
513,0.19697,0.214,0.17994
514,0.20013,0.21861,0.18164
515,0.19635,0.21366,0.17903
516,0.19495,0.21136,0.17853
517,0.19797,0.21471,0.18123
518,0.20067,0.21784,0.18349
519,0.20113,0.21832,0.18394
520,0.20087,0.21818,0.18356
521,0.19852,0.21542,0.18162
522,0.19901,0.21596,0.18206
523,0.19669,0.21433,0.17905
524,0.19703,0.21495,0.17911
525,0.1969,0.21428,0.17951
526,0.19804,0.21563,0.18044
527,0.19681,0.21406,0.17956
528,0.19721,0.21437,0.18004
529,0.19781,0.21492,0.18069
530,0.19588,0.21302,0.17874
531,0.19563,0.21264,0.17863
532,0.19759,0.21457,0.18061
533,0.19715,0.21424,0.18006
534,0.19613,0.21282,0.17945
535,0.19638,0.21297,0.17978
536,0.19532,0.21184,0.17879
537,0.19558,0.21198,0.17918
538,0.1948,0.21108,0.17852
539,0.19421,0.21036,0.17806
540,0.19449,0.21068,0.1783
541,0.19659,0.21263,0.18056
542,0.19692,0.21282,0.18101
543,0.19949,0.21549,0.1835
544,0.19506,0.21066,0.17946
545,0.19367,0.20906,0.17828
546,0.19368,0.20891,0.17844
547,0.19157,0.20652,0.17662
548,0.18877,0.20358,0.17397
549,0.18963,0.20425,0.175
550,0.19042,0.2049,0.17594
551,0.19119,0.20547,0.17691
552,0.19238,0.20655,0.17822
553,0.18831,0.20202,0.17459
554,0.18646,0.20021,0.17272
555,0.18608,0.19993,0.17223
556,0.18432,0.19791,0.17073
557,0.18495,0.19849,0.17141
558,0.1888,0.20238,0.17522
559,0.18813,0.20177,0.17448
560,0.18878,0.2024,0.17515
561,0.18795,0.20172,0.17418
562,0.18871,0.20263,0.17478
563,0.18836,0.20227,0.17446
564,0.18866,0.20251,0.1748
565,0.18865,0.20251,0.17479
566,0.18919,0.20302,0.17537
567,0.18826,0.20225,0.17426
568,0.18675,0.20128,0.17222
569,0.18665,0.20135,0.17196
570,0.18626,0.20065,0.17188
571,0.18828,0.20245,0.17411
572,0.18917,0.20347,0.17486
573,0.18985,0.20459,0.17511
574,0.18705,0.20249,0.1716
575,0.18546,0.20112,0.16981
576,0.18588,0.201,0.17075
577,0.18544,0.20063,0.17025
578,0.18727,0.20213,0.17241
579,0.18903,0.20387,0.1742
580,0.18793,0.2028,0.17305
581,0.18886,0.20374,0.17398
582,0.19035,0.20537,0.17534
583,0.19035,0.20544,0.17526
584,0.19208,0.20714,0.17703
585,0.19295,0.20808,0.17782
586,0.19267,0.20777,0.17757
587,0.1933,0.20846,0.17813
588,0.19289,0.20791,0.17788
589,0.19173,0.20661,0.17685
590,0.19176,0.20669,0.17683
591,0.19126,0.20609,0.17643
592,0.19018,0.20491,0.17545
593,0.1925,0.2073,0.17769
594,0.19222,0.20684,0.1776
595,0.19602,0.21088,0.18116
596,0.19484,0.20948,0.18021
597,0.19516,0.20973,0.18059
598,0.19719,0.21185,0.18252
599,0.20121,0.21633,0.18609
600,0.20096,0.2159,0.18601
601,0.19211,0.20765,0.17657
602,0.19575,0.21052,0.18098
603,0.18877,0.20402,0.17353
604,0.18765,0.20274,0.17256
605,0.1886,0.20359,0.1736
606,0.19298,0.20732,0.17863
607,0.19664,0.21082,0.18246
608,0.19614,0.21025,0.18204
609,0.19778,0.21167,0.18388
610,0.19684,0.21071,0.18297
611,0.19775,0.21154,0.18396
612,0.20048,0.21438,0.18657
613,0.2005,0.21434,0.18665
614,0.2,0.21377,0.18623
615,0.19942,0.21312,0.18572
616,0.19992,0.21364,0.18621
617,0.20074,0.21453,0.18695
618,0.20178,0.21567,0.18788
619,0.20178,0.21568,0.18789
620,0.20181,0.21571,0.18792
621,0.20181,0.21571,0.18792
622,0.20181,0.21571,0.1879
623,0.2018,0.21573,0.18787
624,0.20179,0.21573,0.18785
625,0.2017,0.21599,0.18741
626,0.20169,0.21623,0.18714
627,0.20169,0.21605,0.18732
628,0.20163,0.21598,0.18727
629,0.20165,0.21591,0.18738
630,0.20173,0.21605,0.1874
631,0.20188,0.21602,0.18775
632,0.20199,0.21615,0.18783
633,0.20113,0.21552,0.18675
634,0.20094,0.21578,0.1861
635,0.20106,0.2157,0.18643
636,0.20113,0.21561,0.18665
637,0.20111,0.21555,0.18666
638,0.20121,0.21569,0.18673
639,0.20167,0.21626,0.18708
640,0.2016,0.21626,0.18694
641,0.20093,0.21556,0.1863
642,0.20064,0.21521,0.18606
643,0.20033,0.21491,0.18575
644,0.20087,0.21542,0.18631
645,0.20102,0.21555,0.18649
646,0.20123,0.2158,0.18665
647,0.20112,0.21568,0.18656
648,0.20048,0.21497,0.18598
649,0.20025,0.21483,0.18567
650,0.20024,0.21476,0.18572
651,0.1894,0.20604,0.17275
652,0.19142,0.20676,0.17607
653,0.19583,0.21069,0.18096
654,0.19527,0.20993,0.18061
655,0.20009,0.21464,0.18554
656,0.20108,0.21555,0.18662
657,0.19933,0.21362,0.18503
658,0.19856,0.21323,0.18388
659,0.19754,0.21225,0.18283
660,0.19776,0.21187,0.18365
661,0.1991,0.2131,0.1851
662,0.19817,0.21205,0.18428
663,0.19879,0.2126,0.18498
664,0.20173,0.21559,0.18786
665,0.20301,0.21692,0.1891
666,0.20401,0.21792,0.19009
667,0.20266,0.21646,0.18886
668,0.2018,0.21547,0.18812
669,0.20194,0.21559,0.18829
670,0.20173,0.21539,0.18807
671,0.20026,0.21377,0.18674
672,0.19908,0.2125,0.18565
673,0.19967,0.21311,0.18623
674,0.19927,0.21268,0.18586
675,0.20002,0.21346,0.18658
676,0.19944,0.21281,0.18606
677,0.1995,0.21287,0.18613
678,0.19957,0.21296,0.18618
679,0.1997,0.21312,0.18629
680,0.19978,0.21317,0.18639
681,0.20022,0.21371,0.18673
682,0.20022,0.2137,0.18673
683,0.20006,0.21345,0.18666
684,0.20052,0.21411,0.18693
685,0.19984,0.21333,0.18635
686,0.20066,0.21436,0.18697
687,0.20084,0.21486,0.18682
688,0.20163,0.21664,0.18662
689,0.20174,0.21668,0.1868
690,0.20242,0.21743,0.18741
691,0.2026,0.21759,0.18761
692,0.20282,0.21814,0.18749
693,0.20326,0.21896,0.18756
694,0.20403,0.22055,0.1875
695,0.20354,0.21942,0.18766
696,0.20292,0.21792,0.18792
697,0.20282,0.21749,0.18816
698,0.20277,0.21758,0.18796
699,0.2028,0.21744,0.18816
700,0.20268,0.21736,0.188
701,0.20406,0.2202,0.18792
702,0.19993,0.21522,0.18464
703,0.1942,0.21089,0.17751
704,0.19571,0.21182,0.1796
705,0.19373,0.21006,0.1774
706,0.19064,0.20763,0.17364
707,0.197,0.21286,0.18114
708,0.19725,0.21313,0.18137
709,0.1987,0.21432,0.18308
710,0.20154,0.21701,0.18606
711,0.19847,0.21383,0.1831
712,0.19963,0.21487,0.18439
713,0.20085,0.21602,0.18567
714,0.20123,0.21631,0.18615
715,0.20169,0.21671,0.18668
716,0.20079,0.21559,0.186
717,0.20221,0.2171,0.18732
718,0.2007,0.21542,0.18597
719,0.19933,0.21383,0.18483
720,0.20064,0.21513,0.18615
721,0.20342,0.21831,0.18853
722,0.20281,0.21767,0.18795
723,0.20208,0.21669,0.18746
724,0.20256,0.21722,0.18791
725,0.20375,0.21847,0.18903
726,0.2047,0.21948,0.18991
727,0.20491,0.2199,0.18993
728,0.20438,0.21916,0.18961
729,0.20477,0.21946,0.19009
730,0.20471,0.21937,0.19005
731,0.2053,0.22001,0.1906
732,0.20483,0.21947,0.19018
733,0.20486,0.2195,0.19022
734,0.2048,0.21943,0.19017
735,0.20445,0.21902,0.18988
736,0.20473,0.21933,0.19013
737,0.20508,0.21976,0.1904
738,0.20523,0.21993,0.19054
739,0.20488,0.21952,0.19023
740,0.20486,0.21943,0.1903
741,0.20539,0.22015,0.19062
742,0.2063,0.2213,0.1913
743,0.20631,0.22134,0.19128
744,0.20616,0.22097,0.19134
745,0.20626,0.22121,0.19131
746,0.20608,0.2208,0.19137
747,0.20655,0.22144,0.19166
748,0.2058,0.22036,0.19125
749,0.20675,0.22174,0.19176
750,0.20636,0.22112,0.1916
751,0.21232,0.22835,0.19629
752,0.20908,0.22466,0.19351
753,0.20959,0.22508,0.1941
754,0.21087,0.22755,0.19419
755,0.20968,0.22725,0.19211
756,0.20993,0.22693,0.19292
757,0.21091,0.22719,0.19463
758,0.20927,0.22574,0.19281
759,0.21095,0.22716,0.19474
760,0.2129,0.22916,0.19663
761,0.21335,0.2296,0.1971
762,0.2132,0.2293,0.1971
763,0.21088,0.2267,0.19506
764,0.21172,0.22748,0.19595
765,0.20938,0.22482,0.19394
766,0.21219,0.22789,0.19649
767,0.21295,0.22865,0.19726
768,0.21318,0.22878,0.19758
769,0.21216,0.22754,0.19678
770,0.20776,0.22254,0.19297
771,0.20534,0.21976,0.19092
772,0.20594,0.22029,0.19159
773,0.21039,0.22514,0.19564
774,0.21149,0.2262,0.19678
775,0.21176,0.22636,0.19716
776,0.21051,0.22495,0.19606
777,0.21048,0.22473,0.19623
778,0.21176,0.22611,0.19741
779,0.21121,0.22542,0.197
780,0.21351,0.22803,0.19898
781,0.21195,0.22617,0.19773
782,0.21145,0.22555,0.19735
783,0.21141,0.22549,0.19734
784,0.20979,0.22362,0.19597
785,0.21014,0.22397,0.19631
786,0.21015,0.22398,0.19633
787,0.21017,0.22399,0.19635
788,0.21042,0.22431,0.19654
789,0.21064,0.22454,0.19673
790,0.21037,0.22423,0.1965
791,0.21024,0.22407,0.19642
792,0.21027,0.2241,0.19645
793,0.21004,0.22384,0.19623
794,0.21001,0.2238,0.19622
795,0.20944,0.22315,0.19573
796,0.20949,0.22317,0.19582
797,0.21003,0.22368,0.19638
798,0.20983,0.22346,0.1962
799,0.20883,0.22245,0.19521
800,0.20948,0.22306,0.19591
801,0.20881,0.22405,0.19357
802,0.21326,0.22859,0.19793
803,0.20632,0.2211,0.19153
804,0.20887,0.22369,0.19405
805,0.21087,0.22603,0.19571
806,0.21123,0.22672,0.19574
807,0.20963,0.226,0.19326
808,0.20967,0.22499,0.19435
809,0.20984,0.22525,0.19442
810,0.21138,0.22678,0.19598
811,0.21232,0.22756,0.19709
812,0.21149,0.22675,0.19624
813,0.21392,0.22941,0.19843
814,0.21344,0.22906,0.19782
815,0.21173,0.22684,0.19663
816,0.21072,0.22553,0.19591
817,0.21192,0.22678,0.19706
818,0.21195,0.22664,0.19726
819,0.21316,0.22788,0.19843
820,0.21287,0.22745,0.19829
821,0.21693,0.23217,0.20169
822,0.21329,0.22809,0.19849
823,0.21201,0.2265,0.19753
824,0.21138,0.22559,0.19716
825,0.2111,0.22515,0.19706
826,0.21344,0.22776,0.19913
827,0.21334,0.22746,0.19921
828,0.21258,0.22645,0.19871
829,0.21221,0.22587,0.19855
830,0.21316,0.22695,0.19937
831,0.21139,0.22474,0.19803
832,0.21176,0.22508,0.19844
833,0.20876,0.22172,0.19579
834,0.20835,0.22118,0.19552
835,0.20675,0.21947,0.19403
836,0.20572,0.21832,0.19312
837,0.20592,0.21849,0.19336
838,0.20464,0.21715,0.19212
839,0.20364,0.21609,0.19119
840,0.2024,0.21484,0.18995
841,0.20088,0.21335,0.1884
842,0.20078,0.21325,0.18831
843,0.20125,0.2137,0.1888
844,0.20118,0.21363,0.18874
845,0.20114,0.21359,0.18869
846,0.20113,0.21358,0.18868
847,0.20109,0.21355,0.18864
848,0.20112,0.21357,0.18868
849,0.20098,0.21341,0.18854
850,0.20135,0.21379,0.18892
851,0.19765,0.21101,0.18428
852,0.18753,0.20584,0.16923
853,0.19072,0.20706,0.17439
854,0.1893,0.20653,0.17206
855,0.1903,0.20794,0.17265
856,0.19479,0.21037,0.17921
857,0.19587,0.21247,0.17926
858,0.19563,0.21229,0.17897
859,0.19468,0.20999,0.17936
860,0.19518,0.21036,0.18
861,0.19725,0.21208,0.18243
862,0.19501,0.21007,0.17994
863,0.19565,0.21064,0.18065
864,0.19755,0.21226,0.18283
865,0.19567,0.21049,0.18084
866,0.19726,0.2119,0.18262
867,0.19877,0.21335,0.18418
868,0.19762,0.21229,0.18295
869,0.1956,0.21034,0.18085
870,0.19674,0.21127,0.18221
871,0.19841,0.21281,0.18401
872,0.19965,0.21404,0.18526
873,0.20112,0.2155,0.18674
874,0.1993,0.2137,0.18489
875,0.20058,0.21534,0.18582
876,0.19972,0.21472,0.18472
877,0.19882,0.21361,0.18404
878,0.19608,0.21062,0.18154
879,0.19834,0.21247,0.18422
880,0.19875,0.2125,0.185
881,0.20078,0.21459,0.18696
882,0.20363,0.21729,0.18997
883,0.20139,0.2148,0.18798
884,0.20259,0.21596,0.18921
885,0.20249,0.21581,0.18917
886,0.20409,0.21729,0.19089
887,0.20599,0.21912,0.19286
888,0.20733,0.22072,0.19395
889,0.2057,0.21875,0.19265
890,0.20534,0.21822,0.19247
891,0.2056,0.21844,0.19276
892,0.20973,0.223,0.19647
893,0.21109,0.22453,0.19765
894,0.21351,0.22736,0.19965
895,0.21381,0.22768,0.19994
896,0.21391,0.22779,0.20003
897,0.2143,0.22824,0.20035
898,0.21394,0.22779,0.20008
899,0.21451,0.22846,0.20056
900,0.21443,0.22844,0.20042
901,0.21324,0.22754,0.19894
902,0.21367,0.22803,0.19932
903,0.21291,0.2273,0.19852
904,0.2138,0.22863,0.19896
905,0.21238,0.22814,0.19662
906,0.21191,0.22973,0.19409
907,0.21451,0.23375,0.19527
908,0.21572,0.23915,0.19229
909,0.21518,0.23554,0.19482
910,0.21703,0.2362,0.19786
911,0.22185,0.24212,0.20157
912,0.2193,0.23962,0.19898
913,0.21528,0.23586,0.1947
914,0.21272,0.23267,0.19277
915,0.21134,0.23259,0.19008
916,0.21066,0.23068,0.19064
917,0.21243,0.23139,0.19348
918,0.20931,0.22857,0.19005
919,0.21042,0.22895,0.19188
920,0.20985,0.2283,0.19141
921,0.21207,0.2302,0.19395
922,0.2112,0.22929,0.19311
923,0.21163,0.22963,0.19363
924,0.21066,0.22869,0.19262
925,0.20999,0.22808,0.19189
926,0.20995,0.22818,0.19171
927,0.21001,0.22821,0.1918
928,0.20961,0.22767,0.19156
929,0.21183,0.22966,0.194
930,0.21296,0.23073,0.19519
931,0.21624,0.23406,0.19841
932,0.21583,0.23352,0.19815
933,0.21767,0.23542,0.19993
934,0.21393,0.23129,0.19658
935,0.2151,0.23241,0.19779
936,0.21579,0.23306,0.19853
937,0.21506,0.23229,0.19783
938,0.21629,0.23345,0.19912
939,0.21785,0.23508,0.20062
940,0.21954,0.23667,0.20241
941,0.22001,0.23697,0.20305
942,0.22084,0.23778,0.20391
943,0.21921,0.23577,0.20266
944,0.21678,0.23284,0.20072
945,0.21598,0.23178,0.20019
946,0.21599,0.23156,0.20042
947,0.21733,0.23294,0.20171
948,0.21591,0.23121,0.20061
949,0.21505,0.23022,0.19989
950,0.2186,0.23431,0.20289
951,0.21578,0.23157,0.19998
952,0.22167,0.23794,0.2054
953,0.22373,0.24025,0.20721
954,0.22225,0.23835,0.20615
955,0.222,0.23811,0.20589
956,0.2216,0.2376,0.2056
957,0.222,0.23801,0.20599
958,0.22289,0.23907,0.2067
959,0.22227,0.23835,0.20618
960,0.22137,0.23741,0.20534
961,0.2205,0.23664,0.20436
962,0.22129,0.23747,0.20511
963,0.22182,0.23788,0.20576
964,0.22593,0.24289,0.20897
965,0.22919,0.24728,0.2111
966,0.22955,0.24828,0.21083
967,0.22884,0.24674,0.21094
968,0.22423,0.24093,0.20753
969,0.22823,0.24573,0.21074
970,0.22773,0.24503,0.21044
971,0.2236,0.24042,0.20677
972,0.2242,0.24103,0.20736
973,0.22409,0.24163,0.20654
974,0.22289,0.24029,0.20549
975,0.22351,0.24181,0.20521
976,0.22229,0.23952,0.20507
977,0.22037,0.23778,0.20296
978,0.2182,0.23616,0.20025
979,0.21798,0.23644,0.19953
980,0.21742,0.23601,0.19884
981,0.21823,0.23703,0.19944
982,0.21645,0.23621,0.19669
983,0.21642,0.23574,0.19709
984,0.21459,0.23387,0.19531
985,0.21746,0.23632,0.1986
986,0.21745,0.23603,0.19887
987,0.21943,0.23776,0.20109
988,0.22021,0.23834,0.20209
989,0.22164,0.23969,0.20359
990,0.21962,0.2375,0.20174
991,0.22166,0.23958,0.20375
992,0.22401,0.24198,0.20603
993,0.22012,0.23764,0.20261
994,0.21962,0.23694,0.2023
995,0.21819,0.23524,0.20114
996,0.2183,0.23526,0.20133
997,0.21641,0.23321,0.19962
998,0.21675,0.23361,0.19989
999,0.21764,0.23443,0.20086
1000,0.21782,0.23436,0.20128
1001,0.21537,0.23399,0.19674
1002,0.20822,0.22595,0.19048
1003,0.20882,0.22553,0.19211
1004,0.20705,0.22357,0.19053
1005,0.20329,0.22016,0.18642
1006,0.20332,0.22007,0.18658
1007,0.20301,0.21962,0.1864
1008,0.2035,0.21994,0.18706
1009,0.20517,0.22142,0.18892
1010,0.20601,0.22211,0.1899
1011,0.20755,0.22356,0.19154
1012,0.20685,0.22285,0.19084
1013,0.20621,0.22221,0.19021
1014,0.20615,0.22215,0.19015
1015,0.20663,0.22261,0.19065
1016,0.20669,0.22267,0.19072
1017,0.20648,0.22259,0.19036
1018,0.20706,0.22296,0.19116
1019,0.20743,0.223,0.19186
1020,0.20747,0.22288,0.19205
1021,0.2076,0.22293,0.19228
1022,0.20779,0.22334,0.19224
1023,0.20729,0.22294,0.19164
1024,0.20856,0.22378,0.19335
1025,0.21044,0.22557,0.19531
1026,0.21356,0.2294,0.19772
1027,0.21407,0.23014,0.198
1028,0.2127,0.22837,0.19703
1029,0.21283,0.22861,0.19705
1030,0.21152,0.22706,0.19598
1031,0.21087,0.22637,0.19537
1032,0.21029,0.22584,0.19474
1033,0.20958,0.22525,0.19392
1034,0.21012,0.22574,0.1945
1035,0.20908,0.22466,0.19351
1036,0.20997,0.22573,0.19421
1037,0.21092,0.22659,0.19526
1038,0.21215,0.2279,0.19639
1039,0.21209,0.22786,0.19632
1040,0.21284,0.22884,0.19684
1041,0.21508,0.23133,0.19882
1042,0.21493,0.23112,0.19874
1043,0.21444,0.23051,0.19837
1044,0.21677,0.23312,0.20041
1045,0.21265,0.22837,0.19693
1046,0.21165,0.22708,0.19623
1047,0.21533,0.23103,0.19964
1048,0.21421,0.2297,0.19872
1049,0.2129,0.22818,0.19761
1050,0.21043,0.22547,0.1954
1051,0.21488,0.23024,0.19952
1052,0.20127,0.21691,0.18564
1053,0.19838,0.2142,0.18256
1054,0.20119,0.21624,0.18613
1055,0.20137,0.21626,0.18649
1056,0.20347,0.21797,0.18896
1057,0.20385,0.2181,0.1896
1058,0.20549,0.21962,0.19135
1059,0.20234,0.21665,0.18803
1060,0.20278,0.21689,0.18868
1061,0.19987,0.21404,0.1857
1062,0.20117,0.21527,0.18706
1063,0.2007,0.21477,0.18663
1064,0.20153,0.21552,0.18753
1065,0.20091,0.21491,0.18691
1066,0.20121,0.21515,0.18727
1067,0.20202,0.21593,0.18811
1068,0.20073,0.21475,0.1867
1069,0.1998,0.21378,0.18582
1070,0.19914,0.21315,0.18513
1071,0.19933,0.21334,0.18532
1072,0.19928,0.21322,0.18533
1073,0.1993,0.21326,0.18534
1074,0.19942,0.21362,0.18522
1075,0.19946,0.21374,0.18519
1076,0.19947,0.21382,0.18512
1077,0.19946,0.21374,0.18519
1078,0.19954,0.21412,0.18496
1079,0.19936,0.21334,0.18537
1080,0.19936,0.21367,0.18505
1081,0.19938,0.21381,0.18495
1082,0.19941,0.21411,0.18471
1083,0.19941,0.21393,0.18488
1084,0.19943,0.21412,0.18473
1085,0.1995,0.21366,0.18535
1086,0.19944,0.21389,0.18499
1087,0.19941,0.21412,0.18469
1088,0.19961,0.2141,0.18513
1089,0.20024,0.21456,0.18592
1090,0.1995,0.21411,0.18489
1091,0.20073,0.21504,0.18643
1092,0.20038,0.21473,0.18604
1093,0.2011,0.21548,0.18671
1094,0.20216,0.21658,0.18774
1095,0.20351,0.21796,0.18906
1096,0.20315,0.21752,0.18878
1097,0.20334,0.21775,0.18893
1098,0.2033,0.21773,0.18888
1099,0.20274,0.21714,0.18834
1100,0.2032,0.21761,0.18878
1101,0.20593,0.22059,0.19128
1102,0.20377,0.21837,0.18917
1103,0.20441,0.21878,0.19003
1104,0.21376,0.22911,0.19842
1105,0.21236,0.22736,0.19737
1106,0.21342,0.22854,0.1983
1107,0.21116,0.22581,0.1965
1108,0.20901,0.22355,0.19448
1109,0.20766,0.22186,0.19346
1110,0.20845,0.22278,0.19412
1111,0.20623,0.22026,0.1922
1112,0.20203,0.21607,0.18799
1113,0.20194,0.21588,0.18799
1114,0.20096,0.21485,0.18708

